Energy- and Time-Efficient Multi-Vehicle Trajectory Planning Using Augmented DAG Search in Configuration Space

Multi-vehicle trajectory planning for CAV requires balancing energy consumption and travel time while ensuring safety and scalability. While travel-time-optimal methods based on Integer Programming exhibit poor scalability in large-scale multi-vehicle scenarios, existing energy-oriented approaches fail to balance energy consumption and travel time. We extend a configuration-space framework for multi-vehicle trajectory planning to jointly locally optimize travel time and energy consumption. A weighted energy-travel time objective is combined with an efficient augmented DAG search on two-dimensional decompositions of a high-dimensional configuration space, enabling scalable and collision-free coordination of large numbers of vehicles. Although the proposed framework is applicable to other traffic scenarios, such as roundabouts and vehicle-following, we focus on intersections as a representative and challenging planning problem. To further improve performance for our methodology, we also extend the method with an insertion-ordering heuristic that exploits reduced-space geometric information. Combined with nonlinear model predictive control, the proposed framework is shown to scale to 40 vehicles, outperform MILP-based and convex optimization baselines in dense intersections, and reduce energy consumption at equalized travel times relative to time-optimal planning.

==> alpha_sweep_results.csv <==
scenario,num_vehicles,duplicate_source_paths,same_path_min_gap_m,same_path_sampled_margin_m,alpha,seed,max_planned_transport_time_s,planned_batch_clearance_time_s,planned_positive_kinetic_energy_J,planned_speed_variation_effort,planned_total_abs_speed_change,seed_index
scenario_1,20,[],0.0,,0.0,543,76.7,76.7,36726.10515455608,209.09633524933344,52.387314972902885,0
scenario_1,20,[],0.0,,0.1,543,93.2,93.2,38014.1402510251,232.18955182632646,53.18393851691971,0
scenario_1,20,[],0.0,,0.2,543,98.30000000000001,98.30000000000001,40738.69756497737,235.45136700627737,54.093764118390894,0
scenario_1,20,[],0.0,,0.30000000000000004,543,102.7,102.7,37873.53199900006,238.4996453838577,55.91372511088855,0
scenario_1,20,[],0.0,,0.4,543,102.7,102.7,37873.53199900006,238.4996453838577,55.91372511088855,0
scenario_1,20,[],0.0,,0.5,543,82.2,82.2,42103.03939219523,240.84760591474816,61.24156968285297,0
scenario_1,20,[],0.0,,0.6000000000000001,543,81.60000000000001,81.60000000000001,41684.36561365341,238.3405980987307,61.08724997132819,0
scenario_1,20,[],0.0,,0.7000000000000001,543,81.60000000000001,81.60000000000001,41684.36561365341,238.3405980987307,61.08724997132819,0
scenario_1,20,[],0.0,,0.8,543,80.30000000000001,80.30000000000001,45482.84866615344,253.8418622671779,65.4516061533985,0
scenario_1,20,[],0.0,,0.9,543,80.30000000000001,80.30000000000001,45482.84866615344,253.8418622671779,65.4516061533985,0
scenario_1,20,[],0.0,,1.0,543,81.10000000000001,81.10000000000001,53057.42727631923,338.83644514067583,82.22065142626687,0
scenario_1,20,[],0.0,,0.0,544,91.9,91.9,34133.26698859861,218.2168203461763,50.214583543352745,1
scenario_1,20,[],0.0,,0.1,544,99.10000000000001,99.10000000000001,46014.686513666835,262.8227882143537,62.519961763758026,1
scenario_1,20,[],0.0,,0.2,544,99.10000000000001,99.10000000000001,46014.686513666835,262.8227882143537,62.519961763758026,1
scenario_1,20,[],0.0,,0.30000000000000004,544,99.10000000000001,99.10000000000001,46014.686513666835,262.8227882143537,62.519961763758026,1
scenario_1,20,[],0.0,,0.4,544,99.10000000000001,99.10000000000001,46014.686513666835,262.82278821435375,62.519961763758026,1
scenario_1,20,[],0.0,,0.5,544,99.10000000000001,99.10000000000001,46014.686513666835,262.8227882143537,62.519961763758026,1
scenario_1,20,[],0.0,,0.6000000000000001,544,99.10000000000001,99.10000000000001,46014.686513666835,262.8227882143537,62.519961763758026,1
scenario_1,20,[],0.0,,0.7000000000000001,544,71.5,71.5,43511.95428669374,249.17644485779584,60.23295289874161,1
scenario_1,20,[],0.0,,0.8,544,69.9,69.9,53239.85753139248,288.21278906814916,68.80593582415733,1
scenario_1,20,[],0.0,,0.9,544,73.10000000000001,73.10000000000001,60501.63909166504,338.18320732078604,80.17236488276941,1
scenario_1,20,[],0.0,,1.0,544,83.60000000000001,83.60000000000001,73356.6087150799,389.71330492699667,93.65935116121884,1
scenario_1,20,[],0.0,,0.0,545,105.0,105.0,44146.60077719607,252.1528405801401,59.91703765036313,2
scenario_1,20,[],0.0,,0.1,545,97.10000000000001,97.10000000000001,36882.833027085275,226.66287499270823,52.76166461843327,2
scenario_1,20,[],0.0,,0.2,545,95.5,95.5,46466.76922715677,249.4800657529374,61.47645006507133,2
scenario_1,20,[],0.0,,0.30000000000000004,545,91.9,91.9,35387.10311264296,219.06036518720472,52.97512561125505,2
scenario_1,20,[],0.0,,0.4,545,91.9,91.9,35387.10311264296,219.06036518720472,52.97512561125505,2
scenario_1,20,[],0.0,,0.5,545,91.9,91.9,35387.10311264219,219.0603651872045,52.97512561125443,2
scenario_1,20,[],0.0,,0.6000000000000001,545,91.9,91.9,35387.10311264219,219.0603651872045,52.97512561125443,2
scenario_1,20,[],0.0,,0.7000000000000001,545,91.9,91.9,35387.10311264219,219.0603651872045,52.97512561125443,2
scenario_1,20,[],0.0,,0.8,545,91.9,91.9,35387.10311264219,219.0603651872045,52.97512561125443,2
scenario_1,20,[],0.0,,0.9,545,84.9,84.9,40001.652458993274,250.93603804254028,60.388812013433295,2
scenario_1,20,[],0.0,,1.0,545,86.5,86.5,45756.64623897923,323.86915925427047,78.81552587910699,2
scenario_1,20,[],0.0,,0.0,546,118.2,118.2,35292.765085361505,226.3014650232689,53.3483593716134,3
scenario_1,20,[],0.0,,0.1,546,102.60000000000001,102.60000000000001,41650.051983239566,252.41837473056017,59.372199818173655,3
scenario_1,20,[],0.0,,0.2,546,102.60000000000001,102.60000000000001,41650.05198323955,252.41837473056003,59.37219981817361,3
scenario_1,20,[],0.0,,0.30000000000000004,546,102.60000000000001,102.60000000000001,41650.05198323956,252.41837473056017,59.37219981817363,3
scenario_1,20,[],0.0,,0.4,546,99.10000000000001,99.10000000000001,41087.36932471263,243.99128036232935,56.9591223784043,3
scenario_1,20,[],0.0,,0.5,546,99.10000000000001,99.10000000000001,41087.36932471263,243.9912803623293,56.959122378404295,3
scenario_1,20,[],0.0,,0.6000000000000001,546,99.10000000000001,99.10000000000001,41087.36932471263,243.9912803623293,56.959122378404295,3
scenario_1,20,[],0.0,,0.7000000000000001,546,99.10000000000001,99.10000000000001,41087.36932471263,243.99128036232935,56.9591223784043,3
scenario_1,20,[],0.0,,0.8,546,99.7,99.7,52584.832574604494,294.14679998793116,69.80149229392597,3
scenario_1,20,[],0.0,,0.9,546,101.80000000000001,101.80000000000001,51858.27326094473,315.88194541536,72.87022648833857,3
scenario_1,20,[],0.0,,1.0,546,90.9,90.9,62897.47264691148,356.3887210807153,85.92638665118386,3
scenario_1,20,[],0.0,,0.0,547,104.30000000000001,104.30000000000001,36313.23918585635,221.90373649223002,53.40125808524109,4
scenario_1,20,[],0.0,,0.1,547,103.80000000000001,103.80000000000001,40401.04681645149,240.1359027310819,58.72479719337308,4
scenario_1,20,[],0.0,,0.2,547,103.80000000000001,103.80000000000001,40401.046816451475,240.13590273108196,58.72479719337304,4
scenario_1,20,[],0.0,,0.30000000000000004,547,103.80000000000001,103.80000000000001,40401.04681645161,240.13590273108508,58.72479719337338,4
scenario_1,20,[],0.0,,0.4,547,103.80000000000001,103.80000000000001,40401.04681645142,240.13590273108167,58.72479719337297,4
scenario_1,20,[],0.0,,0.5,547,80.80000000000001,80.80000000000001,38814.340936473156,227.87429090822704,53.40292694223946,4
scenario_1,20,[],0.0,,0.6000000000000001,547,80.80000000000001,80.80000000000001,38814.340936473156,227.87429090822704,53.40292694223946,4
scenario_1,20,[],0.0,,0.7000000000000001,547,80.80000000000001,80.80000000000001,38814.340936473156,227.87429090822704,53.40292694223946,4
scenario_1,20,[],0.0,,0.8,547,89.5,89.5,49473.722411491646,270.407868068788,67.91433342094864,4
scenario_1,20,[],0.0,,0.9,547,89.5,89.5,49473.722411491646,270.407868068788,67.91433342094864,4
scenario_1,20,[],0.0,,1.0,547,90.4,90.4,55375.59813973196,316.7053615886269,76.60811709146157,4
scenario_1,20,[],0.0,,0.0,548,122.2,122.2,38300.275259071685,228.24328676281885,53.25842927641579,5
scenario_1,20,[],0.0,,0.1,548,88.7,88.7,39443.37258202608,232.15087769443335,57.2987188660729,5
scenario_1,20,[],0.0,,0.2,548,88.7,88.7,39443.37258202608,232.1508776944334,57.29871886607292,5
scenario_1,20,[],0.0,,0.30000000000000004,548,81.7,81.7,40551.69966675627,236.68290347491165,58.85915277579909,5
scenario_1,20,[],0.0,,0.4,548,81.7,81.7,40551.69966675627,236.68290347491165,58.85915277579909,5
scenario_1,20,[],0.0,,0.5,548,81.7,81.7,40551.69966675627,236.68290347491165,58.85915277579909,5
scenario_1,20,[],0.0,,0.6000000000000001,548,81.7,81.7,40551.69966675627,236.68290347491165,58.85915277579909,5
scenario_1,20,[],0.0,,0.7000000000000001,548,81.7,81.7,40551.69966675627,236.68290347491165,58.85915277579909,5
scenario_1,20,[],0.0,,0.8,548,85.0,85.0,49005.3152973815,252.25959500914442,64.87486730359703,5
scenario_1,20,[],0.0,,0.9,548,83.0,83.0,45616.84672936205,233.42609315824785,61.71753326225748,5
scenario_1,20,[],0.0,,1.0,548,83.0,83.0,45616.84672936205,233.42609315824785,61.717533262257476,5
scenario_1,20,[],0.0,,0.0,549,109.0,109.0,34049.6567355765,214.65936386988935,51.05905424747051,6
scenario_1,20,[],0.0,,0.1,549,105.9,105.9,42413.818208966724,247.0345232828784,58.50358256653285,6
scenario_1,20,[],0.0,,0.2,549,105.9,105.9,42413.818208966724,247.0345232828784,58.50358256653285,6
scenario_1,20,[],0.0,,0.30000000000000004,549,105.9,105.9,42413.818208966724,247.0345232828784,58.50358256653285,6
scenario_1,20,[],0.0,,0.4,549,96.60000000000001,96.60000000000001,49083.225146072866,273.3330013697303,63.20410793007933,6
scenario_1,20,[],0.0,,0.5,549,93.10000000000001,93.10000000000001,51663.98627729749,278.3977070705877,66.17707355789389,6
scenario_1,20,[],0.0,,0.6000000000000001,549,93.10000000000001,93.10000000000001,51663.98627729749,278.3977070705877,66.17707355789389,6
scenario_1,20,[],0.0,,0.7000000000000001,549,87.2,87.2,49510.88714194182,269.4667032174932,63.27851690786025,6
scenario_1,20,[],0.0,,0.8,549,88.4,88.4,37813.617607391,238.09781520825737,54.27802532538051,6
scenario_1,20,[],0.0,,0.9,549,88.4,88.4,37813.617607391,238.09781520825737,54.2780253253805,6
scenario_1,20,[],0.0,,1.0,549,88.4,88.4,39166.90632963937,246.09312957213797,56.1074105661526,6
scenario_1,20,[],0.0,,0.0,550,115.60000000000001,115.60000000000001,43723.72088277011,252.61273431493038,59.48455253516629,7
scenario_1,20,[],0.0,,0.1,550,98.5,98.5,42216.99920139766,257.27631123241997,59.73212391376963,7
scenario_1,20,[],0.0,,0.2,550,98.5,98.5,42216.999201397666,257.2763112324199,59.732123913769634,7
scenario_1,20,[],0.0,,0.30000000000000004,550,93.7,93.7,44792.521403869745,247.95672246993436,60.974400526098364,7
scenario_1,20,[],0.0,,0.4,550,93.7,93.7,44792.52140386985,247.95672246993456,60.974400526098435,7
scenario_1,20,[],0.0,,0.5,550,80.2,80.2,43992.07876802559,247.18947365974418,60.41910788109458,7
scenario_1,20,[],0.0,,0.6000000000000001,550,80.2,80.2,43992.07876802732,247.18947365975146,60.41910788109571,7
scenario_1,20,[],0.0,,0.7000000000000001,550,80.2,80.2,43992.07876802597,247.1894736597481,60.41910788109471,7
scenario_1,20,[],0.0,,0.8,550,81.30000000000001,81.30000000000001,52525.52160008352,277.61830836141155,69.35756662843197,7
scenario_1,20,[],0.0,,0.9,550,81.30000000000001,81.30000000000001,52525.52160008352,277.61830836141155,69.35756662843197,7
scenario_1,20,[],0.0,,1.0,550,83.5,83.5,56495.24216897971,307.32070568957,76.75576610885571,7
scenario_1,20,[],0.0,,0.0,551,94.9,94.9,36446.53603611517,230.72013485938078,55.5474494894943,8
scenario_1,20,[],0.0,,0.1,551,99.5,99.5,34062.42407257436,209.94556821322413,53.52867524131274,8
scenario_1,20,[],0.0,,0.2,551,85.60000000000001,85.60000000000001,33203.202413440464,215.30599409284187,51.228660975794185,8
scenario_1,20,[],0.0,,0.30000000000000004,551,85.60000000000001,85.60000000000001,33203.202413440464,215.30599409284187,51.228660975794185,8
scenario_1,20,[],0.0,,0.4,551,85.60000000000001,85.60000000000001,33203.202413440464,215.30599409284187,51.228660975794185,8
scenario_1,20,[],0.0,,0.5,551,85.60000000000001,85.60000000000001,33203.202413440464,215.30599409284187,51.228660975794185,8
scenario_1,20,[],0.0,,0.6000000000000001,551,85.60000000000001,85.60000000000001,33205.805217450164,215.78463051640676,51.34558581375049,8
scenario_1,20,[],0.0,,0.7000000000000001,551,85.60000000000001,85.60000000000001,33203.202413440464,215.30599409284187,51.228660975794185,8
scenario_1,20,[],0.0,,0.8,551,85.60000000000001,85.60000000000001,33205.805217450164,215.78463051640676,51.34558581375049,8
scenario_1,20,[],0.0,,0.9,551,81.2,81.2,33006.228812121655,206.15218801581807,50.93441843128816,8
scenario_1,20,[],0.0,,1.0,551,80.7,80.7,38189.322955490294,243.1062404569724,59.424045284564485,8
scenario_1,20,[],0.0,,0.0,552,91.2,91.2,37988.839208131634,232.9196269162193,55.86681516379538,9
scenario_1,20,[],0.0,,0.1,552,97.10000000000001,97.10000000000001,40980.93178594715,247.48889521321945,57.226291777291976,9
scenario_1,20,[],0.0,,0.2,552,104.0,104.0,44943.421130391594,254.19566945464945,58.28289869941815,9
scenario_1,20,[],0.0,,0.30000000000000004,552,104.4,104.4,52338.626894047935,283.01238691768236,64.83258318290073,9
scenario_1,20,[],0.0,,0.4,552,104.0,104.0,44943.421130391594,254.1956694546495,58.28289869941815,9
scenario_1,20,[],0.0,,0.5,552,94.9,94.9,46371.75131867892,259.4885624941364,60.098792652765574,9
scenario_1,20,[],0.0,,0.6000000000000001,552,94.9,94.9,46371.75131867896,259.4885624941364,60.098792652765695,9
scenario_1,20,[],0.0,,0.7000000000000001,552,92.9,92.9,46245.09070160453,259.84384999425794,59.98960577438068,9
scenario_1,20,[],0.0,,0.8,552,89.2,89.2,48787.64310844921,268.80944855335605,63.310144100919274,9
scenario_1,20,[],0.0,,0.9,552,89.2,89.2,48787.64310844921,268.80944855335605,63.310144100919274,9
scenario_1,20,[],0.0,,1.0,552,91.4,91.4,70041.08314980293,407.7554800238094,94.66085797351721,9
scenario_1,20,[],0.0,,0.0,553,119.10000000000001,119.10000000000001,45682.1688545104,259.76960330216406,60.03871139225855,10
scenario_1,20,[],0.0,,0.1,553,114.30000000000001,114.30000000000001,46120.25787177468,248.77639339266364,60.37721585421386,10
scenario_1,20,[],0.0,,0.2,553,89.10000000000001,89.10000000000001,32355.890231112666,198.3046330656017,51.43113148007825,10
scenario_1,20,[],0.0,,0.30000000000000004,553,89.10000000000001,89.10000000000001,32355.890231112666,198.3046330656017,51.43113148007825,10
scenario_1,20,[],0.0,,0.4,553,97.60000000000001,97.60000000000001,43919.49366607191,249.22785700798602,60.01909374186947,10
scenario_1,20,[],0.0,,0.5,553,97.60000000000001,97.60000000000001,43919.49366607191,249.22785700798602,60.01909374186947,10
scenario_1,20,[],0.0,,0.6000000000000001,553,95.4,95.4,36485.45609505716,228.96048482570393,55.19956624471223,10
scenario_1,20,[],0.0,,0.7000000000000001,553,95.4,95.4,36485.45609505716,228.96048482570396,55.19956624471223,10
scenario_1,20,[],0.0,,0.8,553,82.80000000000001,82.80000000000001,37578.8721127613,222.34549002039216,56.64528866667908,10
scenario_1,20,[],0.0,,0.9,553,82.80000000000001,82.80000000000001,37578.8721127618,222.3454900203873,56.64528866667922,10
scenario_1,20,[],0.0,,1.0,553,81.60000000000001,81.60000000000001,66919.84906829512,447.6732952760389,104.85648282209954,10
scenario_1,20,[],0.0,,0.0,554,101.5,101.5,38969.71590079814,229.84096950570535,55.97208204386427,11
scenario_1,20,[],0.0,,0.1,554,96.30000000000001,96.30000000000001,41497.18942055902,246.762670235917,58.182159437475356,11
scenario_1,20,[],0.0,,0.2,554,94.0,94.0,44663.06020797779,253.79014388428092,59.97974342164491,11
scenario_1,20,[],0.0,,0.30000000000000004,554,94.0,94.0,44640.193015014505,254.76587733440317,59.926326748524396,11
scenario_1,20,[],0.0,,0.4,554,77.60000000000001,77.60000000000001,47463.728044519616,257.9680838899673,62.8388070330572,11
scenario_1,20,[],0.0,,0.5,554,77.60000000000001,77.60000000000001,47463.728044519616,257.9680838899673,62.8388070330572,11
scenario_1,20,[],0.0,,0.6000000000000001,554,77.60000000000001,77.60000000000001,47463.728044519616,257.9680838899673,62.8388070330572,11
scenario_1,20,[],0.0,,0.7000000000000001,554,77.60000000000001,77.60000000000001,47463.728044519616,257.9680838899673,62.8388070330572,11
scenario_1,20,[],0.0,,0.8,554,90.60000000000001,90.60000000000001,47747.3329226737,254.5864533432898,60.85565635921752,11
scenario_1,20,[],0.0,,0.9,554,90.60000000000001,90.60000000000001,47747.3329226737,254.5864533432898,60.85565635921752,11
scenario_1,20,[],0.0,,1.0,554,94.4,94.4,72439.0444019895,416.73650252734046,98.53553674716726,11
scenario_1,20,[],0.0,,0.0,555,95.30000000000001,95.30000000000001,40733.258803392324,230.00045061180418,57.208487502259715,12
scenario_1,20,[],0.0,,0.1,555,95.60000000000001,95.60000000000001,40282.95639116842,221.82093141014022,55.09241827174997,12
scenario_1,20,[],0.0,,0.2,555,95.60000000000001,95.60000000000001,40282.95639116665,221.8209314101413,55.09241827174787,12
scenario_1,20,[],0.0,,0.30000000000000004,555,95.60000000000001,95.60000000000001,40282.95639116726,221.82093141013888,55.092418271748606,12
scenario_1,20,[],0.0,,0.4,555,96.80000000000001,96.80000000000001,39949.95245667934,222.82309107482334,54.83683822326135,12
scenario_1,20,[],0.0,,0.5,555,96.80000000000001,96.80000000000001,39949.95245667995,222.82309107482507,54.83683822326228,12
scenario_1,20,[],0.0,,0.6000000000000001,555,96.80000000000001,96.80000000000001,39949.952456679945,222.82309107482507,54.836838223262276,12
scenario_1,20,[],0.0,,0.7000000000000001,555,81.7,81.7,39570.66407486798,226.60822529133358,55.087323824533954,12
scenario_1,20,[],0.0,,0.8,555,81.7,81.7,39570.66407486901,226.6082252913348,55.087323824535765,12
scenario_1,20,[],0.0,,0.9,555,74.5,74.5,47090.84095854875,249.6243904696602,61.72814729091227,12
scenario_1,20,[],0.0,,1.0,555,74.60000000000001,74.60000000000001,50908.91241543516,264.0327382296742,65.27257718402282,12
scenario_1,20,[],0.0,,0.0,556,110.7,110.7,40555.947998108706,253.2327493536349,57.92134171140205,13
scenario_1,20,[],0.0,,0.1,556,98.5,98.5,41449.73876875934,240.38946064487482,56.06966039265869,13
scenario_1,20,[],0.0,,0.2,556,98.5,98.5,41449.738768759344,240.38946064487482,56.0696603926587,13
scenario_1,20,[],0.0,,0.30000000000000004,556,94.30000000000001,94.30000000000001,41830.78610463265,248.33918480289032,57.6259348013883,13
scenario_1,20,[],0.0,,0.4,556,94.30000000000001,94.30000000000001,41830.78610463265,248.33918480289032,57.6259348013883,13
scenario_1,20,[],0.0,,0.5,556,94.30000000000001,94.30000000000001,41830.78610463266,248.33918480289032,57.625934801388304,13
scenario_1,20,[],0.0,,0.6000000000000001,556,94.30000000000001,94.30000000000001,41830.78610463265,248.33918480289032,57.6259348013883,13
scenario_1,20,[],0.0,,0.7000000000000001,556,87.60000000000001,87.60000000000001,46822.70750024842,271.833920041,61.95415998516093,13
scenario_1,20,[],0.0,,0.8,556,85.4,85.4,56532.817177586185,347.5666588426424,82.07630453899236,13
scenario_1,20,[],0.0,,0.9,556,85.4,85.4,56532.81717758617,347.5666588426424,82.07630453899236,13
scenario_1,20,[],0.0,,1.0,556,89.60000000000001,89.60000000000001,56188.454841393206,348.2486819091191,82.44239451546423,13
scenario_1,20,[],0.0,,0.0,557,98.30000000000001,98.30000000000001,38318.91117630839,224.53708152273384,53.98577802893416,14
scenario_1,20,[],0.0,,0.1,557,115.10000000000001,115.10000000000001,41643.27252488496,257.15220286695296,60.00514852312794,14
scenario_1,20,[],0.0,,0.2,557,115.10000000000001,115.10000000000001,41643.272524885826,257.15220286695387,60.005148523128874,14
scenario_1,20,[],0.0,,0.30000000000000004,557,115.10000000000001,115.10000000000001,41643.272524885826,257.15220286695387,60.005148523128874,14
scenario_1,20,[],0.0,,0.4,557,115.10000000000001,115.10000000000001,41643.27252488496,257.15220286695296,60.00514852312794,14
scenario_1,20,[],0.0,,0.5,557,81.60000000000001,81.60000000000001,40576.699510225066,231.75711825392614,58.358114889225256,14
scenario_1,20,[],0.0,,0.6000000000000001,557,81.60000000000001,81.60000000000001,40576.699510225066,231.75711825392614,58.35811488922526,14
scenario_1,20,[],0.0,,0.7000000000000001,557,81.60000000000001,81.60000000000001,40576.699510225066,231.75711825392614,58.35811488922526,14
scenario_1,20,[],0.0,,0.8,557,81.60000000000001,81.60000000000001,40576.699510225066,231.75711825392614,58.35811488922526,14
scenario_1,20,[],0.0,,0.9,557,79.2,79.2,58249.758122529645,348.98272780676626,81.11456485059776,14
scenario_1,20,[],0.0,,1.0,557,84.80000000000001,84.80000000000001,58962.72583363262,383.60489809525006,91.96529400941176,14
scenario_1,20,[],0.0,,0.0,558,118.7,118.7,37820.84728307283,230.01113570024054,53.06900073750943,15
scenario_1,20,[],0.0,,0.1,558,104.0,104.0,42623.75005888393,246.43137435509618,58.18219723998959,15
scenario_1,20,[],0.0,,0.2,558,104.0,104.0,42623.750058883925,246.43137435509618,58.18219723998959,15
scenario_1,20,[],0.0,,0.30000000000000004,558,98.0,98.0,39641.15037125556,239.28113482183,55.016183269435906,15
scenario_1,20,[],0.0,,0.4,558,98.0,98.0,39641.15037125556,239.2811348218299,55.0161832694359,15
scenario_1,20,[],0.0,,0.5,558,98.0,98.0,39641.15037125556,239.28113482183,55.01618326943591,15
scenario_1,20,[],0.0,,0.6000000000000001,558,83.10000000000001,83.10000000000001,55400.82099059791,272.3587501397691,68.74663741898198,15
scenario_1,20,[],0.0,,0.7000000000000001,558,78.9,78.9,52948.23864557871,262.75964531534396,66.6356235324242,15
scenario_1,20,[],0.0,,0.8,558,78.9,78.9,52896.1980685572,263.2329513541385,66.56086995243615,15
scenario_1,20,[],0.0,,0.9,558,81.80000000000001,81.80000000000001,69714.64344097029,364.1428454290324,86.04634823173197,15
scenario_1,20,[],0.0,,1.0,558,81.80000000000001,81.80000000000001,69908.90030122294,364.53077968229195,86.29492438914147,15
scenario_1,20,[],0.0,,0.0,559,87.80000000000001,87.80000000000001,31112.232706324183,196.18102205865387,48.796667386514486,16
scenario_1,20,[],0.0,,0.1,559,77.9,77.9,32351.95510056975,205.74072879486167,50.05677912669609,16
scenario_1,20,[],0.0,,0.2,559,77.9,77.9,32351.95510057027,205.7407287948619,50.05677912669651,16
scenario_1,20,[],0.0,,0.30000000000000004,559,77.9,77.9,32351.95510056975,205.74072879486167,50.05677912669609,16
scenario_1,20,[],0.0,,0.4,559,78.0,78.0,31668.994624539577,202.5360572972771,50.62006500878024,16
scenario_1,20,[],0.0,,0.5,559,78.0,78.0,31668.99462453957,202.53605729727704,50.62006500878023,16
scenario_1,20,[],0.0,,0.6000000000000001,559,78.0,78.0,31668.994624539577,202.5360572972771,50.62006500878024,16
scenario_1,20,[],0.0,,0.7000000000000001,559,73.0,73.0,37691.21227820203,218.1790205668267,56.34430778049661,16
scenario_1,20,[],0.0,,0.8,559,81.0,81.0,31396.71702865923,200.59526679231075,50.482082705378716,16
scenario_1,20,[],0.0,,0.9,559,81.0,81.0,31396.71702865923,200.59526679231075,50.482082705378716,16
scenario_1,20,[],0.0,,1.0,559,83.30000000000001,83.30000000000001,39486.71314431774,220.93367888576213,55.640608601181356,16
scenario_1,20,[],0.0,,0.0,560,106.9,106.9,35441.138682824385,222.03388920797653,53.36788418803967,17
scenario_1,20,[],0.0,,0.1,560,95.80000000000001,95.80000000000001,39763.683271958595,239.2693189971319,58.22005403125276,17
scenario_1,20,[],0.0,,0.2,560,95.80000000000001,95.80000000000001,39763.683271958595,239.2693189971319,58.22005403125276,17
scenario_1,20,[],0.0,,0.30000000000000004,560,95.80000000000001,95.80000000000001,39763.683271958595,239.2693189971319,58.22005403125276,17
scenario_1,20,[],0.0,,0.4,560,95.80000000000001,95.80000000000001,39763.683271958595,239.2693189971319,58.22005403125276,17
scenario_1,20,[],0.0,,0.5,560,91.10000000000001,91.10000000000001,43012.82119417857,234.49976032626037,58.56531497898813,17
scenario_1,20,[],0.0,,0.6000000000000001,560,91.10000000000001,91.10000000000001,43012.82119417857,234.49976032626037,58.56531497898813,17
scenario_1,20,[],0.0,,0.7000000000000001,560,83.7,83.7,42628.76983173553,227.41829047529947,57.707284656207854,17
scenario_1,20,[],0.0,,0.8,560,83.7,83.7,42628.76983173553,227.41829047529947,57.707284656207854,17
scenario_1,20,[],0.0,,0.9,560,82.5,82.5,44337.73097189034,226.70438207109402,59.459315932747984,17
scenario_1,20,[],0.0,,1.0,560,82.7,82.7,48961.78319642889,277.548203043631,73.55897242237303,17
scenario_1,20,[],0.0,,0.0,561,111.5,111.5,38972.69962155535,245.77601888625682,55.0689169913408,18
scenario_1,20,[],0.0,,0.1,561,80.30000000000001,80.30000000000001,36214.00774256566,217.8509997954117,54.163790429334924,18
scenario_1,20,[],0.0,,0.2,561,80.30000000000001,80.30000000000001,36214.00774256566,217.8509997954117,54.163790429334924,18
scenario_1,20,[],0.0,,0.30000000000000004,561,80.30000000000001,80.30000000000001,36214.00774256566,217.8509997954117,54.163790429334924,18
scenario_1,20,[],0.0,,0.4,561,80.30000000000001,80.30000000000001,36214.00774256566,217.8509997954117,54.163790429334924,18
scenario_1,20,[],0.0,,0.5,561,80.30000000000001,80.30000000000001,36214.00774256566,217.8509997954117,54.163790429334924,18
scenario_1,20,[],0.0,,0.6000000000000001,561,80.30000000000001,80.30000000000001,36214.00774256565,217.8509997954117,54.163790429334924,18
scenario_1,20,[],0.0,,0.7000000000000001,561,80.30000000000001,80.30000000000001,36214.00774256565,217.8509997954117,54.163790429334924,18
scenario_1,20,[],0.0,,0.8,561,80.30000000000001,80.30000000000001,36214.00774256565,217.8509997954117,54.163790429334924,18
scenario_1,20,[],0.0,,0.9,561,77.7,77.7,36720.67123545574,213.28876294542349,55.20854271789017,18
scenario_1,20,[],0.0,,1.0,561,83.80000000000001,83.80000000000001,46341.186406541965,256.456504638658,64.87908170920775,18
scenario_1,20,[],0.0,,0.0,562,128.4,128.4,43717.11770266116,251.5308288664138,61.41922057312056,19
scenario_1,20,[],0.0,,0.1,562,123.60000000000001,123.60000000000001,44235.755091622086,244.9610584938263,61.692857055698475,19
scenario_1,20,[],0.0,,0.2,562,112.2,112.2,47109.703357836115,251.70375063181757,64.80593103677883,19
scenario_1,20,[],0.0,,0.30000000000000004,562,112.2,112.2,47109.703357836195,251.70375063181757,64.80593103677884,19
scenario_1,20,[],0.0,,0.4,562,112.2,112.2,47109.703357836115,251.70375063181757,64.80593103677883,19
scenario_1,20,[],0.0,,0.5,562,107.30000000000001,107.30000000000001,49539.078526928286,271.07390902250114,67.58960390740287,19
scenario_1,20,[],0.0,,0.6000000000000001,562,94.0,94.0,44462.73585834603,250.548726605923,61.77373218866125,19
scenario_1,20,[],0.0,,0.7000000000000001,562,100.9,100.9,43379.05335523523,253.32447420793065,61.173186896003614,19
scenario_1,20,[],0.0,,0.8,562,100.9,100.9,43379.05335523523,253.32447420792997,61.17318689600354,19
scenario_1,20,[],0.0,,0.9,562,87.30000000000001,87.30000000000001,39940.92086918675,240.5352221644216,59.64696819589002,19
scenario_1,20,[],0.0,,1.0,562,87.10000000000001,87.10000000000001,45995.20667527085,287.38392961358994,72.21479079880693,19
scenario_1,20,[],0.0,,0.0,563,111.30000000000001,111.30000000000001,39554.03519970009,228.77069201773284,55.04304161247098,20
scenario_1,20,[],0.0,,0.1,563,101.0,101.0,38405.85882866074,230.85348706824317,54.46514768413266,20
scenario_1,20,[],0.0,,0.2,563,101.0,101.0,38405.85882866074,230.85348706824325,54.465147684132674,20
scenario_1,20,[],0.0,,0.30000000000000004,563,86.5,86.5,36360.374331547035,221.48889471780768,52.99069460291378,20
scenario_1,20,[],0.0,,0.4,563,77.5,77.5,39624.78006842688,224.218736635775,56.31308475820035,20
scenario_1,20,[],0.0,,0.5,563,77.5,77.5,39624.78006842688,224.218736635775,56.31308475820035,20
scenario_1,20,[],0.0,,0.6000000000000001,563,77.5,77.5,39624.78006842688,224.218736635775,56.31308475820035,20
scenario_1,20,[],0.0,,0.7000000000000001,563,77.10000000000001,77.10000000000001,40580.969035374015,235.58522923478415,58.59242506338057,20
scenario_1,20,[],0.0,,0.8,563,77.10000000000001,77.10000000000001,40580.969035374015,235.58522923478415,58.59242506338057,20
scenario_1,20,[],0.0,,0.9,563,77.10000000000001,77.10000000000001,40580.969035374015,235.58522923478415,58.59242506338057,20
scenario_1,20,[],0.0,,1.0,563,81.4,81.4,65273.05577960843,365.2697543629272,89.07351938780619,20
scenario_1,20,[],0.0,,0.0,564,119.4,119.4,41221.25694872244,244.87040177919573,57.29505679598594,21
scenario_1,20,[],0.0,,0.1,564,102.0,102.0,30337.601877937028,213.37051461108967,49.67950070705951,21
scenario_1,20,[],0.0,,0.2,564,102.0,102.0,30337.601877936948,213.37051461108922,49.67950070705943,21
scenario_1,20,[],0.0,,0.30000000000000004,564,102.0,102.0,30337.601877937028,213.37051461108967,49.67950070705951,21
scenario_1,20,[],0.0,,0.4,564,109.60000000000001,109.60000000000001,34408.250229332305,230.38983100135894,53.03890413534974,21
scenario_1,20,[],0.0,,0.5,564,97.30000000000001,97.30000000000001,33983.76696782895,225.42870914430762,53.24384045053833,21
scenario_1,20,[],0.0,,0.6000000000000001,564,91.4,91.4,32517.70710381635,218.8056708867086,51.48202710831826,21
scenario_1,20,[],0.0,,0.7000000000000001,564,99.0,99.0,35155.23913356497,235.31021963923632,54.38773292544516,21
scenario_1,20,[],0.0,,0.8,564,99.0,99.0,35155.23913356504,235.31021963923715,54.38773292544539,21
scenario_1,20,[],0.0,,0.9,564,92.80000000000001,92.80000000000001,35618.96994707452,238.3385935211437,55.43240890871269,21
scenario_1,20,[],0.0,,1.0,564,92.80000000000001,92.80000000000001,36117.2259011762,245.73250355260814,57.20136458797134,21
scenario_1,20,[],0.0,,0.0,565,102.4,102.4,35852.127482045296,227.03254324831897,53.269576921822846,22
scenario_1,20,[],0.0,,0.1,565,96.0,96.0,40166.9429256531,246.37691321982348,57.518310827295224,22
scenario_1,20,[],0.0,,0.2,565,96.0,96.0,40166.94292565307,246.37691321982513,57.51831082729524,22
scenario_1,20,[],0.0,,0.30000000000000004,565,95.10000000000001,95.10000000000001,43469.949428688895,252.85039915824902,61.05141874002134,22
scenario_1,20,[],0.0,,0.4,565,95.10000000000001,95.10000000000001,43469.94942868894,252.85039915824902,61.051418740021425,22
scenario_1,20,[],0.0,,0.5,565,83.7,83.7,41448.86708535679,242.01622056369817,57.402130135865775,22
scenario_1,20,[],0.0,,0.6000000000000001,565,83.7,83.7,41448.86708535683,242.01622056369825,57.402130135865946,22
scenario_1,20,[],0.0,,0.7000000000000001,565,83.7,83.7,41448.86708535679,242.01622056369817,57.402130135865775,22
scenario_1,20,[],0.0,,0.8,565,78.30000000000001,78.30000000000001,44575.89382063593,254.23404146265813,60.61394133004921,22
scenario_1,20,[],0.0,,0.9,565,75.7,75.7,47739.404323849114,266.0777967063006,64.37143245194399,22
scenario_1,20,[],0.0,,1.0,565,75.7,75.7,49374.67819408682,274.9688230940364,66.1707783069206,22
scenario_1,20,[],0.0,,0.0,566,102.9,102.9,35557.22902953299,216.680959765599,52.6843274678741,23
scenario_1,20,[],0.0,,0.1,566,84.5,84.5,39619.47989408432,224.06372952368457,55.63027469242503,23
scenario_1,20,[],0.0,,0.2,566,84.5,84.5,39619.47989408432,224.06372952368457,55.63027469242503,23
scenario_1,20,[],0.0,,0.30000000000000004,566,93.30000000000001,93.30000000000001,42010.92664526017,244.62370659776863,58.22178867475382,23
scenario_1,20,[],0.0,,0.4,566,84.10000000000001,84.10000000000001,41652.61253033968,234.4738282300693,57.328007958671755,23
scenario_1,20,[],0.0,,0.5,566,74.0,74.0,35402.47542234396,215.47053606260235,53.66921009135978,23
scenario_1,20,[],0.0,,0.6000000000000001,566,74.0,74.0,35402.47542234477,215.47053606260508,53.6692100913605,23
scenario_1,20,[],0.0,,0.7000000000000001,566,74.0,74.0,35402.47542234496,215.47053606260516,53.669210091361094,23
scenario_1,20,[],0.0,,0.8,566,74.0,74.0,35402.47542234477,215.47053606260508,53.6692100913605,23
scenario_1,20,[],0.0,,0.9,566,71.9,71.9,42290.4100584121,254.7017031328639,62.30650436139778,23
scenario_1,20,[],0.0,,1.0,566,72.7,72.7,44482.04891484548,265.63176510191397,65.52289695603912,23
scenario_1,20,[],0.0,,0.0,567,92.5,92.5,30817.17892724296,207.21567978828216,47.48053710298179,24
scenario_1,20,[],0.0,,0.1,567,93.5,93.5,42273.11682343511,252.24585512951091,57.63579025598449,24
scenario_1,20,[],0.0,,0.2,567,93.5,93.5,42273.11682343526,252.24585512951109,57.63579025598473,24
scenario_1,20,[],0.0,,0.30000000000000004,567,79.4,79.4,31030.83589910334,220.77863000289517,49.71172530314659,24
scenario_1,20,[],0.0,,0.4,567,79.4,79.4,31030.835899103316,220.77863000289517,49.71172530314659,24
scenario_1,20,[],0.0,,0.5,567,79.4,79.4,31030.835899103316,220.77863000289517,49.71172530314659,24
scenario_1,20,[],0.0,,0.6000000000000001,567,79.4,79.4,31030.83589910333,220.77863000289517,49.71172530314659,24
scenario_1,20,[],0.0,,0.7000000000000001,567,79.4,79.4,31030.83589910334,220.77863000289517,49.71172530314659,24
scenario_1,20,[],0.0,,0.8,567,79.4,79.4,31030.83589910301,220.77863000289523,49.71172530314635,24
scenario_1,20,[],0.0,,0.9,567,79.4,79.4,31030.83589910334,220.77863000289517,49.71172530314659,24
scenario_1,20,[],0.0,,1.0,567,84.0,84.0,37032.769530645965,240.2764751667739,54.59741542017302,24
scenario_1,20,[],0.0,,0.0,568,89.5,89.5,36138.849858007816,216.56225939297207,52.9849272735253,25
scenario_1,20,[],0.0,,0.1,568,103.7,103.7,47169.95284662288,260.2421314983109,61.663122527872964,25
scenario_1,20,[],0.0,,0.2,568,103.7,103.7,47169.95284662298,260.2421314983112,61.66312252787305,25
scenario_1,20,[],0.0,,0.30000000000000004,568,95.30000000000001,95.30000000000001,41660.59106404334,248.79008275425878,58.43961859261684,25
scenario_1,20,[],0.0,,0.4,568,95.30000000000001,95.30000000000001,41660.59106404333,248.79008275425872,58.439618592616824,25
scenario_1,20,[],0.0,,0.5,568,95.30000000000001,95.30000000000001,41660.59106404335,248.79008275425878,58.439618592616846,25
scenario_1,20,[],0.0,,0.6000000000000001,568,81.7,81.7,47390.71958747336,284.21961727898014,67.56733116286006,25
scenario_1,20,[],0.0,,0.7000000000000001,568,81.7,81.7,47390.719587473155,284.21961727898037,67.56733116285974,25
scenario_1,20,[],0.0,,0.8,568,81.7,81.7,47390.719587473344,284.21961727898014,67.56733116286003,25
scenario_1,20,[],0.0,,0.9,568,81.7,81.7,47390.71958747336,284.21961727898014,67.56733116286006,25
scenario_1,20,[],0.0,,1.0,568,84.80000000000001,84.80000000000001,52178.305269446966,290.68112674822095,70.41651506483893,25
scenario_1,20,[],0.0,,0.0,569,104.4,104.4,33124.75727852491,220.66115331280537,52.88742114389087,26
scenario_1,20,[],0.0,,0.1,569,82.80000000000001,82.80000000000001,40074.79560269086,235.6719462442905,54.76495927266589,26
scenario_1,20,[],0.0,,0.2,569,82.80000000000001,82.80000000000001,40074.79560269086,235.6719462442905,54.76495927266589,26
scenario_1,20,[],0.0,,0.30000000000000004,569,82.80000000000001,82.80000000000001,40074.79560269086,235.6719462442905,54.76495927266589,26
scenario_1,20,[],0.0,,0.4,569,82.80000000000001,82.80000000000001,40074.79560269086,235.6719462442905,54.76495927266589,26
scenario_1,20,[],0.0,,0.5,569,82.80000000000001,82.80000000000001,40074.79560269086,235.6719462442905,54.76495927266589,26
scenario_1,20,[],0.0,,0.6000000000000001,569,82.80000000000001,82.80000000000001,40074.79560269086,235.6719462442905,54.76495927266589,26
scenario_1,20,[],0.0,,0.7000000000000001,569,69.3,69.3,37907.25803289476,229.4680086569074,53.54563771070252,26
scenario_1,20,[],0.0,,0.8,569,69.3,69.3,37907.25803289476,229.4680086569074,53.54563771070252,26
scenario_1,20,[],0.0,,0.9,569,73.60000000000001,73.60000000000001,38935.927892012594,242.0938261246728,57.674813290311675,26
scenario_1,20,[],0.0,,1.0,569,84.30000000000001,84.30000000000001,55555.19424470907,337.96797775715123,82.04005053153622,26
scenario_1,20,[],0.0,,0.0,570,107.0,107.0,38410.57293989546,235.8716600787188,54.264223190799214,27
scenario_1,20,[],0.0,,0.1,570,109.60000000000001,109.60000000000001,42380.39960979945,246.92348593304268,57.52071300721023,27
scenario_1,20,[],0.0,,0.2,570,104.0,104.0,40586.02196942514,241.0680735062617,56.9266948083497,27
scenario_1,20,[],0.0,,0.30000000000000004,570,99.10000000000001,99.10000000000001,41327.52569719071,237.85812488134317,57.173804736186156,27
scenario_1,20,[],0.0,,0.4,570,99.10000000000001,99.10000000000001,41327.525697190715,237.8581248813431,57.17380473618616,27
scenario_1,20,[],0.0,,0.5,570,83.7,83.7,40076.22806879803,225.32745147379092,55.657938209535445,27
scenario_1,20,[],0.0,,0.6000000000000001,570,76.3,76.3,43355.692773701536,233.8699265432425,57.6123686015864,27
scenario_1,20,[],0.0,,0.7000000000000001,570,77.0,77.0,40867.76004107874,243.7882801852895,57.40838376799473,27
scenario_1,20,[],0.0,,0.8,570,77.0,77.0,40867.76004107874,243.7882801852895,57.40838376799473,27
scenario_1,20,[],0.0,,0.9,570,77.0,77.0,41956.11971255933,246.62258207784262,58.69484928940433,27
scenario_1,20,[],0.0,,1.0,570,65.60000000000001,65.60000000000001,43328.37500799759,263.89339397879274,61.87488205647421,27
scenario_1,20,[],0.0,,0.0,571,93.60000000000001,93.60000000000001,40683.89594465632,237.91758545662788,57.280384112613774,28
scenario_1,20,[],0.0,,0.1,571,78.0,78.0,40816.552730737036,229.2348080928121,56.67138700672056,28
scenario_1,20,[],0.0,,0.2,571,78.0,78.0,40816.552730737036,229.2348080928121,56.67138700672056,28
scenario_1,20,[],0.0,,0.30000000000000004,571,78.0,78.0,40816.552730737036,229.2348080928121,56.67138700672056,28
scenario_1,20,[],0.0,,0.4,571,78.0,78.0,40816.552730737036,229.2348080928121,56.67138700672056,28
scenario_1,20,[],0.0,,0.5,571,68.10000000000001,68.10000000000001,38077.36891175077,220.32433082458175,55.33154153574497,28
scenario_1,20,[],0.0,,0.6000000000000001,571,68.10000000000001,68.10000000000001,38077.368911750666,220.3243308245823,55.33154153574529,28
scenario_1,20,[],0.0,,0.7000000000000001,571,68.10000000000001,68.10000000000001,38077.36891175077,220.32433082458175,55.33154153574497,28
scenario_1,20,[],0.0,,0.8,571,68.10000000000001,68.10000000000001,38077.36891175077,220.32433082458175,55.33154153574497,28
scenario_1,20,[],0.0,,0.9,571,66.2,66.2,56435.13202340763,298.71271339553965,78.87138154686507,28
scenario_1,20,[],0.0,,1.0,571,70.10000000000001,70.10000000000001,72982.60799183973,388.80418800156923,100.18211604971353,28
scenario_1,20,[],0.0,,0.0,572,124.9,124.9,39579.47399126894,252.93760482562732,57.17719440782021,29
scenario_1,20,[],0.0,,0.1,572,95.30000000000001,95.30000000000001,41214.06430165055,248.4048198815135,55.083324367680206,29
scenario_1,20,[],0.0,,0.2,572,95.30000000000001,95.30000000000001,41214.064301650564,248.40481988151348,55.08332436768024,29
scenario_1,20,[],0.0,,0.30000000000000004,572,97.0,97.0,48058.215878498035,272.9624531581628,63.560074723499454,29
scenario_1,20,[],0.0,,0.4,572,97.0,97.0,48058.21587849802,272.9624531581628,63.560074723499454,29
scenario_1,20,[],0.0,,0.5,572,96.9,96.9,48514.756845739954,269.494877380233,61.72330725221393,29
scenario_1,20,[],0.0,,0.6000000000000001,572,88.7,88.7,50682.6013558888,272.85629433375436,65.89392021155663,29
scenario_1,20,[],0.0,,0.7000000000000001,572,88.0,88.0,51125.78321807694,279.1131146075837,66.89648802048069,29
scenario_1,20,[],0.0,,0.8,572,88.7,88.7,50682.6013558888,272.85629433375436,65.89392021155663,29
scenario_1,20,[],0.0,,0.9,572,88.7,88.7,50682.60135588855,272.85629433375425,65.89392021155649,29
scenario_1,20,[],0.0,,1.0,572,90.80000000000001,90.80000000000001,56977.87547020494,311.42275928906446,76.99686979485796,29
scenario_1,20,[],0.0,,0.0,573,105.4,105.4,35056.01004145972,205.4417392942827,49.504663325362884,30
scenario_1,20,[],0.0,,0.1,573,83.5,83.5,41180.548472787705,251.7160856644826,58.74040652618467,30
scenario_1,20,[],0.0,,0.2,573,83.5,83.5,41180.548472787734,251.71608566448268,58.740406526184685,30
scenario_1,20,[],0.0,,0.30000000000000004,573,83.5,83.5,41180.54847278773,251.71608566448268,58.74040652618467,30
scenario_1,20,[],0.0,,0.4,573,83.5,83.5,41180.54847278775,251.71608566448276,58.74040652618469,30
scenario_1,20,[],0.0,,0.5,573,83.5,83.5,41180.548472787676,251.7160856644825,58.74040652618464,30
scenario_1,20,[],0.0,,0.6000000000000001,573,83.5,83.5,41180.548472787705,251.7160856644826,58.74040652618467,30
scenario_1,20,[],0.0,,0.7000000000000001,573,83.5,83.5,41180.548472787734,251.71608566448268,58.740406526184685,30
scenario_1,20,[],0.0,,0.8,573,78.10000000000001,78.10000000000001,46057.4755525487,265.0101323408835,62.0955544550535,30
scenario_1,20,[],0.0,,0.9,573,70.2,70.2,67339.30670712829,385.63415391469925,90.14713806358039,30
scenario_1,20,[],0.0,,1.0,573,69.60000000000001,69.60000000000001,55504.19891345297,321.7900816504096,75.10676048146811,30
scenario_1,20,[],0.0,,0.0,574,81.4,81.4,28967.061540503222,207.57140693132362,47.950225640181294,31
scenario_1,20,[],0.0,,0.1,574,88.9,88.9,34290.426563942325,220.18402944790716,51.73593508468015,31
scenario_1,20,[],0.0,,0.2,574,90.30000000000001,90.30000000000001,41881.97910441412,243.79593361838397,58.42243317292647,31
scenario_1,20,[],0.0,,0.30000000000000004,574,71.2,71.2,37213.233897213955,217.98361427078336,53.434456406074005,31
scenario_1,20,[],0.0,,0.4,574,71.2,71.2,37213.233897213955,217.98361427078336,53.434456406074005,31
scenario_1,20,[],0.0,,0.5,574,71.2,71.2,37213.233897213955,217.98361427078336,53.434456406074005,31
scenario_1,20,[],0.0,,0.6000000000000001,574,71.2,71.2,37213.233897213955,217.98361427078336,53.434456406074005,31
scenario_1,20,[],0.0,,0.7000000000000001,574,69.5,69.5,40236.13681000406,221.13407379743768,55.60944366660114,31
scenario_1,20,[],0.0,,0.8,574,69.5,69.5,40236.13681000406,221.13407379743768,55.60944366660114,31
scenario_1,20,[],0.0,,0.9,574,70.4,70.4,42853.85988000575,269.4318725733475,63.68048439075977,31
scenario_1,20,[],0.0,,1.0,574,78.9,78.9,55845.926534044534,350.3033591044889,81.51972580919667,31
scenario_1,20,[],0.0,,0.0,575,95.80000000000001,95.80000000000001,34929.942410049916,224.20742154577908,53.38737457440537,32
scenario_1,20,[],0.0,,0.1,575,88.10000000000001,88.10000000000001,41181.86267037898,239.95653871098645,56.370384749552045,32
scenario_1,20,[],0.0,,0.2,575,88.10000000000001,88.10000000000001,41181.86267037898,239.95653871098645,56.370384749552045,32
scenario_1,20,[],0.0,,0.30000000000000004,575,88.10000000000001,88.10000000000001,41181.862670378956,239.95653871098645,56.37038474955202,32
scenario_1,20,[],0.0,,0.4,575,88.10000000000001,88.10000000000001,41181.862670378505,239.95653871098645,56.3703847495516,32
scenario_1,20,[],0.0,,0.5,575,88.10000000000001,88.10000000000001,41181.86267037898,239.95653871098645,56.370384749552045,32
scenario_1,20,[],0.0,,0.6000000000000001,575,81.2,81.2,33550.62198811953,214.5893068475052,53.55412334641035,32
scenario_1,20,[],0.0,,0.7000000000000001,575,82.30000000000001,82.30000000000001,37775.62773078752,230.78754870748972,55.421850948396376,32
scenario_1,20,[],0.0,,0.8,575,82.30000000000001,82.30000000000001,37775.62773078752,230.78754870748972,55.421850948396376,32
scenario_1,20,[],0.0,,0.9,575,82.30000000000001,82.30000000000001,37775.62773078752,230.78754870748972,55.421850948396376,32
scenario_1,20,[],0.0,,1.0,575,76.3,76.3,47024.54484736349,313.87812485667394,76.36222042103546,32
scenario_1,20,[],0.0,,0.0,576,118.4,118.4,35162.71272549332,222.08632905830993,50.90889137496134,33
scenario_1,20,[],0.0,,0.1,576,97.4,97.4,36976.41541871687,241.0326407182267,57.7090732526685,33
scenario_1,20,[],0.0,,0.2,576,97.4,97.4,36962.65702649817,240.02474710438366,57.45697999701202,33
scenario_1,20,[],0.0,,0.30000000000000004,576,97.4,97.4,36962.65702649817,240.02474710438366,57.45697999701202,33
scenario_1,20,[],0.0,,0.4,576,90.9,90.9,31671.782612544186,214.36912899813325,48.729168682199386,33
scenario_1,20,[],0.0,,0.5,576,90.9,90.9,31671.782612544168,214.3691289981333,48.72916868219927,33
scenario_1,20,[],0.0,,0.6000000000000001,576,84.7,84.7,42995.69093921135,243.6429133001409,59.2951702054944,33
scenario_1,20,[],0.0,,0.7000000000000001,576,77.60000000000001,77.60000000000001,43808.344803711065,246.6926006510772,59.85511733364022,33
scenario_1,20,[],0.0,,0.8,576,77.60000000000001,77.60000000000001,43808.34480371042,246.69260065107676,59.85511733363987,33
scenario_1,20,[],0.0,,0.9,576,76.80000000000001,76.80000000000001,44958.34524923655,248.02749113209165,59.41938903193294,33
scenario_1,20,[],0.0,,1.0,576,76.7,76.7,45042.55411851393,248.04704219153342,59.508262734708914,33
scenario_1,20,[],0.0,,0.0,577,97.2,97.2,39539.73669112892,239.7716409142031,56.97058909848181,34
scenario_1,20,[],0.0,,0.1,577,89.2,89.2,33786.27083907067,228.81974094371063,51.11531628214722,34
scenario_1,20,[],0.0,,0.2,577,89.2,89.2,33786.270839070654,228.81974094371063,51.115316282147205,34
scenario_1,20,[],0.0,,0.30000000000000004,577,75.7,75.7,34776.99902266667,220.17786981566042,53.39126367721603,34
scenario_1,20,[],0.0,,0.4,577,75.7,75.7,34776.99902266667,220.17786981566042,53.39126367721603,34
scenario_1,20,[],0.0,,0.5,577,75.7,75.7,34776.99902266651,220.17786981566007,53.391263677215676,34
scenario_1,20,[],0.0,,0.6000000000000001,577,75.7,75.7,34776.99902266667,220.17786981566042,53.39126367721603,34
scenario_1,20,[],0.0,,0.7000000000000001,577,75.7,75.7,34776.99902266667,220.17786981566042,53.39126367721603,34
scenario_1,20,[],0.0,,0.8,577,84.5,84.5,47015.270194132,262.87613846737753,63.953816751710434,34
scenario_1,20,[],0.0,,0.9,577,80.9,80.9,47948.374969061784,271.3777460358922,63.65790917634373,34
scenario_1,20,[],0.0,,1.0,577,83.2,83.2,55949.40238075204,322.9911143352972,75.47300706005427,34
scenario_1,20,[],0.0,,0.0,578,113.9,113.9,41782.66738058535,255.5042113768289,57.88808624993186,35
scenario_1,20,[],0.0,,0.1,578,81.5,81.5,25274.528012590716,206.0432485256847,46.49916572818165,35
scenario_1,20,[],0.0,,0.2,578,103.30000000000001,103.30000000000001,45413.62214901557,252.59766182040403,62.275713650987186,35
scenario_1,20,[],0.0,,0.30000000000000004,578,103.30000000000001,103.30000000000001,45413.622149014955,252.59766182040005,62.27571365098667,35
scenario_1,20,[],0.0,,0.4,578,77.30000000000001,77.30000000000001,38847.200683534116,222.9326052632916,56.67309142412785,35
scenario_1,20,[],0.0,,0.5,578,77.30000000000001,77.30000000000001,38847.200683534116,222.9326052632916,56.67309142412786,35
scenario_1,20,[],0.0,,0.6000000000000001,578,77.30000000000001,77.30000000000001,38847.200683534116,222.9326052632916,56.67309142412786,35
scenario_1,20,[],0.0,,0.7000000000000001,578,77.30000000000001,77.30000000000001,38847.200683534116,222.9326052632916,56.67309142412786,35
scenario_1,20,[],0.0,,0.8,578,77.30000000000001,77.30000000000001,40410.25744027119,233.1483821441953,59.687423192402015,35
scenario_1,20,[],0.0,,0.9,578,77.60000000000001,77.60000000000001,57605.92503757709,314.39404011878116,80.50385514364022,35
scenario_1,20,[],0.0,,1.0,578,74.0,74.0,60063.46103196812,343.05990412323763,85.41670623410829,35
scenario_1,20,[],0.0,,0.0,579,105.30000000000001,105.30000000000001,44011.1623824252,248.14459490634846,61.079942915638014,36
scenario_1,20,[],0.0,,0.1,579,95.2,95.2,41526.98331959647,247.6992503237223,56.36951934970895,36
scenario_1,20,[],0.0,,0.2,579,96.10000000000001,96.10000000000001,47614.01010085523,254.190486618836,61.10316535781625,36
scenario_1,20,[],0.0,,0.30000000000000004,579,96.10000000000001,96.10000000000001,47614.01010085526,254.190486618836,61.10316535781628,36
scenario_1,20,[],0.0,,0.4,579,92.4,92.4,33905.60350240456,240.3336068970859,55.9747702818252,36
scenario_1,20,[],0.0,,0.5,579,93.5,93.5,34421.89168357159,242.55609232296013,56.36452689190338,36
scenario_1,20,[],0.0,,0.6000000000000001,579,93.5,93.5,34421.89168357148,242.5560923229594,56.36452689190323,36
scenario_1,20,[],0.0,,0.7000000000000001,579,93.5,93.5,34421.89168357157,242.5560923229602,56.36452689190336,36
scenario_1,20,[],0.0,,0.8,579,89.5,89.5,32112.49718718937,227.88105910989518,53.96860846967593,36
scenario_1,20,[],0.0,,0.9,579,86.5,86.5,51216.59480638557,288.0356763137751,68.00258066459492,36
scenario_1,20,[],0.0,,1.0,579,74.5,74.5,56563.16916798527,302.87196223137676,74.47101916975524,36
scenario_1,20,[],0.0,,0.0,580,103.80000000000001,103.80000000000001,36319.682589869524,233.10466169363087,54.7981178251097,37
scenario_1,20,[],0.0,,0.1,580,120.10000000000001,120.10000000000001,37801.11766129647,226.56492401146562,54.87524341912005,37
scenario_1,20,[],0.0,,0.2,580,120.10000000000001,120.10000000000001,37801.11766129647,226.56492401146562,54.87524341912005,37
scenario_1,20,[],0.0,,0.30000000000000004,580,96.5,96.5,32535.692627882414,223.31025887687534,52.18444651812341,37
scenario_1,20,[],0.0,,0.4,580,96.5,96.5,32535.692627882414,223.31025887687534,52.18444651812341,37
scenario_1,20,[],0.0,,0.5,580,75.7,75.7,36626.45436219309,211.45234889240243,51.475948014088104,37
scenario_1,20,[],0.0,,0.6000000000000001,580,75.7,75.7,36626.45436219309,211.45234889240243,51.475948014088104,37
scenario_1,20,[],0.0,,0.7000000000000001,580,75.7,75.7,36626.45436219261,211.45234889240248,51.47594801408761,37
scenario_1,20,[],0.0,,0.8,580,75.7,75.7,36626.45436219268,211.45234889240248,51.47594801408767,37
scenario_1,20,[],0.0,,0.9,580,75.7,75.7,36626.45436219309,211.45234889240243,51.475948014088104,37
scenario_1,20,[],0.0,,1.0,580,86.10000000000001,86.10000000000001,49220.177717993094,286.39872439501,71.85228997291425,37
scenario_1,20,[],0.0,,0.0,581,106.5,106.5,32829.261198393215,216.51946294240656,49.48428508263366,38
scenario_1,20,[],0.0,,0.1,581,88.10000000000001,88.10000000000001,39613.15821138767,235.83248387071592,56.211220666409176,38
scenario_1,20,[],0.0,,0.2,581,88.10000000000001,88.10000000000001,39613.15821138767,235.83248387071592,56.211220666409176,38
scenario_1,20,[],0.0,,0.30000000000000004,581,65.2,65.2,31853.740213200235,213.58195598338244,51.095225646137784,38
scenario_1,20,[],0.0,,0.4,581,65.2,65.2,31853.740213200235,213.58195598338244,51.095225646137784,38
scenario_1,20,[],0.0,,0.5,581,65.2,65.2,31853.740213200235,213.58195598338244,51.095225646137784,38
scenario_1,20,[],0.0,,0.6000000000000001,581,65.2,65.2,31853.740213200235,213.58195598338244,51.095225646137784,38
scenario_1,20,[],0.0,,0.7000000000000001,581,65.2,65.2,31853.740213200235,213.58195598338244,51.095225646137784,38
scenario_1,20,[],0.0,,0.8,581,83.80000000000001,83.80000000000001,51112.5947375707,327.5121495629949,75.4284648980431,38
scenario_1,20,[],0.0,,0.9,581,87.80000000000001,87.80000000000001,50156.00617702612,326.20863103457395,75.18299362658966,38
scenario_1,20,[],0.0,,1.0,581,84.2,84.2,60882.73402842841,376.53785855531027,86.0363736635839,38
scenario_1,20,[],0.0,,0.0,582,93.10000000000001,93.10000000000001,35645.50892313299,226.3393093996232,53.647518917507256,39
scenario_1,20,[],0.0,,0.1,582,89.9,89.9,43165.95568735378,237.63944702880804,58.86039698404298,39
scenario_1,20,[],0.0,,0.2,582,90.0,90.0,42869.727817057144,238.52685047528877,58.49888555014963,39
scenario_1,20,[],0.0,,0.30000000000000004,582,89.9,89.9,43165.95568735378,237.63944702880804,58.86039698404298,39
scenario_1,20,[],0.0,,0.4,582,89.9,89.9,43165.95568735379,237.63944702880804,58.860396984042985,39
scenario_1,20,[],0.0,,0.5,582,90.0,90.0,42935.139608651414,236.86376881935132,58.581999268346124,39
scenario_1,20,[],0.0,,0.6000000000000001,582,89.9,89.9,43165.95568735378,237.63944702880804,58.86039698404298,39
scenario_1,20,[],0.0,,0.7000000000000001,582,89.9,89.9,43165.95568735378,237.63944702880804,58.86039698404298,39
scenario_1,20,[],0.0,,0.8,582,77.5,77.5,42686.65973372692,238.50895201344292,58.97080224571828,39
scenario_1,20,[],0.0,,0.9,582,75.9,75.9,42399.73078506392,241.12227310266528,59.20390632169723,39
scenario_1,20,[],0.0,,1.0,582,74.9,74.9,42270.76770269507,241.65141557968138,59.21288872599552,39
scenario_1,20,[],0.0,,0.0,583,98.7,98.7,34046.5022322945,215.0260590375435,50.467187152317834,40
scenario_1,20,[],0.0,,0.1,583,87.9,87.9,37597.95207482419,235.71521011565002,55.960077762889775,40
scenario_1,20,[],0.0,,0.2,583,87.9,87.9,37597.952074824294,235.7152101156504,55.960077762889775,40
scenario_1,20,[],0.0,,0.30000000000000004,583,87.9,87.9,37597.95207482419,235.71521011565002,55.960077762889775,40
scenario_1,20,[],0.0,,0.4,583,86.10000000000001,86.10000000000001,33209.22269588971,220.233167581495,53.07351408017173,40
scenario_1,20,[],0.0,,0.5,583,74.4,74.4,43161.27563152704,242.9803756361713,58.27601001925403,40
scenario_1,20,[],0.0,,0.6000000000000001,583,69.9,69.9,38773.15659582164,228.05893439106637,54.48527478282726,40
scenario_1,20,[],0.0,,0.7000000000000001,583,69.9,69.9,38773.15659582171,228.0589343910657,54.48527478282723,40
scenario_1,20,[],0.0,,0.8,583,69.4,69.4,37383.571438103856,210.82510755898676,54.553760647229296,40
scenario_1,20,[],0.0,,0.9,583,67.7,67.7,36828.99655079018,215.16266837905835,52.91056264695012,40
scenario_1,20,[],0.0,,1.0,583,66.0,66.0,53321.77537811835,263.63435446138317,68.09717574695594,40
scenario_1,20,[],0.0,,0.0,584,100.9,100.9,32879.932186599784,213.50128256087797,50.114004570872474,41
scenario_1,20,[],0.0,,0.1,584,92.80000000000001,92.80000000000001,35618.964460913485,233.07959085967687,53.15127576426348,41
scenario_1,20,[],0.0,,0.2,584,76.80000000000001,76.80000000000001,37034.26287905671,222.81593907219386,52.949627923078125,41
scenario_1,20,[],0.0,,0.30000000000000004,584,95.9,95.9,35278.9989762397,235.43405826690665,54.1246123526449,41
scenario_1,20,[],0.0,,0.4,584,95.9,95.9,35278.99897623971,235.43405826690665,54.12461235264491,41
scenario_1,20,[],0.0,,0.5,584,80.2,80.2,39781.56808988775,235.2140724736207,55.55872076716067,41
scenario_1,20,[],0.0,,0.6000000000000001,584,80.2,80.2,39781.56808988775,235.2140724736207,55.55872076716068,41
scenario_1,20,[],0.0,,0.7000000000000001,584,80.2,80.2,39781.568089887754,235.2140724736207,55.55872076716068,41
scenario_1,20,[],0.0,,0.8,584,80.2,80.2,39781.568089887754,235.2140724736207,55.55872076716068,41
scenario_1,20,[],0.0,,0.9,584,62.300000000000004,62.300000000000004,35887.876371262144,222.6953914528413,54.88799679001152,41
scenario_1,20,[],0.0,,1.0,584,59.800000000000004,59.800000000000004,54778.294811591564,308.5411756602267,72.98819250142094,41
scenario_1,20,[],0.0,,0.0,585,104.4,104.4,40013.21906123092,238.98608427722112,56.76087340206578,42
scenario_1,20,[],0.0,,0.1,585,95.60000000000001,95.60000000000001,41172.41012299267,236.43970624933684,57.98749186965212,42
scenario_1,20,[],0.0,,0.2,585,95.60000000000001,95.60000000000001,41172.41012299267,236.43970624933684,57.98749186965212,42
scenario_1,20,[],0.0,,0.30000000000000004,585,95.60000000000001,95.60000000000001,41172.41012299267,236.43970624933684,57.98749186965212,42
scenario_1,20,[],0.0,,0.4,585,95.60000000000001,95.60000000000001,41172.41012299267,236.43970624933684,57.98749186965212,42
scenario_1,20,[],0.0,,0.5,585,98.0,98.0,44615.03822142964,250.71789807475636,62.05425304008355,42
scenario_1,20,[],0.0,,0.6000000000000001,585,85.30000000000001,85.30000000000001,43395.0047186193,254.81764982926921,61.032721201254304,42
scenario_1,20,[],0.0,,0.7000000000000001,585,103.9,103.9,45987.94443381578,267.92736388632125,64.7874779295075,42
scenario_1,20,[],0.0,,0.8,585,89.5,89.5,48341.82488483074,279.2511739595497,68.6519925570393,42
scenario_1,20,[],0.0,,0.9,585,81.7,81.7,56128.38440070341,381.2212554985571,87.6463246554127,42
scenario_1,20,[],0.0,,1.0,585,81.7,81.7,55384.12119683634,387.28916319683725,87.97253918113785,42
scenario_1,20,[],0.0,,0.0,586,89.9,89.9,31760.702525344168,192.6142770923176,47.22514469359539,43
scenario_1,20,[],0.0,,0.1,586,108.5,108.5,39088.99711526259,248.1788225634452,56.58300295163998,43
scenario_1,20,[],0.0,,0.2,586,108.5,108.5,39088.99711526251,248.1788225634452,56.58300295163983,43
scenario_1,20,[],0.0,,0.30000000000000004,586,92.30000000000001,92.30000000000001,35662.061829425584,235.8613393916744,54.414866799422754,43
scenario_1,20,[],0.0,,0.4,586,92.30000000000001,92.30000000000001,35676.36595313379,235.96685137032466,54.43915221423264,43
scenario_1,20,[],0.0,,0.5,586,92.30000000000001,92.30000000000001,35676.36595313379,235.96685137032466,54.43915221423264,43
scenario_1,20,[],0.0,,0.6000000000000001,586,94.4,94.4,31996.339087157678,214.48942189761235,49.13073252064282,43
scenario_1,20,[],0.0,,0.7000000000000001,586,85.0,85.0,32170.855293077286,212.3272543714673,49.29382457223676,43
scenario_1,20,[],0.0,,0.8,586,80.10000000000001,80.10000000000001,44818.559303375325,269.71795156450526,61.85714968721808,43
scenario_1,20,[],0.0,,0.9,586,73.8,73.8,50094.43819624588,321.71835428101804,72.39394244271298,43
scenario_1,20,[],0.0,,1.0,586,88.4,88.4,49062.24005840621,324.8349942560547,77.67703641801066,43
scenario_1,20,[],0.0,,0.0,587,107.30000000000001,107.30000000000001,36283.92122320301,235.90189364303052,56.22651967176324,44
scenario_1,20,[],0.0,,0.1,587,95.5,95.5,36157.47877861838,244.77296470037479,56.04728031826609,44
scenario_1,20,[],0.0,,0.2,587,95.5,95.5,36157.47877861837,244.7729647003748,56.04728031826609,44
scenario_1,20,[],0.0,,0.30000000000000004,587,95.5,95.5,36157.47877861837,244.7729647003748,56.04728031826609,44
scenario_1,20,[],0.0,,0.4,587,95.5,95.5,36157.47877861838,244.77296470037479,56.04728031826609,44
scenario_1,20,[],0.0,,0.5,587,87.80000000000001,87.80000000000001,42964.138966249004,256.0054813775749,61.84907757383804,44
scenario_1,20,[],0.0,,0.6000000000000001,587,87.80000000000001,87.80000000000001,42964.13896624901,256.0054813775749,61.849077573838045,44
scenario_1,20,[],0.0,,0.7000000000000001,587,85.2,85.2,42212.95151978479,267.2400789556298,61.07331562132689,44
scenario_1,20,[],0.0,,0.8,587,85.2,85.2,42212.9515197848,267.2400789556298,61.07331562132691,44
scenario_1,20,[],0.0,,0.9,587,85.2,85.2,42212.951519784474,267.2400789556297,61.0733156213263,44
scenario_1,20,[],0.0,,1.0,587,88.9,88.9,54199.483793126186,339.2157088233087,80.29590290607767,44
scenario_1,20,[],0.0,,0.0,588,88.5,88.5,34468.70452951771,203.5054303922774,49.637474125572126,45
scenario_1,20,[],0.0,,0.1,588,84.7,84.7,37661.894147617495,229.63799844383968,54.044541529678284,45
scenario_1,20,[],0.0,,0.2,588,84.7,84.7,37661.894147617444,229.6379984438396,54.04454152967817,45
scenario_1,20,[],0.0,,0.30000000000000004,588,89.0,89.0,38398.454474003316,231.60674756449225,53.53619947023872,45
scenario_1,20,[],0.0,,0.4,588,80.7,80.7,37137.778610437046,235.0445225041196,54.17385612579893,45
scenario_1,20,[],0.0,,0.5,588,73.60000000000001,73.60000000000001,35850.42814134792,229.1876008772449,53.1981687954176,45
scenario_1,20,[],0.0,,0.6000000000000001,588,77.80000000000001,77.80000000000001,36316.95542428168,224.42223375335521,54.35324993662272,45
scenario_1,20,[],0.0,,0.7000000000000001,588,77.80000000000001,77.80000000000001,36316.95542428168,224.42223375335521,54.35324993662272,45
scenario_1,20,[],0.0,,0.8,588,77.80000000000001,77.80000000000001,36314.42121677995,225.3048876545634,54.466438816060815,45
scenario_1,20,[],0.0,,0.9,588,77.80000000000001,77.80000000000001,36314.28760649154,225.21760839534602,54.46625934488539,45
scenario_1,20,[],0.0,,1.0,588,77.9,77.9,38277.03909957946,229.5825897516603,54.82103858271161,45
scenario_1,20,[],0.0,,0.0,589,99.2,99.2,38626.14955422705,241.75117433305206,57.66049167185777,46
scenario_1,20,[],0.0,,0.1,589,99.0,99.0,34379.81290822893,226.260215336233,52.67920629658383,46
scenario_1,20,[],0.0,,0.2,589,83.0,83.0,38255.42134916456,227.88048920229312,55.527990351177294,46
scenario_1,20,[],0.0,,0.30000000000000004,589,83.0,83.0,38255.42134916456,227.88048920229312,55.527990351177294,46
scenario_1,20,[],0.0,,0.4,589,83.0,83.0,38255.42134916456,227.88048920229312,55.527990351177294,46
scenario_1,20,[],0.0,,0.5,589,82.2,82.2,37798.90542997498,228.8978408299605,56.164723699249286,46
scenario_1,20,[],0.0,,0.6000000000000001,589,82.2,82.2,37832.87434885952,228.86921903521352,56.189909354320164,46
scenario_1,20,[],0.0,,0.7000000000000001,589,82.2,82.2,37811.906557724375,229.15648822802046,56.17527584377253,46
scenario_1,20,[],0.0,,0.8,589,82.2,82.2,37815.38389199806,228.92064858847993,56.18429438132732,46
scenario_1,20,[],0.0,,0.9,589,71.0,71.0,40954.198403086426,254.00102598438454,59.47801296199261,46
scenario_1,20,[],0.0,,1.0,589,68.10000000000001,68.10000000000001,31975.597435690357,231.946038402408,54.26446273517895,46
scenario_1,20,[],0.0,,0.0,590,106.0,106.0,45523.762289843355,275.03907266078915,61.51450615783168,47
scenario_1,20,[],0.0,,0.1,590,104.60000000000001,104.60000000000001,43933.745853070985,260.72862327118753,60.497653543724155,47
scenario_1,20,[],0.0,,0.2,590,97.9,97.9,50292.42362919101,284.4084208892099,66.95993606430773,47
scenario_1,20,[],0.0,,0.30000000000000004,590,97.9,97.9,50292.42362919092,284.40842088920994,66.95993606430767,47
scenario_1,20,[],0.0,,0.4,590,97.9,97.9,50292.42362919101,284.40842088920994,66.95993606430773,47
scenario_1,20,[],0.0,,0.5,590,97.9,97.9,50292.423629191006,284.4084208892099,66.95993606430773,47
scenario_1,20,[],0.0,,0.6000000000000001,590,97.9,97.9,50292.423629191006,284.4084208892099,66.95993606430773,47
scenario_1,20,[],0.0,,0.7000000000000001,590,93.9,93.9,47581.23402664003,277.4483890174649,65.23756501029891,47
scenario_1,20,[],0.0,,0.8,590,93.80000000000001,93.80000000000001,56576.44079489008,354.0003093502669,79.57898032599664,47
scenario_1,20,[],0.0,,0.9,590,87.7,87.7,58519.24368531808,364.3821716848761,83.53823109191868,47
scenario_1,20,[],0.0,,1.0,590,86.7,86.7,60950.78231588143,397.9141099850169,90.62303998686468,47
scenario_1,20,[],0.0,,0.0,591,82.5,82.5,39199.4412025239,234.09309975185994,55.469250984697695,48
scenario_1,20,[],0.0,,0.1,591,80.30000000000001,80.30000000000001,38816.592623454446,229.97953382096136,55.92688889267873,48
scenario_1,20,[],0.0,,0.2,591,72.9,72.9,38742.2553385253,229.383346131985,55.17585034955149,48
scenario_1,20,[],0.0,,0.30000000000000004,591,72.9,72.9,38742.25533852521,229.38334613198495,55.17585034955144,48
scenario_1,20,[],0.0,,0.4,591,74.60000000000001,74.60000000000001,39765.645179155734,232.28277261825622,56.921069642908,48
scenario_1,20,[],0.0,,0.5,591,72.9,72.9,38742.2553385253,229.383346131985,55.17585034955149,48
scenario_1,20,[],0.0,,0.6000000000000001,591,72.9,72.9,38742.2553385253,229.383346131985,55.17585034955149,48
scenario_1,20,[],0.0,,0.7000000000000001,591,72.9,72.9,38742.255338525254,229.383346131985,55.175850349551446,48
scenario_1,20,[],0.0,,0.8,591,72.9,72.9,38742.2553385253,229.383346131985,55.17585034955149,48
scenario_1,20,[],0.0,,0.9,591,72.9,72.9,38742.2553385253,229.383346131985,55.17585034955149,48
scenario_1,20,[],0.0,,1.0,591,70.9,70.9,53006.03804506938,309.0539203037061,73.60800508423597,48
scenario_1,20,[],0.0,,0.0,592,88.80000000000001,88.80000000000001,34100.81864636755,212.53060112774585,51.07210535845099,49
scenario_1,20,[],0.0,,0.1,592,77.9,77.9,35763.14926915355,218.08915107000482,55.39329365661955,49
scenario_1,20,[],0.0,,0.2,592,77.9,77.9,35763.14926915355,218.08915107000482,55.39329365661955,49
scenario_1,20,[],0.0,,0.30000000000000004,592,77.9,77.9,35757.91099810565,217.93339861882114,55.38947869038854,49
scenario_1,20,[],0.0,,0.4,592,77.9,77.9,35763.14926915355,218.08915107000482,55.39329365661955,49
scenario_1,20,[],0.0,,0.5,592,77.9,77.9,35763.14926915355,218.08915107000482,55.39329365661955,49
scenario_1,20,[],0.0,,0.6000000000000001,592,77.9,77.9,35763.14926915355,218.08915107000482,55.39329365661955,49
scenario_1,20,[],0.0,,0.7000000000000001,592,77.9,77.9,35763.14926915355,218.08915107000482,55.39329365661955,49
scenario_1,20,[],0.0,,0.8,592,77.9,77.9,35755.907128184655,217.9955065934125,55.386602009620006,49
scenario_1,20,[],0.0,,0.9,592,77.9,77.9,35763.14926915355,218.08915107000482,55.39329365661955,49
scenario_1,20,[],0.0,,1.0,592,75.4,75.4,52423.21689244195,287.5197929652738,71.67259650942748,49
scenario_1,20,[],0.0,,0.0,593,104.60000000000001,104.60000000000001,41396.122367466625,247.7482022808723,56.95999833185018,50
scenario_1,20,[],0.0,,0.1,593,104.2,104.2,45979.64904067792,262.7625830104583,62.12760456105059,50
scenario_1,20,[],0.0,,0.2,593,94.7,94.7,44482.379591367266,260.1222073978301,61.34354227844965,50
scenario_1,20,[],0.0,,0.30000000000000004,593,81.10000000000001,81.10000000000001,37945.31332542145,226.1591071589669,53.88031648271629,50
scenario_1,20,[],0.0,,0.4,593,93.7,93.7,38842.28446926738,229.73769093628937,54.28774248297706,50
scenario_1,20,[],0.0,,0.5,593,93.7,93.7,38842.28446926742,229.73769093628937,54.287742482977194,50
scenario_1,20,[],0.0,,0.6000000000000001,593,93.7,93.7,38842.28446926741,229.73769093628937,54.28774248297718,50
scenario_1,20,[],0.0,,0.7000000000000001,593,93.7,93.7,38842.28446926738,229.73769093628937,54.28774248297706,50
scenario_1,20,[],0.0,,0.8,593,93.7,93.7,38842.284469267375,229.73769093628937,54.28774248297705,50
scenario_1,20,[],0.0,,0.9,593,74.7,74.7,39490.17101123678,236.26036510586323,56.18279126942263,50
scenario_1,20,[],0.0,,1.0,593,74.5,74.5,41504.532299238315,251.80199832198716,59.02046669812542,50
scenario_1,20,[],0.0,,0.0,594,105.4,105.4,37048.56345346253,217.63945407413848,52.68760932009328,51
scenario_1,20,[],0.0,,0.1,594,92.9,92.9,35761.4127000977,220.62627309592196,49.80121677300901,51
scenario_1,20,[],0.0,,0.2,594,92.9,92.9,35761.41270009768,220.626273095922,49.80121677300897,51
scenario_1,20,[],0.0,,0.30000000000000004,594,92.9,92.9,35761.4127000977,220.62627309592196,49.80121677300901,51
scenario_1,20,[],0.0,,0.4,594,92.9,92.9,35761.4127000977,220.62627309592196,49.80121677300901,51
scenario_1,20,[],0.0,,0.5,594,92.9,92.9,35761.41270009769,220.6262730959221,49.801216773008974,51
scenario_1,20,[],0.0,,0.6000000000000001,594,98.4,98.4,48934.63353201082,271.1092695550464,64.80621254311848,51
scenario_1,20,[],0.0,,0.7000000000000001,594,90.60000000000001,90.60000000000001,50654.06631202401,274.9008616955481,67.34431158613019,51
scenario_1,20,[],0.0,,0.8,594,85.7,85.7,47775.74848994736,260.6871790343443,66.63297727407887,51
scenario_1,20,[],0.0,,0.9,594,85.7,85.7,47775.74848994736,260.6871790343443,66.63297727407887,51
scenario_1,20,[],0.0,,1.0,594,85.7,85.7,48263.76417471703,262.48717148788194,67.12537973059406,51
scenario_1,20,[],0.0,,0.0,595,102.2,102.2,41866.66806043363,246.02736271379555,57.61997193080925,52
scenario_1,20,[],0.0,,0.1,595,90.60000000000001,90.60000000000001,42521.05122596306,247.33797735842037,58.783599857885605,52
scenario_1,20,[],0.0,,0.2,595,90.60000000000001,90.60000000000001,42521.05122596306,247.33797735842037,58.783599857885605,52
scenario_1,20,[],0.0,,0.30000000000000004,595,90.60000000000001,90.60000000000001,42521.05122596306,247.33797735842037,58.783599857885605,52
scenario_1,20,[],0.0,,0.4,595,90.60000000000001,90.60000000000001,42521.05122596306,247.33797735842037,58.783599857885605,52
scenario_1,20,[],0.0,,0.5,595,90.60000000000001,90.60000000000001,42521.05122596306,247.33797735842037,58.783599857885605,52
scenario_1,20,[],0.0,,0.6000000000000001,595,95.9,95.9,38657.753106440665,221.87840974790265,54.61167911268147,52
scenario_1,20,[],0.0,,0.7000000000000001,595,95.9,95.9,38657.753106440665,221.87840974790265,54.61167911268147,52
scenario_1,20,[],0.0,,0.8,595,95.9,95.9,38657.753106440665,221.87840974790265,54.61167911268147,52
scenario_1,20,[],0.0,,0.9,595,81.7,81.7,52959.74433803404,318.3476732703562,76.56792748793588,52
scenario_1,20,[],0.0,,1.0,595,88.0,88.0,68737.86229254148,424.99136877487985,99.69471231638877,52
scenario_1,20,[],0.0,,0.0,596,114.7,114.7,36540.69876505666,209.24339570213917,50.746069393048444,53
scenario_1,20,[],0.0,,0.1,596,106.5,106.5,40719.61252117828,242.99734180567813,57.86999257699705,53
scenario_1,20,[],0.0,,0.2,596,86.7,86.7,37091.221195946506,219.04895898076612,54.01535048588823,53
scenario_1,20,[],0.0,,0.30000000000000004,596,86.7,86.7,37091.221195946506,219.04895898076603,54.01535048588823,53
scenario_1,20,[],0.0,,0.4,596,86.7,86.7,37091.22119594639,219.0489589807653,54.015350485888064,53
scenario_1,20,[],0.0,,0.5,596,86.7,86.7,37091.22119594639,219.0489589807653,54.015350485888064,53
scenario_1,20,[],0.0,,0.6000000000000001,596,86.7,86.7,37091.22119594639,219.0489589807653,54.015350485888064,53
scenario_1,20,[],0.0,,0.7000000000000001,596,80.2,80.2,39476.348475355655,225.33675160149906,54.86723949847409,53
scenario_1,20,[],0.0,,0.8,596,80.2,80.2,39476.348475355655,225.33675160149906,54.86723949847409,53
scenario_1,20,[],0.0,,0.9,596,93.30000000000001,93.30000000000001,49651.92168224494,276.4266588717241,68.94903199900094,53
scenario_1,20,[],0.0,,1.0,596,84.7,84.7,47777.66090202913,289.3864294368672,70.16578138130325,53
scenario_1,20,[],0.0,,0.0,597,90.10000000000001,90.10000000000001,34745.181883024,212.1478296742216,52.587001821474445,54
scenario_1,20,[],0.0,,0.1,597,90.7,90.7,40258.18491703427,230.25393988012854,56.87851347357385,54
scenario_1,20,[],0.0,,0.2,597,90.7,90.7,40258.18491703404,230.25393988012607,56.878513473573435,54
scenario_1,20,[],0.0,,0.30000000000000004,597,101.80000000000001,101.80000000000001,41670.0604627916,235.1003377373927,56.86821501850803,54
scenario_1,20,[],0.0,,0.4,597,102.30000000000001,102.30000000000001,43591.42491750767,246.28051585062292,60.02952247216786,54
scenario_1,20,[],0.0,,0.5,597,92.10000000000001,92.10000000000001,35950.09870486101,222.3247326190939,53.6878824043135,54
scenario_1,20,[],0.0,,0.6000000000000001,597,81.80000000000001,81.80000000000001,42931.863634892514,240.40965163005723,60.9234878208113,54
scenario_1,20,[],0.0,,0.7000000000000001,597,78.5,78.5,49987.22763497224,247.53876888215973,66.699722238466,54
scenario_1,20,[],0.0,,0.8,597,78.5,78.5,49987.22763497224,247.5387688821597,66.699722238466,54
scenario_1,20,[],0.0,,0.9,597,78.5,78.5,49987.22763497224,247.5387688821597,66.699722238466,54
scenario_1,20,[],0.0,,1.0,597,75.60000000000001,75.60000000000001,57586.970228228616,350.0634878806702,83.31732261881348,54
scenario_1,20,[],0.0,,0.0,598,100.9,100.9,39749.84108406228,237.25195461336762,55.95970397572999,55
scenario_1,20,[],0.0,,0.1,598,80.60000000000001,80.60000000000001,34447.96254065243,222.07357010866036,54.76561674534942,55
scenario_1,20,[],0.0,,0.2,598,80.60000000000001,80.60000000000001,34447.96254065243,222.07357010866036,54.76561674534942,55
scenario_1,20,[],0.0,,0.30000000000000004,598,80.60000000000001,80.60000000000001,34447.962540652596,222.07357010865846,54.76561674534926,55
scenario_1,20,[],0.0,,0.4,598,80.60000000000001,80.60000000000001,34447.962540652916,222.07357010866053,54.76561674534976,55
scenario_1,20,[],0.0,,0.5,598,80.60000000000001,80.60000000000001,34447.96254065243,222.07357010866036,54.76561674534942,55
scenario_1,20,[],0.0,,0.6000000000000001,598,65.10000000000001,65.10000000000001,32898.457355730105,215.46166730847733,51.82183808292014,55
scenario_1,20,[],0.0,,0.7000000000000001,598,65.10000000000001,65.10000000000001,32898.457355730105,215.46166730847733,51.82183808292014,55
scenario_1,20,[],0.0,,0.8,598,65.10000000000001,65.10000000000001,32898.45735573,215.40868758156995,51.8218380829201,55
scenario_1,20,[],0.0,,0.9,598,85.4,85.4,53505.95351805935,302.14706761526094,74.59414397710819,55
scenario_1,20,[],0.0,,1.0,598,86.9,86.9,60524.08888855975,357.9332417403278,87.492351864033,55
scenario_1,20,[],0.0,,0.0,599,93.80000000000001,93.80000000000001,38870.95982517457,223.08736829099564,55.301470728427475,56
scenario_1,20,[],0.0,,0.1,599,100.30000000000001,100.30000000000001,37239.18322730806,227.95095366746793,56.61148716434889,56
scenario_1,20,[],0.0,,0.2,599,100.30000000000001,100.30000000000001,37239.1832273082,227.95095366746864,56.61148716434904,56
scenario_1,20,[],0.0,,0.30000000000000004,599,85.2,85.2,39036.09542063326,224.91400639123518,56.112794020086625,56
scenario_1,20,[],0.0,,0.4,599,89.10000000000001,89.10000000000001,39309.69579405916,223.47461256107786,55.75642844137752,56
scenario_1,20,[],0.0,,0.5,599,82.10000000000001,82.10000000000001,38062.20801528868,217.86643627656787,53.21832232515213,56
scenario_1,20,[],0.0,,0.6000000000000001,599,82.10000000000001,82.10000000000001,38062.20801528766,217.8664362765636,53.218322325150424,56
scenario_1,20,[],0.0,,0.7000000000000001,599,76.3,76.3,35770.135769202316,202.34685691718443,53.1524611230428,56
scenario_1,20,[],0.0,,0.8,599,69.5,69.5,33033.963170979565,191.99652517376921,50.97420656224311,56
scenario_1,20,[],0.0,,0.9,599,69.5,69.5,33033.963170979565,191.99652517376921,50.97420656224311,56
scenario_1,20,[],0.0,,1.0,599,69.5,69.5,33033.9631709798,191.99652517377044,50.97420656224344,56
scenario_1,20,[],0.0,,0.0,600,102.60000000000001,102.60000000000001,36972.54805733805,232.5425257785948,54.600219701834895,57
scenario_1,20,[],0.0,,0.1,600,96.80000000000001,96.80000000000001,38716.80041910906,232.35509370421744,54.80772931392567,57
scenario_1,20,[],0.0,,0.2,600,93.4,93.4,39097.73678004423,220.03460427263113,54.50406788240842,57
scenario_1,20,[],0.0,,0.30000000000000004,600,93.4,93.4,39097.73678004416,220.03460427262954,54.504067882408144,57
scenario_1,20,[],0.0,,0.4,600,93.4,93.4,39097.73678004422,220.03460427263167,54.504067882408386,57
scenario_1,20,[],0.0,,0.5,600,94.4,94.4,42576.92340163771,244.03173857512272,59.574575204464985,57
scenario_1,20,[],0.0,,0.6000000000000001,600,79.2,79.2,38045.470945954934,224.27600105256943,55.486192552713845,57
scenario_1,20,[],0.0,,0.7000000000000001,600,89.7,89.7,47066.14578457593,249.74763285796791,62.80101012082454,57
scenario_1,20,[],0.0,,0.8,600,86.4,86.4,59049.983690298526,299.7572690618882,76.65889798566546,57
scenario_1,20,[],0.0,,0.9,600,96.0,96.0,70933.81020144318,356.9241869549017,88.78570496446109,57
scenario_1,20,[],0.0,,1.0,600,100.30000000000001,100.30000000000001,71090.91839008924,379.64504685833407,95.14105390215119,57
scenario_1,20,[],0.0,,0.0,601,107.80000000000001,107.80000000000001,43847.42548864275,271.41538255668814,61.3096752032058,58
scenario_1,20,[],0.0,,0.1,601,99.30000000000001,99.30000000000001,44404.129436281124,264.93460228887756,63.75159809808712,58
scenario_1,20,[],0.0,,0.2,601,104.80000000000001,104.80000000000001,47400.9819857627,278.8858043524437,65.76693172329257,58
scenario_1,20,[],0.0,,0.30000000000000004,601,92.80000000000001,92.80000000000001,42317.59873700926,250.02497242226846,57.62630702298403,58
scenario_1,20,[],0.0,,0.4,601,92.80000000000001,92.80000000000001,42317.59873700926,250.02497242226846,57.62630702298403,58
scenario_1,20,[],0.0,,0.5,601,92.80000000000001,92.80000000000001,42317.59873700928,250.02497242226843,57.626307022984044,58
scenario_1,20,[],0.0,,0.6000000000000001,601,92.80000000000001,92.80000000000001,42317.59873700926,250.02497242226846,57.62630702298403,58
scenario_1,20,[],0.0,,0.7000000000000001,601,82.60000000000001,82.60000000000001,42761.306451438875,242.51836909732194,59.41931578407871,58
scenario_1,20,[],0.0,,0.8,601,82.60000000000001,82.60000000000001,42761.30645143892,242.5183690973218,59.419315784078776,58
scenario_1,20,[],0.0,,0.9,601,91.30000000000001,91.30000000000001,50878.63071229444,289.139207355232,70.18034750264346,58
scenario_1,20,[],0.0,,1.0,601,86.80000000000001,86.80000000000001,60304.70058906535,343.64889778141765,83.49624694564676,58
scenario_1,20,[],0.0,,0.0,602,118.30000000000001,118.30000000000001,38961.660269025306,240.5424124103555,55.85594781437722,59
scenario_1,20,[],0.0,,0.1,602,87.5,87.5,41038.51445709444,251.87453842061782,57.40680797674426,59
scenario_1,20,[],0.0,,0.2,602,87.5,87.5,41038.5144570945,251.87453842061805,57.406807976744304,59
scenario_1,20,[],0.0,,0.30000000000000004,602,88.7,88.7,38688.241314719155,244.11586047583384,54.7185837664549,59
scenario_1,20,[],0.0,,0.4,602,88.7,88.7,38688.24131471901,244.11586047583398,54.71858376645471,59
scenario_1,20,[],0.0,,0.5,602,88.7,88.7,38688.241314719155,244.11586047583384,54.7185837664549,59
scenario_1,20,[],0.0,,0.6000000000000001,602,88.7,88.7,38688.24131471916,244.11586047583384,54.7185837664549,59
scenario_1,20,[],0.0,,0.7000000000000001,602,82.80000000000001,82.80000000000001,36051.60691795333,227.70547674553484,52.586557325605284,59
scenario_1,20,[],0.0,,0.8,602,85.4,85.4,53356.35199567268,305.9401732358498,69.50419432832601,59
scenario_1,20,[],0.0,,0.9,602,80.9,80.9,54445.817021722665,313.06078403228526,72.43928731722957,59
scenario_1,20,[],0.0,,1.0,602,80.0,80.0,55418.78988461348,327.7268956128999,77.30241602136506,59
scenario_1,20,[],0.0,,0.0,603,107.0,107.0,34993.726613517545,228.37781961346388,54.978964348820924,60
scenario_1,20,[],0.0,,0.1,603,78.5,78.5,46750.348563153195,252.82267485213015,63.58722724127021,60
scenario_1,20,[],0.0,,0.2,603,78.5,78.5,46750.348563153195,252.82267485213015,63.58722724127021,60
scenario_1,20,[],0.0,,0.30000000000000004,603,78.5,78.5,46750.348563153195,252.82267485213015,63.58722724127021,60
scenario_1,20,[],0.0,,0.4,603,78.5,78.5,46750.348563153195,252.82267485213015,63.58722724127021,60
scenario_1,20,[],0.0,,0.5,603,78.5,78.5,46750.348563153195,252.82267485213015,63.58722724127021,60
scenario_1,20,[],0.0,,0.6000000000000001,603,78.5,78.5,46750.348563153195,252.8226748521302,63.58722724127021,60
scenario_1,20,[],0.0,,0.7000000000000001,603,73.10000000000001,73.10000000000001,37516.61689194394,220.3633204219912,57.17030337303846,60
scenario_1,20,[],0.0,,0.8,603,72.4,72.4,37381.567923306284,218.04423319196883,54.667571711098375,60
scenario_1,20,[],0.0,,0.9,603,72.4,72.4,37381.567923306284,218.04423319196883,54.667571711098375,60
scenario_1,20,[],0.0,,1.0,603,74.60000000000001,74.60000000000001,48046.525638528634,302.52629949333254,72.45672110247673,60
scenario_1,20,[],0.0,,0.0,604,112.4,112.4,33416.4764973352,218.99439335002026,51.17928754016903,61
scenario_1,20,[],0.0,,0.1,604,97.0,97.0,37305.49848044765,228.40163385119232,54.58988774492276,61
scenario_1,20,[],0.0,,0.2,604,96.9,96.9,37307.752304613095,228.63662687814906,54.59605709864205,61
scenario_1,20,[],0.0,,0.30000000000000004,604,107.2,107.2,43380.78572273458,256.2876866177598,60.71112551403501,61
scenario_1,20,[],0.0,,0.4,604,107.2,107.2,43380.785722734225,256.2876866177618,60.711125514034464,61
scenario_1,20,[],0.0,,0.5,604,107.2,107.2,43380.785722734225,256.2876866177618,60.711125514034464,61
scenario_1,20,[],0.0,,0.6000000000000001,604,102.30000000000001,102.30000000000001,39625.67312532959,241.6151386128904,57.36672920116247,61
scenario_1,20,[],0.0,,0.7000000000000001,604,81.7,81.7,38539.75070594196,250.72588052806378,57.27263141760109,61
scenario_1,20,[],0.0,,0.8,604,81.7,81.7,38539.75070594197,250.72588052806378,57.272631417601104,61
scenario_1,20,[],0.0,,0.9,604,78.2,78.2,45669.65349836067,295.94860028522436,66.82328365947075,61
scenario_1,20,[],0.0,,1.0,604,84.7,84.7,57840.56450234563,394.14866557344857,89.00531324928704,61
scenario_1,20,[],0.0,,0.0,605,89.0,89.0,41590.5561208266,240.76755223338242,57.91565615540037,62
scenario_1,20,[],0.0,,0.1,605,89.0,89.0,41590.556120826535,240.7675522333824,57.915656155400164,62
scenario_1,20,[],0.0,,0.2,605,89.0,89.0,41590.556120826535,240.76755223338233,57.915656155400164,62
scenario_1,20,[],0.0,,0.30000000000000004,605,87.7,87.7,39354.03324808864,231.37765815569057,55.3731784537859,62
scenario_1,20,[],0.0,,0.4,605,87.7,87.7,39354.03324808886,231.37765815569065,55.373178453786224,62
scenario_1,20,[],0.0,,0.5,605,85.80000000000001,85.80000000000001,43487.065283579796,249.31411933532956,59.18508361852485,62
scenario_1,20,[],0.0,,0.6000000000000001,605,79.80000000000001,79.80000000000001,43744.534741523355,238.34842725771568,58.39181474141023,62
scenario_1,20,[],0.0,,0.7000000000000001,605,72.8,72.8,44098.85865523947,236.17190343229487,59.56815957810984,62
scenario_1,20,[],0.0,,0.8,605,72.8,72.8,44098.85865523995,236.171903432295,59.5681595781104,62
scenario_1,20,[],0.0,,0.9,605,72.8,72.8,44098.85865523995,236.171903432295,59.5681595781104,62
scenario_1,20,[],0.0,,1.0,605,72.8,72.8,46841.715958725275,251.53614201060918,63.91842932306728,62
scenario_1,20,[],0.0,,0.0,606,112.30000000000001,112.30000000000001,38865.72479843103,242.21980865376915,55.87754972390563,63
scenario_1,20,[],0.0,,0.1,606,87.7,87.7,41468.46970215608,248.88555413137297,57.281177695093135,63
scenario_1,20,[],0.0,,0.2,606,108.80000000000001,108.80000000000001,45410.72158490869,268.00308062245557,61.483093061203846,63
scenario_1,20,[],0.0,,0.30000000000000004,606,97.7,97.7,48943.60600502445,270.00466736628897,63.94353189604955,63
scenario_1,20,[],0.0,,0.4,606,97.7,97.7,48943.60600502444,270.00466736628897,63.94353189604955,63
scenario_1,20,[],0.0,,0.5,606,77.60000000000001,77.60000000000001,54780.67593359165,304.10359781466997,73.98868409252141,63
scenario_1,20,[],0.0,,0.6000000000000001,606,76.10000000000001,76.10000000000001,39084.38090678035,234.6324700135501,57.67836816821297,63
scenario_1,20,[],0.0,,0.7000000000000001,606,76.10000000000001,76.10000000000001,39084.38090678037,234.63247001355012,57.67836816821297,63
scenario_1,20,[],0.0,,0.8,606,76.10000000000001,76.10000000000001,39084.38090678037,234.63247001355012,57.67836816821297,63
scenario_1,20,[],0.0,,0.9,606,82.5,82.5,51457.607228627654,273.3084222586099,69.38646609040116,63
scenario_1,20,[],0.0,,1.0,606,82.5,82.5,51548.535328844824,273.9118529756499,69.83561711579136,63
scenario_1,20,[],0.0,,0.0,607,100.0,100.0,41742.35327698689,234.365539511979,56.125397566641425,64
scenario_1,20,[],0.0,,0.1,607,95.30000000000001,95.30000000000001,43258.74234649865,254.2309227621071,59.805890590207646,64
scenario_1,20,[],0.0,,0.2,607,81.60000000000001,81.60000000000001,35379.009573030955,226.03344861193665,53.16588895301939,64
scenario_1,20,[],0.0,,0.30000000000000004,607,87.80000000000001,87.80000000000001,41355.70922213856,235.04954806280531,56.49461720934058,64
scenario_1,20,[],0.0,,0.4,607,87.80000000000001,87.80000000000001,41355.709222138554,235.04954806280531,56.494617209340575,64
scenario_1,20,[],0.0,,0.5,607,83.30000000000001,83.30000000000001,37337.53206143064,223.91002101924116,55.20426984675835,64
scenario_1,20,[],0.0,,0.6000000000000001,607,83.30000000000001,83.30000000000001,37337.53206143064,223.91002101924116,55.20426984675836,64
scenario_1,20,[],0.0,,0.7000000000000001,607,83.30000000000001,83.30000000000001,37337.53206143063,223.91002101924107,55.20426984675833,64
scenario_1,20,[],0.0,,0.8,607,83.30000000000001,83.30000000000001,37337.53206143064,223.91002101924116,55.20426984675836,64
scenario_1,20,[],0.0,,0.9,607,80.9,80.9,35831.44253511097,222.9680538983938,53.599282235068735,64
scenario_1,20,[],0.0,,1.0,607,80.60000000000001,80.60000000000001,40702.878459030784,247.48747154230915,60.80023074325713,64
scenario_1,20,[],0.0,,0.0,608,109.80000000000001,109.80000000000001,44654.568575134355,258.00940956840395,60.132002860733735,65
scenario_1,20,[],0.0,,0.1,608,95.0,95.0,44105.05820646041,250.62621246330474,58.91823731010716,65
scenario_1,20,[],0.0,,0.2,608,95.0,95.0,44105.058206460584,250.62621246330465,58.9182373101075,65
scenario_1,20,[],0.0,,0.30000000000000004,608,83.60000000000001,83.60000000000001,40601.19281270685,233.91177085002835,55.515712250092854,65
scenario_1,20,[],0.0,,0.4,608,85.2,85.2,46955.55710313699,259.5138754966365,61.54633137071927,65
scenario_1,20,[],0.0,,0.5,608,95.30000000000001,95.30000000000001,52216.209979478735,282.39538590566275,66.734552449009,65
scenario_1,20,[],0.0,,0.6000000000000001,608,84.60000000000001,84.60000000000001,48270.43970310259,248.44307515079902,63.22276083347445,65
scenario_1,20,[],0.0,,0.7000000000000001,608,84.60000000000001,84.60000000000001,48270.43970310259,248.44307515079902,63.22276083347445,65
scenario_1,20,[],0.0,,0.8,608,83.10000000000001,83.10000000000001,42579.48684804799,245.4953065710981,57.01765829076355,65
scenario_1,20,[],0.0,,0.9,608,78.30000000000001,78.30000000000001,43843.88983758133,245.66698396285875,59.00763494697627,65
scenario_1,20,[],0.0,,1.0,608,77.60000000000001,77.60000000000001,43440.110000136476,244.12571053125762,58.998923725171736,65
scenario_1,20,[],0.0,,0.0,609,103.9,103.9,40564.07276433348,241.20345624960638,57.21257400292483,66
scenario_1,20,[],0.0,,0.1,609,111.5,111.5,40410.58513049528,239.47896472313047,57.30868937757519,66
scenario_1,20,[],0.0,,0.2,609,111.5,111.5,40410.585130495296,239.47896472313016,57.30868937757521,66
scenario_1,20,[],0.0,,0.30000000000000004,609,110.10000000000001,110.10000000000001,41826.00876873484,247.67416516919525,58.68805249843333,66
scenario_1,20,[],0.0,,0.4,609,98.30000000000001,98.30000000000001,41214.06742844854,233.22260464540696,54.26623804566657,66
scenario_1,20,[],0.0,,0.5,609,98.30000000000001,98.30000000000001,41214.06742844854,233.22260464540696,54.26623804566657,66
scenario_1,20,[],0.0,,0.6000000000000001,609,98.30000000000001,98.30000000000001,41214.06742844854,233.22260464540696,54.26623804566657,66
scenario_1,20,[],0.0,,0.7000000000000001,609,91.60000000000001,91.60000000000001,48084.568095837516,261.5360627310073,61.96919469252127,66
scenario_1,20,[],0.0,,0.8,609,82.0,82.0,48635.85739281926,259.9869122037407,62.37083970759668,66
scenario_1,20,[],0.0,,0.9,609,82.0,82.0,48635.85739281926,259.9869122037407,62.37083970759668,66
scenario_1,20,[],0.0,,1.0,609,84.80000000000001,84.80000000000001,59350.27803134394,364.09009297605274,84.51024967269265,66
scenario_1,20,[],0.0,,0.0,610,80.60000000000001,80.60000000000001,37289.972547146506,227.01834215944137,53.98082106568451,67
scenario_1,20,[],0.0,,0.1,610,96.0,96.0,43731.96827110631,253.30518448518447,60.869063664268545,67
scenario_1,20,[],0.0,,0.2,610,96.0,96.0,43731.9682711063,253.30518448518453,60.869063664268516,67
scenario_1,20,[],0.0,,0.30000000000000004,610,96.0,96.0,43736.5853244429,253.28696177609297,60.87411432959348,67
scenario_1,20,[],0.0,,0.4,610,96.0,96.0,43731.96827110629,253.30518448518453,60.86906366426851,67
scenario_1,20,[],0.0,,0.5,610,96.0,96.0,43731.96827110632,253.3051844851846,60.869063664268566,67
scenario_1,20,[],0.0,,0.6000000000000001,610,73.8,73.8,42916.75497107932,260.45352071327346,63.097458790111844,67
scenario_1,20,[],0.0,,0.7000000000000001,610,73.8,73.8,42916.23833522654,260.47942463611656,63.09556884898319,67
scenario_1,20,[],0.0,,0.8,610,69.4,69.4,44664.933062899436,251.70253679405678,61.16488484008087,67
scenario_1,20,[],0.0,,0.9,610,78.2,78.2,49334.18265003331,302.6583516328825,70.59257770632584,67
scenario_1,20,[],0.0,,1.0,610,79.0,79.0,35081.285925526856,237.4121861623662,56.288881851915754,67
scenario_1,20,[],0.0,,0.0,611,97.10000000000001,97.10000000000001,42395.918459042114,260.0402833252232,61.14663619805005,68
scenario_1,20,[],0.0,,0.1,611,82.0,82.0,41605.90842595726,245.05704643739787,57.87370172995122,68
scenario_1,20,[],0.0,,0.2,611,82.0,82.0,41605.908425957154,245.05704643739784,57.87370172995116,68
scenario_1,20,[],0.0,,0.30000000000000004,611,82.0,82.0,41605.90842595727,245.05704643739784,57.87370172995125,68
scenario_1,20,[],0.0,,0.4,611,82.0,82.0,41605.908425957154,245.05704643739784,57.87370172995116,68
scenario_1,20,[],0.0,,0.5,611,82.0,82.0,41605.908425957154,245.05704643739784,57.87370172995116,68
scenario_1,20,[],0.0,,0.6000000000000001,611,70.4,70.4,37948.10570811592,236.91289910064643,55.82789572545855,68
scenario_1,20,[],0.0,,0.7000000000000001,611,70.4,70.4,37948.10570811592,236.91289910064643,55.82789572545855,68
scenario_1,20,[],0.0,,0.8,611,70.4,70.4,37948.10570811592,236.91289910064643,55.82789572545855,68
scenario_1,20,[],0.0,,0.9,611,70.4,70.4,37948.10570811592,236.91289910064643,55.82789572545855,68
scenario_1,20,[],0.0,,1.0,611,75.0,75.0,67596.08238722265,396.846576644173,91.31661378958954,68
scenario_1,20,[],0.0,,0.0,612,102.7,102.7,35806.76301327119,232.65731650266744,53.441512614472835,69
scenario_1,20,[],0.0,,0.1,612,93.7,93.7,40752.65988964162,245.86282205070475,57.6169434796552,69
scenario_1,20,[],0.0,,0.2,612,84.10000000000001,84.10000000000001,38153.989766929946,234.54763952733686,55.04787290556624,69
scenario_1,20,[],0.0,,0.30000000000000004,612,84.10000000000001,84.10000000000001,38153.98976693078,234.54763952733666,55.04787290556743,69
scenario_1,20,[],0.0,,0.4,612,84.10000000000001,84.10000000000001,38153.989766929946,234.54763952733686,55.04787290556624,69
scenario_1,20,[],0.0,,0.5,612,84.10000000000001,84.10000000000001,38153.98976692995,234.54763952733694,55.04787290556624,69
scenario_1,20,[],0.0,,0.6000000000000001,612,78.30000000000001,78.30000000000001,45625.894424248276,259.6555869926732,63.0214521520886,69
scenario_1,20,[],0.0,,0.7000000000000001,612,80.4,80.4,45371.207463598956,259.098834050689,63.20199943922556,69
scenario_1,20,[],0.0,,0.8,612,80.4,80.4,45371.20746359878,259.09883405069326,63.2019994392255,69
scenario_1,20,[],0.0,,0.9,612,79.0,79.0,54335.49308309308,298.5514673737788,72.96169119906675,69
scenario_1,20,[],0.0,,1.0,612,76.60000000000001,76.60000000000001,78655.7706355369,442.09020139334956,108.92284810516692,69
scenario_1,20,[],0.0,,0.0,613,77.60000000000001,77.60000000000001,34769.79974329568,223.9666298568975,52.831192829665156,70
scenario_1,20,[],0.0,,0.1,613,83.10000000000001,83.10000000000001,35434.238151024845,210.36187610644413,49.369938329766725,70
scenario_1,20,[],0.0,,0.2,613,83.10000000000001,83.10000000000001,35434.23815102485,210.36187610644413,49.36993832976673,70
scenario_1,20,[],0.0,,0.30000000000000004,613,83.10000000000001,83.10000000000001,35434.23815102485,210.36187610644413,49.36993832976673,70
scenario_1,20,[],0.0,,0.4,613,83.10000000000001,83.10000000000001,35434.238151024845,210.36187610644416,49.369938329766725,70
scenario_1,20,[],0.0,,0.5,613,83.10000000000001,83.10000000000001,35434.238151024845,210.36187610644413,49.369938329766725,70
scenario_1,20,[],0.0,,0.6000000000000001,613,78.10000000000001,78.10000000000001,44839.39769211212,230.73267363318791,62.520126212277866,70
scenario_1,20,[],0.0,,0.7000000000000001,613,77.80000000000001,77.80000000000001,47766.92288487589,249.29033428284785,63.87053133670558,70
scenario_1,20,[],0.0,,0.8,613,77.80000000000001,77.80000000000001,47766.92288487589,249.29033428284785,63.87053133670558,70
scenario_1,20,[],0.0,,0.9,613,77.80000000000001,77.80000000000001,47766.92288487589,249.29033428284785,63.87053133670558,70
scenario_1,20,[],0.0,,1.0,613,77.80000000000001,77.80000000000001,48138.321898144684,250.81110053977702,64.22538777122921,70
scenario_1,20,[],0.0,,0.0,614,97.60000000000001,97.60000000000001,41761.043637718576,238.14667447321153,57.155880809440674,71
scenario_1,20,[],0.0,,0.1,614,97.80000000000001,97.80000000000001,44705.00014004194,244.33318637578742,58.95122896328129,71
scenario_1,20,[],0.0,,0.2,614,77.60000000000001,77.60000000000001,43596.53218307913,251.42276319723456,60.342583304969686,71
scenario_1,20,[],0.0,,0.30000000000000004,614,92.0,92.0,46487.730056207394,261.51856789562316,62.27925930197317,71
scenario_1,20,[],0.0,,0.4,614,92.0,92.0,46487.7300562074,261.5185678956232,62.27925930197317,71
scenario_1,20,[],0.0,,0.5,614,92.0,92.0,46487.7300562074,261.5185678956232,62.27925930197317,71
scenario_1,20,[],0.0,,0.6000000000000001,614,92.0,92.0,46487.73005620698,261.5185678956242,62.27925930197293,71
scenario_1,20,[],0.0,,0.7000000000000001,614,75.3,75.3,44740.09782546647,260.9685859750931,62.598006398134125,71
scenario_1,20,[],0.0,,0.8,614,75.3,75.3,44740.097825466466,260.96858597509316,62.59800639813412,71
scenario_1,20,[],0.0,,0.9,614,69.2,69.2,47361.45586249282,282.4144511238974,66.7019828764449,71
scenario_1,20,[],0.0,,1.0,614,78.80000000000001,78.80000000000001,64597.220215592264,416.90627557644734,92.7013176459487,71
scenario_1,20,[],0.0,,0.0,615,98.30000000000001,98.30000000000001,41126.10906104129,238.02407026936555,56.84824665908853,72
scenario_1,20,[],0.0,,0.1,615,73.7,73.7,37953.84227830701,220.65355611850077,51.22645724171224,72
scenario_1,20,[],0.0,,0.2,615,73.7,73.7,37953.84227830701,220.65355611850038,51.22645724171215,72
scenario_1,20,[],0.0,,0.30000000000000004,615,73.7,73.7,37953.842278306984,220.65355611850038,51.22645724171213,72
scenario_1,20,[],0.0,,0.4,615,73.7,73.7,37953.84227830695,220.65355611850046,51.2264572417121,72
scenario_1,20,[],0.0,,0.5,615,73.7,73.7,37953.84227830697,220.65355611850046,51.22645724171212,72
scenario_1,20,[],0.0,,0.6000000000000001,615,69.2,69.2,28177.327601841505,213.6357804032191,50.22438131799625,72
scenario_1,20,[],0.0,,0.7000000000000001,615,76.60000000000001,76.60000000000001,38471.97951718272,235.92075976369748,54.84886718701939,72
scenario_1,20,[],0.0,,0.8,615,76.60000000000001,76.60000000000001,38471.97951718271,235.92075976369748,54.84886718701939,72
scenario_1,20,[],0.0,,0.9,615,71.10000000000001,71.10000000000001,58074.18423864033,306.36222104504634,74.2651097733643,72
scenario_1,20,[],0.0,,1.0,615,80.60000000000001,80.60000000000001,58705.64652388006,375.10422118722533,87.58903591939713,72
scenario_1,20,[],0.0,,0.0,616,106.2,106.2,34715.112890972436,221.38987495750794,52.32788664130835,73
scenario_1,20,[],0.0,,0.1,616,93.80000000000001,93.80000000000001,35066.81128606652,231.39983943277286,53.41194505520635,73
scenario_1,20,[],0.0,,0.2,616,93.80000000000001,93.80000000000001,35066.8112860665,231.39983943277286,53.41194505520633,73
scenario_1,20,[],0.0,,0.30000000000000004,616,93.80000000000001,93.80000000000001,35066.81128606651,231.39983943277286,53.411945055206346,73
scenario_1,20,[],0.0,,0.4,616,68.5,68.5,39342.16655923299,236.3787879822744,56.58036492918971,73
scenario_1,20,[],0.0,,0.5,616,78.0,78.0,35292.3036725649,215.51794158948744,54.10498042552509,73
scenario_1,20,[],0.0,,0.6000000000000001,616,78.0,78.0,35292.3036725649,215.51794158948744,54.10498042552509,73
scenario_1,20,[],0.0,,0.7000000000000001,616,78.0,78.0,35292.3036725649,215.51794158948744,54.10498042552509,73
scenario_1,20,[],0.0,,0.8,616,78.0,78.0,35292.3036725649,215.51794158948744,54.10498042552509,73
scenario_1,20,[],0.0,,0.9,616,88.5,88.5,56354.558283238795,351.12131280268363,83.14536077247922,73
scenario_1,20,[],0.0,,1.0,616,88.2,88.2,65531.22821995525,427.73106724697664,102.32789886376236,73
scenario_1,20,[],0.0,,0.0,617,110.9,110.9,31092.129324500067,212.93710715511963,47.81362029611708,74
scenario_1,20,[],0.0,,0.1,617,103.30000000000001,103.30000000000001,28760.93521794906,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.2,617,103.30000000000001,103.30000000000001,28760.93521794906,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.30000000000000004,617,103.30000000000001,103.30000000000001,28760.93521794906,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.4,617,103.30000000000001,103.30000000000001,28760.93521794906,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.5,617,103.30000000000001,103.30000000000001,28760.93521794906,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.6000000000000001,617,103.30000000000001,103.30000000000001,28760.93521794906,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.7000000000000001,617,103.30000000000001,103.30000000000001,28760.93521794906,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.8,617,98.30000000000001,98.30000000000001,31461.57722212758,207.18479741663302,47.86017979881382,74
scenario_1,20,[],0.0,,0.9,617,98.30000000000001,98.30000000000001,31461.57722212757,207.18479741663293,47.860179798813746,74
scenario_1,20,[],0.0,,1.0,617,94.2,94.2,41203.06612189319,259.51947417711216,59.03590013086668,74
scenario_1,20,[],0.0,,0.0,618,101.30000000000001,101.30000000000001,32184.470220256197,216.32665823382868,50.00841164824031,75
scenario_1,20,[],0.0,,0.1,618,102.10000000000001,102.10000000000001,36661.13844438284,221.42271159600878,54.08397195808542,75
scenario_1,20,[],0.0,,0.2,618,102.10000000000001,102.10000000000001,36673.20447112653,221.22916529689948,54.113255305847815,75
scenario_1,20,[],0.0,,0.30000000000000004,618,76.10000000000001,76.10000000000001,29184.65940133957,200.28824340297209,48.64297404472594,75
scenario_1,20,[],0.0,,0.4,618,76.10000000000001,76.10000000000001,29173.546513079404,200.7007624276923,48.62289079086301,75
scenario_1,20,[],0.0,,0.5,618,76.10000000000001,76.10000000000001,29173.546513079404,200.7007624276923,48.62289079086301,75
scenario_1,20,[],0.0,,0.6000000000000001,618,74.8,74.8,38566.81885682783,253.31713596563728,60.79626325362386,75
scenario_1,20,[],0.0,,0.7000000000000001,618,76.4,76.4,40043.312364064506,257.92565184004417,62.47452884691966,75
scenario_1,20,[],0.0,,0.8,618,66.8,66.8,42811.6971856007,270.5267908900095,65.23637559306692,75
scenario_1,20,[],0.0,,0.9,618,66.8,66.8,41330.654148899936,260.7036527896284,63.570276127086295,75
scenario_1,20,[],0.0,,1.0,618,66.9,66.9,44342.008386675254,291.49583917184935,70.42411174736742,75
scenario_1,20,[],0.0,,0.0,619,114.10000000000001,114.10000000000001,41217.17554152159,231.74041322358053,53.54649050963482,76
scenario_1,20,[],0.0,,0.1,619,105.9,105.9,46169.43345025663,275.43943059119687,61.133014317150874,76
scenario_1,20,[],0.0,,0.2,619,105.9,105.9,46169.43345025663,275.43943059119687,61.133014317150874,76
scenario_1,20,[],0.0,,0.30000000000000004,619,105.9,105.9,46169.433450256634,275.43943059119687,61.133014317150874,76
scenario_1,20,[],0.0,,0.4,619,105.9,105.9,46169.43345025663,275.43943059119687,61.133014317150874,76
scenario_1,20,[],0.0,,0.5,619,105.9,105.9,46169.43345025663,275.43943059119687,61.133014317150874,76
scenario_1,20,[],0.0,,0.6000000000000001,619,95.5,95.5,43468.0897477634,236.53374162570722,58.22508430485175,76
scenario_1,20,[],0.0,,0.7000000000000001,619,73.5,73.5,42318.095767483755,237.17765901683438,58.76863592308946,76
scenario_1,20,[],0.0,,0.8,619,73.5,73.5,42318.0957674838,237.1776590168342,58.7686359230896,76
scenario_1,20,[],0.0,,0.9,619,72.2,72.2,46277.56100027122,258.3999030552801,63.74336708108619,76
scenario_1,20,[],0.0,,1.0,619,68.8,68.8,63207.93576233069,366.7563568221293,87.8458136266876,76
scenario_1,20,[],0.0,,0.0,620,91.4,91.4,43260.2005053958,260.5811167372868,62.093227662898485,77
scenario_1,20,[],0.0,,0.1,620,91.4,91.4,30985.461262861485,223.85372201662122,50.487859914962144,77
scenario_1,20,[],0.0,,0.2,620,82.30000000000001,82.30000000000001,35557.758339953354,228.55617237140825,52.60545414062217,77
scenario_1,20,[],0.0,,0.30000000000000004,620,75.5,75.5,42069.75536164645,241.64877921127845,56.980427278672465,77
scenario_1,20,[],0.0,,0.4,620,75.5,75.5,42069.75536164643,241.64877921127845,56.980427278672444,77
scenario_1,20,[],0.0,,0.5,620,75.5,75.5,42069.75536164642,241.64877921127845,56.98042727867244,77
scenario_1,20,[],0.0,,0.6000000000000001,620,65.0,65.0,40379.239204500474,241.07376669181932,57.119604090088664,77
scenario_1,20,[],0.0,,0.7000000000000001,620,65.0,65.0,40379.239204499994,241.07376669181846,57.119604090088515,77
scenario_1,20,[],0.0,,0.8,620,65.0,65.0,40379.23920450017,241.07376669181917,57.11960409008862,77
scenario_1,20,[],0.0,,0.9,620,61.2,61.2,34997.92255727784,226.62737117344278,54.645328527628116,77
scenario_1,20,[],0.0,,1.0,620,61.2,61.2,35247.01030660011,227.8819339089425,55.06241555453137,77
scenario_1,20,[],0.0,,0.0,621,113.7,113.7,39828.279674286896,249.01089337119262,57.90303286836996,78
scenario_1,20,[],0.0,,0.1,621,95.7,95.7,37756.5502908176,236.26791852603375,57.06201849023404,78
scenario_1,20,[],0.0,,0.2,621,95.7,95.7,37756.5502908176,236.26791852603375,57.06201849023404,78
scenario_1,20,[],0.0,,0.30000000000000004,621,85.30000000000001,85.30000000000001,45029.10605335153,243.48416970555346,59.810723437421885,78
scenario_1,20,[],0.0,,0.4,621,82.4,82.4,45203.38004284044,234.41628004680365,60.53073388132811,78
scenario_1,20,[],0.0,,0.5,621,82.4,82.4,45203.380042839715,234.418749150351,60.53073388132719,78
scenario_1,20,[],0.0,,0.6000000000000001,621,90.2,90.2,46713.90934436037,242.23310773531395,62.70513863439628,78
scenario_1,20,[],0.0,,0.7000000000000001,621,82.5,82.5,46480.320789042824,259.7037161967804,62.66260040213703,78
scenario_1,20,[],0.0,,0.8,621,76.7,76.7,47397.873703870515,258.6903964454879,63.900277814178025,78
scenario_1,20,[],0.0,,0.9,621,76.7,76.7,47397.87370387053,258.6903964454879,63.900277814178025,78
scenario_1,20,[],0.0,,1.0,621,76.5,76.5,47586.823080134214,264.8277188921499,64.00626505649416,78
scenario_1,20,[],0.0,,0.0,622,95.5,95.5,32724.310766630035,210.7193850501061,49.295129415703975,79
scenario_1,20,[],0.0,,0.1,622,84.9,84.9,37132.07243923053,212.53320942262496,53.7837305998096,79
scenario_1,20,[],0.0,,0.2,622,77.0,77.0,37688.883670395604,214.42231741482462,53.84765949856929,79
scenario_1,20,[],0.0,,0.30000000000000004,622,88.60000000000001,88.60000000000001,36261.14150535256,215.13460854183032,52.162631679660116,79
scenario_1,20,[],0.0,,0.4,622,95.5,95.5,42038.26393251057,245.2112411461585,58.56949507985426,79
scenario_1,20,[],0.0,,0.5,622,95.5,95.5,42038.26393251057,245.2112411461585,58.56949507985426,79
scenario_1,20,[],0.0,,0.6000000000000001,622,95.5,95.5,42038.26393251058,245.2112411461585,58.56949507985428,79
scenario_1,20,[],0.0,,0.7000000000000001,622,84.7,84.7,38931.83410253599,232.61063492007608,56.56722921423892,79
scenario_1,20,[],0.0,,0.8,622,84.7,84.7,38931.83410253599,232.61063492007608,56.56722921423892,79
scenario_1,20,[],0.0,,0.9,622,84.7,84.7,38931.83410253599,232.61063492007608,56.56722921423892,79
scenario_1,20,[],0.0,,1.0,622,88.30000000000001,88.30000000000001,80876.09287606092,484.4595268089563,117.89388343641207,79
scenario_1,20,[],0.0,,0.0,623,97.0,97.0,36599.327814513985,231.21770484934584,54.26613980261356,80
scenario_1,20,[],0.0,,0.1,623,89.7,89.7,41345.3939685028,247.93721107788252,56.914100063691436,80
scenario_1,20,[],0.0,,0.2,623,73.9,73.9,41262.88494085452,232.6710489288414,57.383842611552694,80
scenario_1,20,[],0.0,,0.30000000000000004,623,73.9,73.9,41262.88494085452,232.6710489288414,57.383842611552694,80
scenario_1,20,[],0.0,,0.4,623,73.9,73.9,41262.88494085452,232.6710489288414,57.383842611552694,80
scenario_1,20,[],0.0,,0.5,623,73.9,73.9,41262.88494085452,232.6710489288414,57.383842611552694,80
scenario_1,20,[],0.0,,0.6000000000000001,623,82.2,82.2,45450.46439888528,257.92566897055985,63.29279933775582,80
scenario_1,20,[],0.0,,0.7000000000000001,623,73.9,73.9,48618.4533803419,263.40455348609976,66.05972162305348,80
scenario_1,20,[],0.0,,0.8,623,64.0,64.0,44701.86793313798,246.96608443960088,62.20736452291542,80
scenario_1,20,[],0.0,,0.9,623,72.7,72.7,54252.039724856135,300.10190513289933,78.06973413475869,80
scenario_1,20,[],0.0,,1.0,623,69.9,69.9,58206.72372539789,318.3941887609256,84.89648331613917,80
scenario_1,20,[],0.0,,0.0,624,96.7,96.7,43035.13927103952,255.36434026589833,59.675893625081954,81
scenario_1,20,[],0.0,,0.1,624,99.4,99.4,46754.81184918241,256.04987995369345,62.247343193372174,81
scenario_1,20,[],0.0,,0.2,624,99.30000000000001,99.30000000000001,46829.82921529026,255.19839455916423,62.27553253602164,81
scenario_1,20,[],0.0,,0.30000000000000004,624,99.30000000000001,99.30000000000001,46829.82921529026,255.19839455916437,62.27553253602162,81
scenario_1,20,[],0.0,,0.4,624,86.10000000000001,86.10000000000001,37448.04697650521,221.1328597567667,54.66817264413586,81
scenario_1,20,[],0.0,,0.5,624,86.10000000000001,86.10000000000001,37448.046976505095,221.13285975676823,54.66817264413568,81
scenario_1,20,[],0.0,,0.6000000000000001,624,86.10000000000001,86.10000000000001,37448.04697650518,221.1328597567692,54.668172644135865,81
scenario_1,20,[],0.0,,0.7000000000000001,624,86.10000000000001,86.10000000000001,37448.04697650519,221.13285975676922,54.66817264413588,81
scenario_1,20,[],0.0,,0.8,624,85.0,85.0,44794.21922933029,246.5500028965097,60.32715388479012,81
scenario_1,20,[],0.0,,0.9,624,79.10000000000001,79.10000000000001,68259.4529814405,369.0469054129122,92.24735280153807,81
scenario_1,20,[],0.0,,1.0,624,78.5,78.5,73953.01711479525,397.88527369305757,99.13120714639388,81
scenario_1,20,[],0.0,,0.0,625,103.2,103.2,34169.76768280658,222.7748884827644,50.61977273823138,82
scenario_1,20,[],0.0,,0.1,625,82.2,82.2,35596.259698717644,214.83441534653457,53.83114741821805,82
scenario_1,20,[],0.0,,0.2,625,82.2,82.2,35596.259698717644,214.83441534653457,53.83114741821805,82
scenario_1,20,[],0.0,,0.30000000000000004,625,82.2,82.2,35596.259698717644,214.83441534653457,53.83114741821805,82
scenario_1,20,[],0.0,,0.4,625,88.5,88.5,43543.96121111275,248.8179092248308,59.650551250641456,82
scenario_1,20,[],0.0,,0.5,625,93.30000000000001,93.30000000000001,44103.44359366791,251.506204992927,60.1938989029437,82
scenario_1,20,[],0.0,,0.6000000000000001,625,91.10000000000001,91.10000000000001,44727.977721415096,258.1215167882062,63.28176661200138,82
scenario_1,20,[],0.0,,0.7000000000000001,625,83.0,83.0,46680.6448692877,264.15598120842725,64.68359062684326,82
scenario_1,20,[],0.0,,0.8,625,73.4,73.4,42071.10234372658,234.9588277152727,60.51016757168874,82
scenario_1,20,[],0.0,,0.9,625,73.4,73.4,42071.10234372658,234.9588277152727,60.51016757168874,82
scenario_1,20,[],0.0,,1.0,625,75.0,75.0,62091.11118981244,361.99877243188627,91.66578627681444,82
scenario_1,20,[],0.0,,0.0,626,104.9,104.9,40182.032968925254,238.67256633515186,59.548188591218356,83
scenario_1,20,[],0.0,,0.1,626,94.4,94.4,32774.752580232926,207.1595199993647,51.14894013112834,83
scenario_1,20,[],0.0,,0.2,626,94.4,94.4,32774.75258023292,207.1595199993647,51.14894013112834,83
scenario_1,20,[],0.0,,0.30000000000000004,626,94.4,94.4,32774.75258023292,207.1595199993647,51.14894013112834,83
scenario_1,20,[],0.0,,0.4,626,94.4,94.4,32774.752580232926,207.1595199993647,51.14894013112834,83
scenario_1,20,[],0.0,,0.5,626,94.4,94.4,32774.75258023292,207.1595199993647,51.14894013112834,83
scenario_1,20,[],0.0,,0.6000000000000001,626,94.4,94.4,32774.752580232926,207.1595199993647,51.14894013112834,83
scenario_1,20,[],0.0,,0.7000000000000001,626,74.9,74.9,42815.27559440931,244.3621385940802,63.11657686407946,83
scenario_1,20,[],0.0,,0.8,626,74.9,74.9,42815.27559440933,244.3621385940802,63.116576864079484,83
scenario_1,20,[],0.0,,0.9,626,74.9,74.9,42815.27559440931,244.3621385940802,63.11657686407946,83
scenario_1,20,[],0.0,,1.0,626,75.0,75.0,48582.10259420678,303.80426378761797,73.94062480621938,83
scenario_1,20,[],0.0,,0.0,627,92.7,92.7,36313.61100018466,228.24960018013883,56.180339639790965,84
scenario_1,20,[],0.0,,0.1,627,85.2,85.2,37560.005031556146,226.5110227803532,53.9804932468461,84
scenario_1,20,[],0.0,,0.2,627,85.2,85.2,37560.00503155607,226.5110227803531,53.98049324684605,84
scenario_1,20,[],0.0,,0.30000000000000004,627,86.80000000000001,86.80000000000001,40490.78294750591,237.92861325717192,57.74356543698626,84
scenario_1,20,[],0.0,,0.4,627,82.9,82.9,34724.861473266974,225.08283797600325,51.85108266459338,84
scenario_1,20,[],0.0,,0.5,627,82.9,82.9,34724.861473266974,225.08283797600325,51.85108266459338,84
scenario_1,20,[],0.0,,0.6000000000000001,627,82.9,82.9,34724.861473266974,225.08283797600325,51.85108266459338,84
scenario_1,20,[],0.0,,0.7000000000000001,627,82.9,82.9,34724.861473266974,225.08283797600325,51.85108266459338,84
scenario_1,20,[],0.0,,0.8,627,82.80000000000001,82.80000000000001,46939.20940487432,273.73069945803877,64.05617042155134,84
scenario_1,20,[],0.0,,0.9,627,82.80000000000001,82.80000000000001,46938.577469751224,273.8701714463102,64.05555677256068,84
scenario_1,20,[],0.0,,1.0,627,81.9,81.9,46710.56133139021,274.9771197860053,64.14909147418093,84
scenario_1,20,[],0.0,,0.0,628,77.10000000000001,77.10000000000001,33708.40546136603,231.27133389676692,53.9128965105385,85
scenario_1,20,[],0.0,,0.1,628,85.5,85.5,40052.30785671722,231.83836796866387,55.71831190573094,85
scenario_1,20,[],0.0,,0.2,628,85.5,85.5,40070.348774897226,231.90768566234598,55.72795965290926,85
scenario_1,20,[],0.0,,0.30000000000000004,628,83.60000000000001,83.60000000000001,41324.38993711588,230.45099443030404,56.99875173939437,85
scenario_1,20,[],0.0,,0.4,628,83.60000000000001,83.60000000000001,41324.52233036731,230.45487050457842,56.998861797602046,85
scenario_1,20,[],0.0,,0.5,628,83.60000000000001,83.60000000000001,41323.92404167301,230.47646299442602,56.99836440754959,85
scenario_1,20,[],0.0,,0.6000000000000001,628,75.10000000000001,75.10000000000001,39902.154065848576,226.15484090704027,54.04729851645743,85
scenario_1,20,[],0.0,,0.7000000000000001,628,75.10000000000001,75.10000000000001,39902.154065848576,226.15484090704027,54.04729851645743,85
scenario_1,20,[],0.0,,0.8,628,63.800000000000004,63.800000000000004,45770.74882197968,265.39480116316366,63.71161263026504,85
scenario_1,20,[],0.0,,0.9,628,67.3,67.3,53143.753348567174,320.5694222588668,74.13269668974733,85
scenario_1,20,[],0.0,,1.0,628,69.3,69.3,70047.27116393225,432.1254590649973,99.24053127534421,85
scenario_1,20,[],0.0,,0.0,629,97.4,97.4,34125.432084772525,223.12954276189964,53.08571031380566,86
scenario_1,20,[],0.0,,0.1,629,90.7,90.7,39607.52718911082,242.61004413838174,57.51133150152907,86
scenario_1,20,[],0.0,,0.2,629,72.3,72.3,37077.15309474236,219.17493646605556,54.8780834403576,86
scenario_1,20,[],0.0,,0.30000000000000004,629,92.5,92.5,45210.81969091031,254.22973507219004,60.82143461520121,86
scenario_1,20,[],0.0,,0.4,629,92.5,92.5,45210.81969091035,254.22973507219032,60.8214346152015,86
scenario_1,20,[],0.0,,0.5,629,92.5,92.5,45210.81969091035,254.22973507219032,60.8214346152015,86
scenario_1,20,[],0.0,,0.6000000000000001,629,92.5,92.5,45210.81969091031,254.22973507219004,60.82143461520121,86
scenario_1,20,[],0.0,,0.7000000000000001,629,92.5,92.5,45210.81969091037,254.22973507219,60.82143461520114,86
scenario_1,20,[],0.0,,0.8,629,86.2,86.2,44412.371987352555,245.31549509786115,59.80801974242441,86
scenario_1,20,[],0.0,,0.9,629,86.2,86.2,44412.371987352264,245.31549509786134,59.80801974242445,86
scenario_1,20,[],0.0,,1.0,629,95.2,95.2,48450.530088613654,327.6058115883873,73.67557084061522,86
scenario_1,20,[],0.0,,0.0,630,94.4,94.4,37467.708434235814,221.08939840665994,53.31188605357693,87
scenario_1,20,[],0.0,,0.1,630,92.5,92.5,39839.47287730059,244.44590056776607,55.2743063001852,87
scenario_1,20,[],0.0,,0.2,630,92.5,92.5,39839.47287730106,244.445900567766,55.2743063001856,87
scenario_1,20,[],0.0,,0.30000000000000004,630,76.5,76.5,28802.45954283984,196.39765841484612,45.990030716243325,87
scenario_1,20,[],0.0,,0.4,630,86.5,86.5,41186.59424955219,231.455017163746,55.93829824635997,87
scenario_1,20,[],0.0,,0.5,630,86.5,86.5,41186.59424955186,231.45501716374585,55.93829824635972,87
scenario_1,20,[],0.0,,0.6000000000000001,630,86.5,86.5,41186.59424955193,231.45501716374577,55.93829824635978,87
scenario_1,20,[],0.0,,0.7000000000000001,630,86.5,86.5,41186.594249552254,231.45501716374667,55.93829824636006,87
scenario_1,20,[],0.0,,0.8,630,81.30000000000001,81.30000000000001,42284.97881077051,231.65803272359364,56.30685667308555,87
scenario_1,20,[],0.0,,0.9,630,74.3,74.3,41239.34378834552,234.9539922839349,58.62071469430626,87
scenario_1,20,[],0.0,,1.0,630,87.5,87.5,36692.97914842049,221.25141612704977,54.2963735357769,87
scenario_1,20,[],0.0,,0.0,631,103.60000000000001,103.60000000000001,41293.54108253871,236.58735611113667,58.696018510350584,88
scenario_1,20,[],0.0,,0.1,631,85.60000000000001,85.60000000000001,43006.14294162989,235.045489844541,59.48131016799575,88
scenario_1,20,[],0.0,,0.2,631,85.60000000000001,85.60000000000001,43006.14294162989,235.045489844541,59.48131016799575,88
scenario_1,20,[],0.0,,0.30000000000000004,631,85.60000000000001,85.60000000000001,43006.142941630125,235.04548984454087,59.481310167996185,88
scenario_1,20,[],0.0,,0.4,631,85.60000000000001,85.60000000000001,43006.14294162989,235.045489844541,59.48131016799575,88
scenario_1,20,[],0.0,,0.5,631,85.60000000000001,85.60000000000001,43006.14294162989,235.045489844541,59.48131016799575,88
scenario_1,20,[],0.0,,0.6000000000000001,631,77.30000000000001,77.30000000000001,44527.94338043861,234.76271465526816,60.60125735481333,88
scenario_1,20,[],0.0,,0.7000000000000001,631,85.5,85.5,35164.39942218177,214.12912993493683,51.47452728786594,88
scenario_1,20,[],0.0,,0.8,631,85.80000000000001,85.80000000000001,42756.82064239702,224.35108371451216,58.90725854035294,88
scenario_1,20,[],0.0,,0.9,631,94.0,94.0,43953.92765605756,249.5063940504309,62.411454424982765,88
scenario_1,20,[],0.0,,1.0,631,86.2,86.2,52774.60866567087,314.8997052433486,78.77287785294564,88
scenario_1,20,[],0.0,,0.0,632,94.80000000000001,94.80000000000001,37670.08490059268,228.57147296733774,53.550153224865085,89
scenario_1,20,[],0.0,,0.1,632,106.4,106.4,39530.59141479015,240.24698110748716,56.695214157545465,89
scenario_1,20,[],0.0,,0.2,632,106.4,106.4,39594.57348656319,240.26971972218664,56.77414128909808,89
scenario_1,20,[],0.0,,0.30000000000000004,632,95.7,95.7,44836.78615517062,249.49987378881565,61.17962113856538,89
scenario_1,20,[],0.0,,0.4,632,95.7,95.7,44836.78615517062,249.49987378881553,61.17962113856537,89
scenario_1,20,[],0.0,,0.5,632,119.80000000000001,119.80000000000001,41020.47682428757,230.83435526636404,56.57296742447254,89
scenario_1,20,[],0.0,,0.6000000000000001,632,96.9,96.9,37755.19896296447,230.57771237451067,55.44355004453482,89
scenario_1,20,[],0.0,,0.7000000000000001,632,89.9,89.9,37109.14174242673,238.2237854556211,56.27862788514446,89
scenario_1,20,[],0.0,,0.8,632,86.9,86.9,48174.05813693111,271.8259286181646,65.58769543140747,89
scenario_1,20,[],0.0,,0.9,632,81.80000000000001,81.80000000000001,59202.392516104876,326.12071623977874,81.25845950594018,89
scenario_1,20,[],0.0,,1.0,632,76.3,76.3,67470.29101526973,387.2326638102648,94.00310225304003,89
scenario_1,20,[],0.0,,0.0,633,102.60000000000001,102.60000000000001,41663.08374063769,245.68873181405152,58.748366524940515,90
scenario_1,20,[],0.0,,0.1,633,99.4,99.4,37766.98925791358,220.37506283314542,54.48021003517162,90
scenario_1,20,[],0.0,,0.2,633,99.4,99.4,37766.98925791358,220.37506283314542,54.48021003517162,90
scenario_1,20,[],0.0,,0.30000000000000004,633,99.4,99.4,37766.98925791358,220.37506283314542,54.48021003517162,90
scenario_1,20,[],0.0,,0.4,633,99.4,99.4,37766.98925791358,220.37506283314542,54.48021003517162,90
scenario_1,20,[],0.0,,0.5,633,83.10000000000001,83.10000000000001,36914.44265575701,227.9195074162607,55.34238447765518,90
scenario_1,20,[],0.0,,0.6000000000000001,633,80.2,80.2,35709.3556751579,221.69787531941859,53.914325010357075,90
scenario_1,20,[],0.0,,0.7000000000000001,633,80.2,80.2,35709.3556751579,221.69787531941859,53.914325010357075,90
scenario_1,20,[],0.0,,0.8,633,80.2,80.2,35709.355675157894,221.69787531941853,53.914325010357075,90
scenario_1,20,[],0.0,,0.9,633,80.2,80.2,35709.355675157894,221.69787531941853,53.914325010357075,90
scenario_1,20,[],0.0,,1.0,633,87.7,87.7,47672.00700686402,282.032521153626,71.28086309116821,90
scenario_1,20,[],0.0,,0.0,634,88.60000000000001,88.60000000000001,32211.013977601924,211.08094948018748,47.842990650160885,91
scenario_1,20,[],0.0,,0.1,634,88.60000000000001,88.60000000000001,32211.013977601855,211.08094948018734,47.84299065016078,91
scenario_1,20,[],0.0,,0.2,634,98.0,98.0,40273.33466854282,237.61527702484557,57.402932670607186,91
scenario_1,20,[],0.0,,0.30000000000000004,634,89.9,89.9,40553.98228782098,234.07651886629947,55.762835944808344,91
scenario_1,20,[],0.0,,0.4,634,86.0,86.0,40280.40321569898,237.30365598801538,57.399299559114425,91
scenario_1,20,[],0.0,,0.5,634,86.5,86.5,40024.926139596675,236.8620551787332,57.980639036099134,91
scenario_1,20,[],0.0,,0.6000000000000001,634,67.60000000000001,67.60000000000001,37103.684070517455,230.11312906802033,56.12577505856373,91
scenario_1,20,[],0.0,,0.7000000000000001,634,67.60000000000001,67.60000000000001,37103.68407051735,230.1131290680185,56.12577505856339,91
scenario_1,20,[],0.0,,0.8,634,67.60000000000001,67.60000000000001,37103.684070516116,230.1131290680123,56.12577505856217,91
scenario_1,20,[],0.0,,0.9,634,67.60000000000001,67.60000000000001,37103.684070516116,230.1131290680123,56.12577505856217,91
scenario_1,20,[],0.0,,1.0,634,61.6,61.6,53744.627588671916,317.70510238875823,75.57199999645402,91
scenario_1,20,[],0.0,,0.0,635,111.7,111.7,37132.38878535211,239.2614528398628,54.57674778405173,92
scenario_1,20,[],0.0,,0.1,635,93.4,93.4,41654.56244403066,244.2509793019517,58.746229774836735,92
scenario_1,20,[],0.0,,0.2,635,81.0,81.0,39901.10537974708,234.92058622921368,56.81763595974156,92
scenario_1,20,[],0.0,,0.30000000000000004,635,71.9,71.9,38767.04737675105,227.26631795392714,54.7679830126111,92
scenario_1,20,[],0.0,,0.4,635,71.9,71.9,37796.713997442,218.97714681318286,53.91050583575199,92
scenario_1,20,[],0.0,,0.5,635,71.9,71.9,37796.71399744201,218.97714681318257,53.91050583575199,92
scenario_1,20,[],0.0,,0.6000000000000001,635,71.9,71.9,37796.71399744201,218.97714681318277,53.910505835752,92
scenario_1,20,[],0.0,,0.7000000000000001,635,70.10000000000001,70.10000000000001,36846.01982712694,216.01038000411916,52.72227154792844,92
scenario_1,20,[],0.0,,0.8,635,79.60000000000001,79.60000000000001,55080.6434017444,283.5099898893904,69.4847411560788,92
scenario_1,20,[],0.0,,0.9,635,77.0,77.0,50713.51009148496,249.11101339289436,64.2664234287004,92
scenario_1,20,[],0.0,,1.0,635,75.9,75.9,56782.62694489192,283.492608631631,71.11803235186538,92
scenario_1,20,[],0.0,,0.0,636,93.7,93.7,31956.66073077879,197.08681433097456,50.40007778470317,93
scenario_1,20,[],0.0,,0.1,636,79.60000000000001,79.60000000000001,37236.93408840328,235.54265279502116,54.5929043981869,93
scenario_1,20,[],0.0,,0.2,636,79.60000000000001,79.60000000000001,37236.934088403366,235.54265279502098,54.592904398187244,93
scenario_1,20,[],0.0,,0.30000000000000004,636,79.60000000000001,79.60000000000001,37236.93408840326,235.542652795021,54.5929043981869,93
scenario_1,20,[],0.0,,0.4,636,79.60000000000001,79.60000000000001,37236.934088403286,235.54265279502113,54.59290439818699,93
scenario_1,20,[],0.0,,0.5,636,72.2,72.2,30915.59089642683,209.92445146617993,52.17482022817958,93
scenario_1,20,[],0.0,,0.6000000000000001,636,80.2,80.2,32833.11623556455,228.75608245193666,54.50115250208365,93
scenario_1,20,[],0.0,,0.7000000000000001,636,80.2,80.2,32833.11623556455,228.7560824519368,54.50115250208365,93
scenario_1,20,[],0.0,,0.8,636,80.2,80.2,32833.11623556455,228.75608245193672,54.501152502083656,93
scenario_1,20,[],0.0,,0.9,636,78.30000000000001,78.30000000000001,39842.89862548532,239.86007734024943,57.99941111414922,93
scenario_1,20,[],0.0,,1.0,636,78.30000000000001,78.30000000000001,52945.17540508376,360.3155890051747,84.36368521660339,93
scenario_1,20,[],0.0,,0.0,637,121.9,121.9,42798.08400865886,261.02511679280286,58.85736775680073,94
scenario_1,20,[],0.0,,0.1,637,107.9,107.9,39195.805838366774,237.35243768616044,56.13688098227146,94
scenario_1,20,[],0.0,,0.2,637,102.80000000000001,102.80000000000001,36055.572632933785,222.65770448820732,53.969777889184,94
scenario_1,20,[],0.0,,0.30000000000000004,637,102.80000000000001,102.80000000000001,36055.57263293376,222.65770448820763,53.96977788918404,94
scenario_1,20,[],0.0,,0.4,637,101.4,101.4,34554.846001750106,219.88311576459557,53.34555039204487,94
scenario_1,20,[],0.0,,0.5,637,101.4,101.4,34554.846001750106,219.88311576459557,53.34555039204487,94
scenario_1,20,[],0.0,,0.6000000000000001,637,99.30000000000001,99.30000000000001,38386.531679478576,225.39448184986733,53.26450903914861,94
scenario_1,20,[],0.0,,0.7000000000000001,637,99.30000000000001,99.30000000000001,38386.531679478576,225.39448184986736,53.26450903914861,94
scenario_1,20,[],0.0,,0.8,637,99.9,99.9,38710.76095724956,233.8040636401048,55.60601285467378,94
scenario_1,20,[],0.0,,0.9,637,92.30000000000001,92.30000000000001,40447.545392016036,244.6671162315365,58.759749157293506,94
scenario_1,20,[],0.0,,1.0,637,93.4,93.4,59739.42775452098,348.4349013376548,82.72346391263218,94
scenario_1,20,[],0.0,,0.0,638,104.10000000000001,104.10000000000001,29156.55457077606,214.03645816856562,48.636623188474445,95
scenario_1,20,[],0.0,,0.1,638,80.9,80.9,33268.82795838626,231.06133105529412,52.883032474976865,95
scenario_1,20,[],0.0,,0.2,638,75.60000000000001,75.60000000000001,30932.045097088154,224.29969415087268,51.76404876794456,95
scenario_1,20,[],0.0,,0.30000000000000004,638,88.2,88.2,38439.14552175863,233.0588457830081,55.373192979958716,95
scenario_1,20,[],0.0,,0.4,638,71.60000000000001,71.60000000000001,34597.22583482195,218.70115392791124,49.934953909736294,95
scenario_1,20,[],0.0,,0.5,638,71.60000000000001,71.60000000000001,34597.22583482195,218.70115392791124,49.934953909736294,95
scenario_1,20,[],0.0,,0.6000000000000001,638,71.60000000000001,71.60000000000001,34597.22583482195,218.70115392791124,49.934953909736294,95
scenario_1,20,[],0.0,,0.7000000000000001,638,71.60000000000001,71.60000000000001,34597.225834821955,218.70115392791126,49.93495390973632,95
scenario_1,20,[],0.0,,0.8,638,68.8,68.8,45722.20616460313,259.82648820096483,61.31542043425342,95
scenario_1,20,[],0.0,,0.9,638,68.8,68.8,45722.20616460313,259.82648820096483,61.31542043425342,95
scenario_1,20,[],0.0,,1.0,638,70.5,70.5,55176.775733616145,294.84137711091927,71.18302769540895,95
scenario_1,20,[],0.0,,0.0,639,94.30000000000001,94.30000000000001,40175.20772966131,239.7342534804843,57.58893628482406,96
scenario_1,20,[],0.0,,0.1,639,93.60000000000001,93.60000000000001,35215.125765381,230.414142374245,52.32862024363844,96
scenario_1,20,[],0.0,,0.2,639,93.60000000000001,93.60000000000001,35215.12576538103,230.41414237424507,52.32862024363861,96
scenario_1,20,[],0.0,,0.30000000000000004,639,93.60000000000001,93.60000000000001,35215.125765381,230.41414237424502,52.3286202436383,96
scenario_1,20,[],0.0,,0.4,639,80.7,80.7,36591.075325132566,234.7590114767138,53.55384141791609,96
scenario_1,20,[],0.0,,0.5,639,80.7,80.7,36591.07532513256,234.7590114767138,53.55384141791609,96
scenario_1,20,[],0.0,,0.6000000000000001,639,80.7,80.7,36591.07532513255,234.7590114767138,53.55384141791608,96
scenario_1,20,[],0.0,,0.7000000000000001,639,74.2,74.2,45002.777687095324,250.2413412577284,59.40716870706548,96
scenario_1,20,[],0.0,,0.8,639,74.2,74.2,45002.77768709533,250.2413412577284,59.407168707065495,96
scenario_1,20,[],0.0,,0.9,639,70.9,70.9,44481.31007115678,248.52286800791146,58.4565671629196,96
scenario_1,20,[],0.0,,1.0,639,74.2,74.2,46335.53398620832,262.8929676495967,61.4453467552937,96
scenario_1,20,[],0.0,,0.0,640,83.2,83.2,40034.193082642465,232.9980226293843,55.63353753129476,97
scenario_1,20,[],0.0,,0.1,640,81.7,81.7,39776.509471178724,239.3368993327358,55.82517460136041,97
scenario_1,20,[],0.0,,0.2,640,81.7,81.7,39776.509471178724,239.3368993327358,55.82517460136041,97
scenario_1,20,[],0.0,,0.30000000000000004,640,81.7,81.7,39776.509471178724,239.3368993327358,55.8251746013604,97
scenario_1,20,[],0.0,,0.4,640,81.7,81.7,39776.509471178724,239.3368993327358,55.82517460136041,97
scenario_1,20,[],0.0,,0.5,640,94.60000000000001,94.60000000000001,54024.52453041019,274.72338770400194,67.47414795584965,97
scenario_1,20,[],0.0,,0.6000000000000001,640,94.60000000000001,94.60000000000001,54024.524530411,274.7233877040016,67.47414795585053,97
scenario_1,20,[],0.0,,0.7000000000000001,640,73.7,73.7,52958.26211091435,268.6474483994036,65.35674978084171,97
scenario_1,20,[],0.0,,0.8,640,73.7,73.7,52958.26211091435,268.6474483994036,65.35674978084171,97
scenario_1,20,[],0.0,,0.9,640,73.7,73.7,52958.26211091435,268.6474483994036,65.35674978084171,97
scenario_1,20,[],0.0,,1.0,640,73.7,73.7,54343.928334774144,273.9122050390671,67.65284639812342,97
scenario_1,20,[],0.0,,0.0,641,90.60000000000001,90.60000000000001,34503.98915466988,222.02116479569384,51.12167222707546,98
scenario_1,20,[],0.0,,0.1,641,105.5,105.5,37742.822922059626,229.40414179511754,54.099599939458365,98
scenario_1,20,[],0.0,,0.2,641,105.5,105.5,37742.822922059626,229.4041417951175,54.09959993945837,98
scenario_1,20,[],0.0,,0.30000000000000004,641,105.5,105.5,37742.82292205974,229.40414179511754,54.09959993945853,98
scenario_1,20,[],0.0,,0.4,641,92.7,92.7,39341.16939584164,234.77827748558394,56.26842583587282,98
scenario_1,20,[],0.0,,0.5,641,82.4,82.4,39832.04251291578,239.974448245849,57.62804628387134,98
scenario_1,20,[],0.0,,0.6000000000000001,641,82.4,82.4,39832.042512915104,239.97444824584883,57.628046283870354,98
scenario_1,20,[],0.0,,0.7000000000000001,641,78.0,78.0,42140.57027537981,242.15134257040592,59.340388716087034,98
scenario_1,20,[],0.0,,0.8,641,78.0,78.0,31618.216844910094,201.89507553521,48.9200908684618,98
scenario_1,20,[],0.0,,0.9,641,78.0,78.0,31618.216844910094,201.89507553521,48.9200908684618,98
scenario_1,20,[],0.0,,1.0,641,78.60000000000001,78.60000000000001,42357.48082982219,255.64499566435654,60.93421959187831,98
scenario_1,20,[],0.0,,0.0,642,90.30000000000001,90.30000000000001,36323.49017895834,218.82090882198293,52.906479155863174,99
scenario_1,20,[],0.0,,0.1,642,98.5,98.5,40872.07306418343,243.02068600565167,56.93192431430418,99
scenario_1,20,[],0.0,,0.2,642,98.5,98.5,40872.07306418343,243.02068600565167,56.93192431430418,99
scenario_1,20,[],0.0,,0.30000000000000004,642,92.5,92.5,41726.746837886276,240.97790957684703,57.15696618342817,99
scenario_1,20,[],0.0,,0.4,642,92.5,92.5,41726.746837886276,240.97790957684703,57.15696618342817,99
scenario_1,20,[],0.0,,0.5,642,92.5,92.5,41726.746837886276,240.97790957684703,57.15696618342817,99
scenario_1,20,[],0.0,,0.6000000000000001,642,86.10000000000001,86.10000000000001,45020.65711436252,249.03366439156628,60.87467371722659,99
scenario_1,20,[],0.0,,0.7000000000000001,642,86.10000000000001,86.10000000000001,45020.65711436252,249.03366439156628,60.87467371722659,99
scenario_1,20,[],0.0,,0.8,642,86.10000000000001,86.10000000000001,45020.65711436252,249.03366439156628,60.87467371722659,99
scenario_1,20,[],0.0,,0.9,642,86.10000000000001,86.10000000000001,45020.65711436252,249.03366439156628,60.87467371722659,99
scenario_1,20,[],0.0,,1.0,642,84.2,84.2,55383.80218449638,337.24162726100684,82.4212471880918,99
scenario_1,20,[],0.0,,0.0,643,93.10000000000001,93.10000000000001,47370.496197317465,275.0107353977164,61.69039808477187,100
scenario_1,20,[],0.0,,0.1,643,93.10000000000001,93.10000000000001,47370.49619731748,275.0107353977165,61.690398084771886,100
scenario_1,20,[],0.0,,0.2,643,86.2,86.2,38316.74733601898,251.99139009304508,56.17608484982053,100
scenario_1,20,[],0.0,,0.30000000000000004,643,84.9,84.9,45388.672297434365,272.70156863456424,65.60423277617491,100
scenario_1,20,[],0.0,,0.4,643,79.80000000000001,79.80000000000001,38879.18800737568,256.6797340417277,58.22615492479669,100
scenario_1,20,[],0.0,,0.5,643,79.80000000000001,79.80000000000001,38879.18800737588,256.67973404172767,58.22615492479689,100
scenario_1,20,[],0.0,,0.6000000000000001,643,78.2,78.2,38574.78802265986,249.82675995355405,57.033336336889064,100
scenario_1,20,[],0.0,,0.7000000000000001,643,75.10000000000001,75.10000000000001,33107.378558813725,232.06730715096376,52.546270451607185,100
scenario_1,20,[],0.0,,0.8,643,69.60000000000001,69.60000000000001,59375.951562820555,330.67075769536706,83.1885706882833,100
scenario_1,20,[],0.0,,0.9,643,74.4,74.4,42573.61053573656,269.49320049427524,64.4135711172573,100
scenario_1,20,[],0.0,,1.0,643,75.5,75.5,57863.38953477208,322.1589516349651,77.94706516322609,100


==> alpha_sweep_results_1.csv <==
scenario,num_vehicles,duplicate_source_paths,same_path_min_gap_m,same_path_sampled_margin_m,alpha,seed,max_planned_transport_time_s,planned_batch_clearance_time_s,planned_positive_kinetic_energy_J,planned_aerodynamic_drag_energy_J,planned_energy_surrogate_J,planned_speed_variation_effort,planned_total_abs_speed_change,seed_index
scenario_1,20,[],0.0,,0.0,543,91.0,91.0,41175.398204637095,525.0338483875184,41700.43205302461,236.6012321979774,56.43201824539325,0
scenario_1,20,[],0.0,,0.1,543,93.30000000000001,93.30000000000001,41344.432675463526,580.5774292127653,41925.010104676294,237.82530175365946,57.135924833397596,0
scenario_1,20,[],0.0,,0.2,543,93.30000000000001,93.30000000000001,41344.432675463526,580.5774292127653,41925.010104676294,237.82530175365946,57.135924833397596,0
scenario_1,20,[],0.0,,0.30000000000000004,543,93.30000000000001,93.30000000000001,41344.432675463526,580.5774292127653,41925.010104676294,237.82530175365946,57.135924833397596,0
scenario_1,20,[],0.0,,0.4,543,93.30000000000001,93.30000000000001,41344.432675463526,580.5774292127653,41925.010104676294,237.82530175365946,57.135924833397596,0
scenario_1,20,[],0.0,,0.5,543,82.2,82.2,42103.03939219529,486.9142391375367,42589.95363133283,240.84760591474816,61.24156968285311,0
scenario_1,20,[],0.0,,0.6000000000000001,543,81.60000000000001,81.60000000000001,41684.36561365341,489.36757322851645,42173.73318688193,238.3405980987308,61.0872499713282,0
scenario_1,20,[],0.0,,0.7000000000000001,543,81.60000000000001,81.60000000000001,41684.36561365341,489.36757322851645,42173.73318688193,238.3405980987307,61.08724997132819,0
scenario_1,20,[],0.0,,0.8,543,80.30000000000001,80.30000000000001,45482.84866615344,516.3263820154931,45999.17504816893,253.8418622671779,65.4516061533985,0
scenario_1,20,[],0.0,,0.9,543,80.30000000000001,80.30000000000001,45482.84866615344,516.3263820154931,45999.17504816893,253.8418622671779,65.4516061533985,0
scenario_1,20,[],0.0,,1.0,543,81.10000000000001,81.10000000000001,53057.42727631923,519.6679441749988,53577.09522049423,338.83644514067583,82.22065142626687,0
scenario_1,20,[],0.0,,0.0,544,81.10000000000001,81.10000000000001,37248.52037177111,556.6025455199804,37805.12291729109,221.80546394267273,53.75274576258635,1
scenario_1,20,[],0.0,,0.1,544,99.10000000000001,99.10000000000001,46019.47094815008,616.7363351688942,46636.207283318974,262.33072094026807,62.53486686689196,1
scenario_1,20,[],0.0,,0.2,544,99.10000000000001,99.10000000000001,46019.47094815008,616.7363351688942,46636.207283318974,262.33072094026807,62.53486686689196,1
scenario_1,20,[],0.0,,0.30000000000000004,544,99.10000000000001,99.10000000000001,46019.47094815008,616.7363351688942,46636.207283318974,262.33072094026807,62.53486686689196,1
scenario_1,20,[],0.0,,0.4,544,99.10000000000001,99.10000000000001,46019.47094815008,616.7363351688942,46636.207283318974,262.3307209402682,62.53486686689196,1
scenario_1,20,[],0.0,,0.5,544,99.10000000000001,99.10000000000001,46019.47094815008,616.7363351688942,46636.207283318974,262.3307209402682,62.53486686689196,1
scenario_1,20,[],0.0,,0.6000000000000001,544,99.10000000000001,99.10000000000001,46019.47094815008,616.7363351688942,46636.207283318974,262.33072094026807,62.53486686689196,1
scenario_1,20,[],0.0,,0.7000000000000001,544,71.5,71.5,43509.858303813504,613.0174890564584,44122.87579286996,249.3210665956885,60.2322244149819,1
scenario_1,20,[],0.0,,0.8,544,71.4,71.4,50417.567272662905,573.858109299599,50991.4253819625,275.78784276524885,66.03594240322496,1
scenario_1,20,[],0.0,,0.9,544,73.0,73.0,60515.42704370436,542.1507371545767,61057.577780858934,337.6826682414564,80.18903176670466,1
scenario_1,20,[],0.0,,1.0,544,83.60000000000001,83.60000000000001,73356.6087150799,558.4964076664542,73915.10512274635,389.71330492699667,93.65935116121884,1
scenario_1,20,[],0.0,,0.0,545,104.2,104.2,45332.65577168374,577.7854210670782,45910.44119275082,255.8594790855368,62.23807296488661,2
scenario_1,20,[],0.0,,0.1,545,97.10000000000001,97.10000000000001,36883.38358139248,548.6008152185385,37431.98439661102,226.7101661184033,52.7712528726976,2
scenario_1,20,[],0.0,,0.2,545,108.5,108.5,47079.94402603998,563.3985038250806,47643.34252986506,264.836946558838,62.89140222844456,2
scenario_1,20,[],0.0,,0.30000000000000004,545,91.9,91.9,35409.09577674614,531.9267691391651,35941.0225458853,219.29001917054268,53.00821606196196,2
scenario_1,20,[],0.0,,0.4,545,91.9,91.9,35409.09577674614,531.9267691391651,35941.0225458853,219.29001917054268,53.00821606196196,2
scenario_1,20,[],0.0,,0.5,545,91.9,91.9,35409.09577674614,531.9267691391651,35941.0225458853,219.29001917054268,53.00821606196196,2
scenario_1,20,[],0.0,,0.6000000000000001,545,91.9,91.9,35409.09577674614,531.9267691391651,35941.0225458853,219.29001917054268,53.00821606196196,2
scenario_1,20,[],0.0,,0.7000000000000001,545,91.9,91.9,35409.09577674691,531.9267691391651,35941.02254588607,219.29001917054293,53.008216061962585,2
scenario_1,20,[],0.0,,0.8,545,91.9,91.9,35409.09577674614,531.9267691391651,35941.0225458853,219.29001917054268,53.00821606196196,2
scenario_1,20,[],0.0,,0.9,545,84.9,84.9,40050.71451732369,520.588382879965,40571.30290020366,251.37934401937534,60.45185720965333,2
scenario_1,20,[],0.0,,1.0,545,86.5,86.5,45756.64623897923,520.7715076231577,46277.41774660238,323.86915925427047,78.81552587910699,2
scenario_1,20,[],0.0,,0.0,546,98.5,98.5,38024.12104227458,551.1688263699868,38575.28986864456,237.5004385978217,56.9715895522296,3
scenario_1,20,[],0.0,,0.1,546,102.60000000000001,102.60000000000001,42082.48763692126,616.3466504573607,42698.83428737862,253.88532590180927,59.768552723010956,3
scenario_1,20,[],0.0,,0.2,546,102.60000000000001,102.60000000000001,42082.48763692126,616.3466504573607,42698.83428737862,253.88532590180927,59.768552723010956,3
scenario_1,20,[],0.0,,0.30000000000000004,546,102.60000000000001,102.60000000000001,42082.48763692126,616.3466504573607,42698.83428737862,253.88532590180927,59.768552723010956,3
scenario_1,20,[],0.0,,0.4,546,102.60000000000001,102.60000000000001,42082.48763692126,616.3466504573607,42698.83428737862,253.88532590180927,59.768552723010956,3
scenario_1,20,[],0.0,,0.5,546,99.10000000000001,99.10000000000001,41268.36525779062,553.2493887623609,41821.61464655298,245.28041561809084,57.22479456552425,3
scenario_1,20,[],0.0,,0.6000000000000001,546,99.10000000000001,99.10000000000001,41268.3652577906,553.249388762361,41821.61464655297,245.28041561809087,57.22479456552425,3
scenario_1,20,[],0.0,,0.7000000000000001,546,99.10000000000001,99.10000000000001,41268.36525779061,553.2493887623609,41821.614646552975,245.28041561809079,57.22479456552425,3
scenario_1,20,[],0.0,,0.8,546,96.7,96.7,50773.97470261944,579.9309845806758,51353.90568720012,288.701989475239,68.61833986615622,3
scenario_1,20,[],0.0,,0.9,546,101.80000000000001,101.80000000000001,51846.81905115131,599.6912458148162,52446.510296966124,316.2225535823166,72.98918961111659,3
scenario_1,20,[],0.0,,1.0,546,90.9,90.9,62897.47264691148,571.9324946459968,63469.40514155748,356.3887210807153,85.92638665118386,3
scenario_1,20,[],0.0,,0.0,547,110.60000000000001,110.60000000000001,41786.018067432466,579.0582561804795,42365.07632361294,241.1283042839401,58.5153239686713,4
scenario_1,20,[],0.0,,0.1,547,103.80000000000001,103.80000000000001,40401.04681645159,553.5211131578985,40954.56792960949,240.13590273108503,58.724797193373306,4
scenario_1,20,[],0.0,,0.2,547,103.80000000000001,103.80000000000001,40401.04681645161,553.5211131578986,40954.56792960951,240.1359027310824,58.72479719337325,4
scenario_1,20,[],0.0,,0.30000000000000004,547,103.80000000000001,103.80000000000001,40401.04681645149,553.5211131578988,40954.56792960939,240.1359027310819,58.72479719337308,4
scenario_1,20,[],0.0,,0.4,547,103.80000000000001,103.80000000000001,39706.82828815386,566.0902461752545,40272.91853432912,232.3103273522296,56.44211699017006,4
scenario_1,20,[],0.0,,0.5,547,80.80000000000001,80.80000000000001,38771.10245996268,496.36958312515884,39267.472043087844,225.54475754419502,53.32260234872223,4
scenario_1,20,[],0.0,,0.6000000000000001,547,80.80000000000001,80.80000000000001,38771.102459962436,496.3695831251591,39267.4720430876,225.54475754419445,53.322602348721844,4
scenario_1,20,[],0.0,,0.7000000000000001,547,80.80000000000001,80.80000000000001,38771.10245996267,496.36958312515884,39267.47204308783,225.54475754419502,53.322602348722214,4
scenario_1,20,[],0.0,,0.8,547,89.5,89.5,49473.88074751707,545.2561124279872,50019.13685994506,270.4806429044489,67.94055693091876,4
scenario_1,20,[],0.0,,0.9,547,89.5,89.5,49473.88074751706,545.2561124279873,50019.13685994505,270.4806429044489,67.94055693091875,4
scenario_1,20,[],0.0,,1.0,547,90.4,90.4,55375.59813973196,565.6465332251807,55941.244672957146,316.7053615886269,76.60811709146157,4
scenario_1,20,[],0.0,,0.0,548,88.7,88.7,40528.850008681475,612.9592308074085,41141.80923948888,242.00007417274347,57.605957932424495,5
scenario_1,20,[],0.0,,0.1,548,95.30000000000001,95.30000000000001,39887.03989112596,589.1002936886601,40476.14018481462,230.5265210846844,56.49401821856301,5
scenario_1,20,[],0.0,,0.2,548,87.80000000000001,87.80000000000001,40879.2487679096,605.6092630380011,41484.8580309476,233.64460713335157,58.2095342530837,5
scenario_1,20,[],0.0,,0.30000000000000004,548,81.7,81.7,40562.51750991202,586.5160289502392,41149.033538862255,237.16511132052224,59.0128043443563,5
scenario_1,20,[],0.0,,0.4,548,81.7,81.7,40562.51750991202,586.5160289502392,41149.033538862255,237.16511132052224,59.0128043443563,5
scenario_1,20,[],0.0,,0.5,548,81.7,81.7,40562.51750991202,586.5160289502392,41149.033538862255,237.16511132052224,59.0128043443563,5
scenario_1,20,[],0.0,,0.6000000000000001,548,81.7,81.7,40562.51750991202,586.5160289502392,41149.033538862255,237.16511132052224,59.0128043443563,5
scenario_1,20,[],0.0,,0.7000000000000001,548,81.7,81.7,40562.51750991202,586.5160289502392,41149.033538862255,237.16511132052224,59.0128043443563,5
scenario_1,20,[],0.0,,0.8,548,85.0,85.0,49009.604779909096,521.1008040995775,49530.705584008676,252.69321481133517,64.98496104261122,5
scenario_1,20,[],0.0,,0.9,548,83.0,83.0,45620.64277010143,520.9025658029067,46141.54533590434,233.8579012656011,61.81010741529225,5
scenario_1,20,[],0.0,,1.0,548,83.0,83.0,45616.84672936205,520.8979332520187,46137.744662614066,233.42609315824785,61.717533262257476,5
scenario_1,20,[],0.0,,0.0,549,109.9,109.9,42866.975501871886,570.0993965749115,43437.0748984468,244.90701725289483,57.26311539601707,6
scenario_1,20,[],0.0,,0.1,549,105.9,105.9,42413.7590575489,600.4566433678152,43014.21570091671,247.81316948926315,58.63308256646611,6
scenario_1,20,[],0.0,,0.2,549,105.9,105.9,42413.7590575489,600.4566433678152,43014.21570091671,247.81316948926315,58.63308256646611,6
scenario_1,20,[],0.0,,0.30000000000000004,549,105.9,105.9,42413.7590575489,600.4566433678152,43014.21570091671,247.81316948926315,58.63308256646611,6
scenario_1,20,[],0.0,,0.4,549,96.60000000000001,96.60000000000001,49083.225146072866,582.8828645011985,49666.10801057406,273.3330013697303,63.20410793007933,6
scenario_1,20,[],0.0,,0.5,549,95.4,95.4,45330.71896387014,587.1857472156391,45917.90471108578,262.77059204191886,61.18238964635695,6
scenario_1,20,[],0.0,,0.6000000000000001,549,93.10000000000001,93.10000000000001,51695.17660742543,560.4531437226382,52255.629751148066,278.3618096871057,66.20395602283588,6
scenario_1,20,[],0.0,,0.7000000000000001,549,87.2,87.2,49467.43239030373,561.2574658995848,50028.68985620332,269.1965976738256,63.18621446585155,6
scenario_1,20,[],0.0,,0.8,549,88.4,88.4,37797.96836665271,567.0699485924325,38365.03831524515,238.1740571199623,54.29563499464422,6
scenario_1,20,[],0.0,,0.9,549,88.4,88.4,37797.96836665271,567.0699485924325,38365.03831524515,238.1740571199623,54.29563499464422,6
scenario_1,20,[],0.0,,1.0,549,88.4,88.4,39166.90632963937,563.197862683462,39730.10419232283,246.09312957213797,56.1074105661526,6
scenario_1,20,[],0.0,,0.0,550,103.0,103.0,44006.26735077499,561.9410422270207,44568.208393002016,251.49964457583442,60.52871743921397,7
scenario_1,20,[],0.0,,0.1,550,98.5,98.5,42216.999201398336,607.1499270741673,42824.149128472505,257.27631123241946,59.73212391377251,7
scenario_1,20,[],0.0,,0.2,550,98.5,98.5,42216.99920139766,607.1499270741673,42824.14912847183,257.27631123241997,59.73212391376963,7
scenario_1,20,[],0.0,,0.30000000000000004,550,93.7,93.7,44792.52140386985,569.7241490322899,45362.24555290214,247.95672246993465,60.974400526098435,7
scenario_1,20,[],0.0,,0.4,550,93.7,93.7,44792.52140386973,569.7241490322895,45362.24555290202,247.95672246993422,60.97440052609838,7
scenario_1,20,[],0.0,,0.5,550,80.2,80.2,43993.66034379519,586.0791105250995,44579.73945432029,247.61087418378966,60.53115668614738,7
scenario_1,20,[],0.0,,0.6000000000000001,550,80.2,80.2,43993.66034379519,586.0791105250995,44579.73945432029,247.61087418378966,60.53115668614738,7
scenario_1,20,[],0.0,,0.7000000000000001,550,80.2,80.2,43993.66034379519,586.0791105250995,44579.73945432029,247.61087418378966,60.53115668614738,7
scenario_1,20,[],0.0,,0.8,550,81.30000000000001,81.30000000000001,52525.52160008352,583.6203745147516,53109.14197459827,277.61830836141155,69.35756662843197,7
scenario_1,20,[],0.0,,0.9,550,81.30000000000001,81.30000000000001,52525.52160008352,583.6203745147516,53109.14197459827,277.61830836141155,69.35756662843197,7
scenario_1,20,[],0.0,,1.0,550,83.5,83.5,56495.24216897971,553.5015956853515,57048.743764665065,307.32070568957,76.75576610885571,7
scenario_1,20,[],0.0,,0.0,551,98.80000000000001,98.80000000000001,37457.812048431806,558.4522381674682,38016.264286599275,233.76365072836472,57.330108419398826,8
scenario_1,20,[],0.0,,0.1,551,94.10000000000001,94.10000000000001,34726.71855233371,554.4191418864701,35281.13769422018,207.30246400157995,50.11993345307354,8
scenario_1,20,[],0.0,,0.2,551,85.60000000000001,85.60000000000001,33203.202413440464,575.8812684440904,33779.08368188456,215.30599409284187,51.228660975794185,8
scenario_1,20,[],0.0,,0.30000000000000004,551,85.60000000000001,85.60000000000001,33203.202413440464,575.8812684440904,33779.08368188456,215.30599409284187,51.228660975794185,8
scenario_1,20,[],0.0,,0.4,551,85.60000000000001,85.60000000000001,33203.202413440464,575.8812684440904,33779.08368188456,215.30599409284187,51.228660975794185,8
scenario_1,20,[],0.0,,0.5,551,85.60000000000001,85.60000000000001,33203.202413440464,575.8812684440904,33779.08368188456,215.30599409284187,51.228660975794185,8
scenario_1,20,[],0.0,,0.6000000000000001,551,85.60000000000001,85.60000000000001,33203.202413440464,575.8812684440904,33779.08368188456,215.30599409284187,51.228660975794185,8
scenario_1,20,[],0.0,,0.7000000000000001,551,85.60000000000001,85.60000000000001,33203.202413440464,575.8812684440904,33779.08368188456,215.30599409284187,51.228660975794185,8
scenario_1,20,[],0.0,,0.8,551,85.60000000000001,85.60000000000001,33203.202413440464,575.8812684440904,33779.08368188456,215.30599409284187,51.228660975794185,8
scenario_1,20,[],0.0,,0.9,551,72.5,72.5,33644.71254500757,603.509053235934,34248.2215982435,218.32764585923803,53.910742430368664,8
scenario_1,20,[],0.0,,1.0,551,80.7,80.7,38189.322955490294,535.1107665054793,38724.433721995774,243.1062404569724,59.424045284564485,8
scenario_1,20,[],0.0,,0.0,552,93.10000000000001,93.10000000000001,38251.25454773879,515.7154208531935,38766.969968591984,235.0002745537996,54.202885292332184,9
scenario_1,20,[],0.0,,0.1,552,102.9,102.9,52481.488063274,602.5890919735372,53084.07715524754,282.76429620503825,65.62053373311336,9
scenario_1,20,[],0.0,,0.2,552,92.4,92.4,49271.574201041396,590.4234666100533,49861.99766765145,274.1969179348374,64.23322364745738,9
scenario_1,20,[],0.0,,0.30000000000000004,552,104.4,104.4,52338.62689404592,624.4633425597184,52963.09023660564,283.0123869176813,64.83258318289903,9
scenario_1,20,[],0.0,,0.4,552,104.4,104.4,52338.62689404555,624.4633425597184,52963.09023660527,283.01238691767924,64.83258318289873,9
scenario_1,20,[],0.0,,0.5,552,104.4,104.4,52338.62689404555,624.4633425597184,52963.09023660527,283.01238691767924,64.83258318289873,9
scenario_1,20,[],0.0,,0.6000000000000001,552,92.80000000000001,92.80000000000001,49863.121287526184,583.4488817732503,50446.57016929943,280.9449769684144,63.879071586374224,9
scenario_1,20,[],0.0,,0.7000000000000001,552,92.80000000000001,92.80000000000001,49863.121287526155,583.4488817732503,50446.570169299404,280.9449769684144,63.879071586374195,9
scenario_1,20,[],0.0,,0.8,552,90.0,90.0,48732.688451582624,601.6199509641684,49334.30840254679,268.4928997412221,63.521907119169924,9
scenario_1,20,[],0.0,,0.9,552,90.0,90.0,48732.688451582355,601.6199509641683,49334.30840254652,268.4928997412201,63.52190711916937,9
scenario_1,20,[],0.0,,1.0,552,91.4,91.4,70041.08314980293,599.2226085156138,70640.30575831854,407.7554800238094,94.66085797351721,9
scenario_1,20,[],0.0,,0.0,553,89.7,89.7,41349.04310738032,501.99891884732745,41851.042026227646,230.85854498549372,56.74329912926605,10
scenario_1,20,[],0.0,,0.1,553,114.30000000000001,114.30000000000001,46120.25787177468,577.2240862909703,46697.48195806565,248.77639339266364,60.37721585421386,10
scenario_1,20,[],0.0,,0.2,553,89.10000000000001,89.10000000000001,32357.30742430627,545.3904665832628,32902.69789088953,198.51097950054202,51.514619805815116,10
scenario_1,20,[],0.0,,0.30000000000000004,553,89.10000000000001,89.10000000000001,32357.30742430627,545.3904665832628,32902.69789088953,198.51097950054202,51.514619805815116,10
scenario_1,20,[],0.0,,0.4,553,97.60000000000001,97.60000000000001,43919.493666071925,553.2268080426766,44472.7204741146,249.22785700798602,60.019093741869476,10
scenario_1,20,[],0.0,,0.5,553,97.60000000000001,97.60000000000001,43919.49366607206,553.2268080426767,44472.72047411474,249.22785700798613,60.019093741869845,10
scenario_1,20,[],0.0,,0.6000000000000001,553,97.60000000000001,97.60000000000001,43919.49366607191,553.2268080426766,44472.72047411458,249.22785700798602,60.01909374186947,10
scenario_1,20,[],0.0,,0.7000000000000001,553,93.2,93.2,41948.546049953584,506.63400909091797,42455.180059044505,231.62696098200215,58.94765113169691,10
scenario_1,20,[],0.0,,0.8,553,82.60000000000001,82.60000000000001,37334.15448731408,506.5956719916526,37840.75015930573,219.34103393178367,55.72315099319937,10
scenario_1,20,[],0.0,,0.9,553,82.60000000000001,82.60000000000001,37334.15448731408,506.5956719916526,37840.75015930573,219.34103393178367,55.72315099319937,10
scenario_1,20,[],0.0,,1.0,553,81.60000000000001,81.60000000000001,66919.84906829512,525.5046512844801,67445.35371957961,447.6732952760389,104.85648282209954,10
scenario_1,20,[],0.0,,0.0,554,94.4,94.4,39525.663420499215,599.6034715975965,40125.26689209681,237.57491666603465,55.1142692895033,11
scenario_1,20,[],0.0,,0.1,554,94.0,94.0,44653.575143151626,617.375638441762,45270.95078159339,254.9512972933525,60.05185063579761,11
scenario_1,20,[],0.0,,0.2,554,94.0,94.0,44653.57514315164,617.375638441762,45270.950781593405,254.95129729335213,60.051850635797614,11
scenario_1,20,[],0.0,,0.30000000000000004,554,94.0,94.0,44653.57514315163,617.375638441762,45270.9507815934,254.95129729335255,60.05185063579759,11
scenario_1,20,[],0.0,,0.4,554,77.60000000000001,77.60000000000001,47463.728044519616,668.9790761710128,48132.707120690626,257.9680838899673,62.8388070330572,11
scenario_1,20,[],0.0,,0.5,554,77.60000000000001,77.60000000000001,47463.728044519616,668.9790761710128,48132.707120690626,257.9680838899673,62.8388070330572,11
scenario_1,20,[],0.0,,0.6000000000000001,554,77.60000000000001,77.60000000000001,47463.728044519616,668.9790761710128,48132.707120690626,257.9680838899673,62.8388070330572,11
scenario_1,20,[],0.0,,0.7000000000000001,554,77.60000000000001,77.60000000000001,47463.728044519616,668.9790761710128,48132.707120690626,257.9680838899673,62.8388070330572,11
scenario_1,20,[],0.0,,0.8,554,90.60000000000001,90.60000000000001,47752.477221988825,617.2155178901796,48369.69273987901,255.0975945095258,61.002867157132684,11
scenario_1,20,[],0.0,,0.9,554,90.60000000000001,90.60000000000001,47752.47722198769,617.2155178901797,48369.69273987787,255.09759450952475,61.002867157131696,11
scenario_1,20,[],0.0,,1.0,554,94.4,94.4,72439.0444019895,577.3095949750544,73016.35399696455,416.73650252734046,98.53553674716726,11
scenario_1,20,[],0.0,,0.0,555,98.0,98.0,40703.417659472645,552.4674435742946,41255.88510304694,236.38758892930423,57.28371030196583,12
scenario_1,20,[],0.0,,0.1,555,95.60000000000001,95.60000000000001,40282.95639116842,567.494983120307,40850.45137428873,221.8209314101403,55.09241827174997,12
scenario_1,20,[],0.0,,0.2,555,95.60000000000001,95.60000000000001,40282.95639116844,567.494983120307,40850.45137428874,221.8209314101403,55.09241827174998,12
scenario_1,20,[],0.0,,0.30000000000000004,555,95.60000000000001,95.60000000000001,40282.95639116661,567.494983120307,40850.45137428692,221.8209314101413,55.09241827174782,12
scenario_1,20,[],0.0,,0.4,555,96.9,96.9,41415.63564679214,563.4691867055795,41979.104833497724,225.6815478057737,55.48696920370831,12
scenario_1,20,[],0.0,,0.5,555,99.5,99.5,43302.54540748426,543.6189423720807,43846.164349856335,231.73110041751022,58.368960856920026,12
scenario_1,20,[],0.0,,0.6000000000000001,555,91.5,91.5,43790.04803083447,524.2097702556038,44314.257801090076,231.18219446950917,59.24017805151725,12
scenario_1,20,[],0.0,,0.7000000000000001,555,81.7,81.7,39570.66407486901,506.9171944400957,40077.58126930911,226.6082252913348,55.087323824535765,12
scenario_1,20,[],0.0,,0.8,555,81.7,81.7,39570.66407486901,506.9171944400957,40077.58126930911,226.6082252913348,55.087323824535765,12
scenario_1,20,[],0.0,,0.9,555,74.5,74.5,47090.84095854875,492.51180330561783,47583.352761854374,249.6243904696602,61.72814729091227,12
scenario_1,20,[],0.0,,1.0,555,74.60000000000001,74.60000000000001,50908.91241543516,506.04796770746174,51414.96038314262,264.0327382296742,65.27257718402282,12
scenario_1,20,[],0.0,,0.0,556,109.4,109.4,40436.62567787058,488.2690841188812,40924.89476198946,220.99355693094859,55.798525657911185,13
scenario_1,20,[],0.0,,0.1,556,107.80000000000001,107.80000000000001,39605.966479286326,547.0818900979674,40153.04836938429,231.67891307663223,54.424029582772704,13
scenario_1,20,[],0.0,,0.2,556,107.80000000000001,107.80000000000001,39605.96647928632,547.0818900979674,40153.04836938428,231.67891307663217,54.424029582772704,13
scenario_1,20,[],0.0,,0.30000000000000004,556,94.30000000000001,94.30000000000001,42357.863808010785,520.7754469618552,42878.63925497264,249.08425404157717,58.111967299325705,13
scenario_1,20,[],0.0,,0.4,556,94.30000000000001,94.30000000000001,42357.863808010785,520.7754469618552,42878.63925497264,249.08425404157717,58.111967299325705,13
scenario_1,20,[],0.0,,0.5,556,94.30000000000001,94.30000000000001,42357.863808010785,520.7754469618552,42878.63925497264,249.08425404157717,58.111967299325705,13
scenario_1,20,[],0.0,,0.6000000000000001,556,94.30000000000001,94.30000000000001,42357.863808010785,520.7754469618552,42878.63925497264,249.08425404157717,58.111967299325705,13
scenario_1,20,[],0.0,,0.7000000000000001,556,87.60000000000001,87.60000000000001,46809.06996873478,581.0760078200523,47390.145976554835,272.3157109663731,61.946706793832114,13
scenario_1,20,[],0.0,,0.8,556,85.4,85.4,56532.817177586156,609.5071944636653,57142.32437204982,347.56665884264237,82.07630453899218,13
scenario_1,20,[],0.0,,0.9,556,85.4,85.4,56532.81717758617,609.5071944636653,57142.324372049836,347.56665884264237,82.07630453899236,13
scenario_1,20,[],0.0,,1.0,556,89.60000000000001,89.60000000000001,56188.454841393206,627.5296429335906,56815.9844843268,348.2486819091191,82.44239451546423,13
scenario_1,20,[],0.0,,0.0,557,108.9,108.9,37358.030402831406,562.8297689565809,37920.86017178799,233.4206634676922,55.67557487648389,14
scenario_1,20,[],0.0,,0.1,557,115.10000000000001,115.10000000000001,41643.473309669425,581.273056290627,42224.746365960054,257.55750076011725,60.06072740870789,14
scenario_1,20,[],0.0,,0.2,557,115.10000000000001,115.10000000000001,41643.473309669425,581.273056290627,42224.746365960054,257.55750076011725,60.06072740870789,14
scenario_1,20,[],0.0,,0.30000000000000004,557,115.10000000000001,115.10000000000001,41643.473309669425,581.273056290627,42224.746365960054,257.55750076011725,60.06072740870789,14
scenario_1,20,[],0.0,,0.4,557,115.10000000000001,115.10000000000001,41643.473309670546,581.2730562906272,42224.746365961175,257.55750076011793,60.06072740870961,14
scenario_1,20,[],0.0,,0.5,557,81.60000000000001,81.60000000000001,40581.24285832494,582.6380496859305,41163.88090801087,232.2444496358424,58.48109071483123,14
scenario_1,20,[],0.0,,0.6000000000000001,557,81.60000000000001,81.60000000000001,40581.24285832494,582.6380496859305,41163.88090801087,232.2444496358424,58.48109071483123,14
scenario_1,20,[],0.0,,0.7000000000000001,557,81.60000000000001,81.60000000000001,40581.242858324855,582.6380496859307,41163.88090801078,232.24444963584256,58.481090714831176,14
scenario_1,20,[],0.0,,0.8,557,81.60000000000001,81.60000000000001,40581.24285832494,582.6380496859305,41163.88090801087,232.2444496358424,58.48109071483123,14
scenario_1,20,[],0.0,,0.9,557,79.2,79.2,58249.80496608472,570.0571410644985,58819.862107149216,349.42973053028044,81.13079712077959,14
scenario_1,20,[],0.0,,1.0,557,84.80000000000001,84.80000000000001,58962.72583363262,581.0871352708111,59543.81296890343,383.60489809525006,91.96529400941176,14
scenario_1,20,[],0.0,,0.0,558,105.60000000000001,105.60000000000001,40299.572958157514,591.8973752114771,40891.47033336899,261.19855219746535,59.65276313160323,15
scenario_1,20,[],0.0,,0.1,558,104.0,104.0,42623.7500588837,598.9954524715654,43222.745511355264,246.43137435509536,58.18219723998937,15
scenario_1,20,[],0.0,,0.2,558,104.0,104.0,42623.750058883925,598.9954524715655,43222.74551135549,246.43137435509507,58.18219723998959,15
scenario_1,20,[],0.0,,0.30000000000000004,558,98.0,98.0,39662.506840951726,589.9121372393455,40252.41897819107,242.1393903640109,55.43825413670547,15
scenario_1,20,[],0.0,,0.4,558,98.0,98.0,39662.506840951726,589.9121372393455,40252.41897819107,242.1393903640109,55.43825413670547,15
scenario_1,20,[],0.0,,0.5,558,98.0,98.0,39662.5068409517,589.9121372393455,40252.41897819104,242.1393903640109,55.438254136705424,15
scenario_1,20,[],0.0,,0.6000000000000001,558,83.10000000000001,83.10000000000001,55400.87949655216,594.7189885640229,55995.598485116185,272.37884434569605,68.76338862633636,15
scenario_1,20,[],0.0,,0.7000000000000001,558,78.9,78.9,52964.89150796686,585.7016489215115,53550.59315688837,264.110162577952,66.65843991753172,15
scenario_1,20,[],0.0,,0.8,558,78.9,78.9,53288.56511016325,585.737627834772,53874.30273799802,263.64984982288445,66.99102918564971,15
scenario_1,20,[],0.0,,0.9,558,81.7,81.7,69711.87493342484,558.2823396604066,70270.15727308525,364.22378933162327,86.14758310633752,15
scenario_1,20,[],0.0,,1.0,558,81.80000000000001,81.80000000000001,69908.90030122294,558.4118685718304,70467.31216979476,364.53077968229195,86.29492438914147,15
scenario_1,20,[],0.0,,0.0,559,85.5,85.5,33189.528294393385,508.96764013303294,33698.49593452642,215.1153067995029,52.02540831861309,16
scenario_1,20,[],0.0,,0.1,559,77.9,77.9,32351.95510057027,496.448231211526,32848.403331781796,205.7407287948619,50.05677912669651,16
scenario_1,20,[],0.0,,0.2,559,77.9,77.9,32351.95510057027,496.448231211526,32848.403331781796,205.7407287948619,50.05677912669651,16
scenario_1,20,[],0.0,,0.30000000000000004,559,77.9,77.9,32351.95510057027,496.448231211526,32848.403331781796,205.7407287948619,50.05677912669651,16
scenario_1,20,[],0.0,,0.4,559,78.0,78.0,31670.216558205928,513.5609798998148,32183.777538105744,202.81007189592972,50.69843907140889,16
scenario_1,20,[],0.0,,0.5,559,78.0,78.0,31670.216558205928,513.5609798998148,32183.777538105744,202.81007189592972,50.69843907140889,16
scenario_1,20,[],0.0,,0.6000000000000001,559,78.0,78.0,31670.216558205928,513.5609798998148,32183.777538105744,202.81007189592972,50.69843907140889,16
scenario_1,20,[],0.0,,0.7000000000000001,559,73.0,73.0,37691.21227820203,455.63297044181695,38146.84524864385,218.1790205668267,56.34430778049661,16
scenario_1,20,[],0.0,,0.8,559,81.0,81.0,31397.783465889086,474.82576672076095,31872.609232609848,200.84441904900584,50.55053328861837,16
scenario_1,20,[],0.0,,0.9,559,81.0,81.0,31397.783465889086,474.82576672076095,31872.609232609848,200.84441904900584,50.55053328861837,16
scenario_1,20,[],0.0,,1.0,559,83.30000000000001,83.30000000000001,39486.71314431774,524.0258293379162,40010.73897365566,220.93367888576213,55.640608601181356,16
scenario_1,20,[],0.0,,0.0,560,94.2,94.2,40767.84919104145,577.0595512535072,41344.90874229496,241.542063039652,57.283465214557864,17
scenario_1,20,[],0.0,,0.1,560,95.10000000000001,95.10000000000001,40085.93974370687,573.7451566537742,40659.68490036064,236.35933060019897,58.784844452071354,17
scenario_1,20,[],0.0,,0.2,560,95.80000000000001,95.80000000000001,39763.683271958595,583.7636633395258,40347.44693529812,239.2693189971319,58.22005403125276,17
scenario_1,20,[],0.0,,0.30000000000000004,560,95.80000000000001,95.80000000000001,39763.683271958595,583.7636633395258,40347.44693529812,239.2693189971319,58.22005403125276,17
scenario_1,20,[],0.0,,0.4,560,95.80000000000001,95.80000000000001,39763.68327195861,583.7636633395258,40347.44693529813,239.2693189971319,58.22005403125282,17
scenario_1,20,[],0.0,,0.5,560,91.10000000000001,91.10000000000001,43017.456927542116,534.5969668726271,43552.05389441474,234.68524442014137,58.62147195162248,17
scenario_1,20,[],0.0,,0.6000000000000001,560,83.7,83.7,42802.42763264609,525.4418243858324,43327.86945703192,230.09166209894812,58.62238365195337,17
scenario_1,20,[],0.0,,0.7000000000000001,560,83.7,83.7,42802.42763264609,525.4418243858324,43327.86945703192,230.09166209894812,58.62238365195337,17
scenario_1,20,[],0.0,,0.8,560,83.7,83.7,42802.42763264609,525.4418243858324,43327.86945703192,230.09166209894812,58.62238365195337,17
scenario_1,20,[],0.0,,0.9,560,83.7,83.7,42802.42763264609,525.4418243858324,43327.86945703192,230.09166209894812,58.62238365195337,17
scenario_1,20,[],0.0,,1.0,560,82.7,82.7,48961.78319642889,539.0513580933139,49500.834554522204,277.548203043631,73.55897242237303,17
scenario_1,20,[],0.0,,0.0,561,110.0,110.0,36770.30766909258,565.9958703191714,37336.303539411754,232.56082765899902,53.84836245646136,18
scenario_1,20,[],0.0,,0.1,561,87.7,87.7,34551.43981022913,537.8986890597347,35089.33849928887,213.80443277333794,50.21996443095656,18
scenario_1,20,[],0.0,,0.2,561,80.30000000000001,80.30000000000001,36214.007742565605,605.1066691581242,36819.11441172373,217.8509997954117,54.16379042933485,18
scenario_1,20,[],0.0,,0.30000000000000004,561,80.30000000000001,80.30000000000001,36214.007742565605,605.1066691581242,36819.11441172373,217.8509997954117,54.16379042933485,18
scenario_1,20,[],0.0,,0.4,561,80.30000000000001,80.30000000000001,36214.0077425656,605.1066691581242,36819.11441172372,217.8509997954117,54.16379042933485,18
scenario_1,20,[],0.0,,0.5,561,80.30000000000001,80.30000000000001,36214.007742565605,605.1066691581242,36819.11441172373,217.8509997954117,54.16379042933485,18
scenario_1,20,[],0.0,,0.6000000000000001,561,80.30000000000001,80.30000000000001,36214.007742565605,605.1066691581242,36819.11441172373,217.8509997954117,54.16379042933485,18
scenario_1,20,[],0.0,,0.7000000000000001,561,80.30000000000001,80.30000000000001,36214.007742565605,605.1066691581242,36819.11441172373,217.8509997954117,54.16379042933485,18
scenario_1,20,[],0.0,,0.8,561,80.30000000000001,80.30000000000001,36214.007742565605,605.1066691581242,36819.11441172373,217.8509997954117,54.16379042933485,18
scenario_1,20,[],0.0,,0.9,561,77.7,77.7,36720.67123545672,577.0586982541614,37297.729933710885,216.36520918203826,55.20854271789173,18
scenario_1,20,[],0.0,,1.0,561,83.80000000000001,83.80000000000001,46341.186406541965,574.2341861119525,46915.420592653914,256.456504638658,64.87908170920775,18
scenario_1,20,[],0.0,,0.0,562,115.30000000000001,115.30000000000001,44642.03714291123,540.5588879597916,45182.59603087102,253.48579878857018,61.12245748762592,19
scenario_1,20,[],0.0,,0.1,562,116.30000000000001,116.30000000000001,46050.35656057344,547.0760984130173,46597.43265898646,255.1472283183707,63.2160079349556,19
scenario_1,20,[],0.0,,0.2,562,112.2,112.2,47109.703357836195,552.7534275534404,47662.45678538964,251.70375063181757,64.80593103677884,19
scenario_1,20,[],0.0,,0.30000000000000004,562,112.2,112.2,47109.703357836195,552.7534275534404,47662.45678538964,251.70375063181757,64.80593103677884,19
scenario_1,20,[],0.0,,0.4,562,112.2,112.2,47109.703357836195,552.7534275534404,47662.45678538964,251.70375063181757,64.80593103677884,19
scenario_1,20,[],0.0,,0.5,562,107.30000000000001,107.30000000000001,49679.81972553943,592.1886451603126,50272.00837069975,270.05820348748534,67.81383550291756,19
scenario_1,20,[],0.0,,0.6000000000000001,562,94.0,94.0,44462.73585834603,580.2919869116764,45043.027845257704,250.54872660592306,61.77373218866125,19
scenario_1,20,[],0.0,,0.7000000000000001,562,113.60000000000001,113.60000000000001,47280.479689432024,645.9261510597289,47926.40584049175,267.57718266551063,64.67416803395682,19
scenario_1,20,[],0.0,,0.8,562,100.9,100.9,43386.25361480593,635.8124496053366,44022.066064411265,254.39992388869115,61.32120488853232,19
scenario_1,20,[],0.0,,0.9,562,87.30000000000001,87.30000000000001,39940.92086918658,555.8950151202188,40496.815884306794,240.53522216442144,59.646968195889755,19
scenario_1,20,[],0.0,,1.0,562,87.10000000000001,87.10000000000001,45995.20667527085,565.3487404514788,46560.55541572233,287.38392961358994,72.21479079880693,19
scenario_1,20,[],0.0,,0.0,563,94.10000000000001,94.10000000000001,36852.450624625664,602.7548231988306,37455.2054478245,222.7388371526593,54.69010855617333,20
scenario_1,20,[],0.0,,0.1,563,101.0,101.0,38405.85882866074,509.94552415522924,38915.80435281597,230.85348706824317,54.46514768413266,20
scenario_1,20,[],0.0,,0.2,563,101.0,101.0,38405.85882866074,509.94552415522935,38915.80435281597,230.85348706824325,54.465147684132674,20
scenario_1,20,[],0.0,,0.30000000000000004,563,86.5,86.5,36360.374331547035,514.7844288137816,36875.15876036081,221.48889471780768,52.99069460291378,20
scenario_1,20,[],0.0,,0.4,563,77.5,77.5,39624.78006842688,471.00483442699345,40095.78490285388,224.218736635775,56.31308475820035,20
scenario_1,20,[],0.0,,0.5,563,77.5,77.5,39624.78006842688,471.00483442699345,40095.78490285388,224.218736635775,56.31308475820035,20
scenario_1,20,[],0.0,,0.6000000000000001,563,77.5,77.5,39624.78006842688,471.00483442699345,40095.78490285388,224.218736635775,56.31308475820035,20
scenario_1,20,[],0.0,,0.7000000000000001,563,77.10000000000001,77.10000000000001,40585.932566040654,511.2091771983826,41097.14174323904,235.69776033489208,58.59736631257778,20
scenario_1,20,[],0.0,,0.8,563,77.10000000000001,77.10000000000001,40585.932566040654,511.2091771983826,41097.14174323904,235.69776033489208,58.59736631257778,20
scenario_1,20,[],0.0,,0.9,563,77.10000000000001,77.10000000000001,40585.932566040654,511.2091771983826,41097.14174323904,235.69776033489208,58.59736631257778,20
scenario_1,20,[],0.0,,1.0,563,81.4,81.4,65273.05577960843,499.89886646625985,65772.9546460747,365.2697543629272,89.07351938780619,20
scenario_1,20,[],0.0,,0.0,564,93.30000000000001,93.30000000000001,34770.81216394749,564.598356431308,35335.4105203788,212.26449722480962,53.94068751701424,21
scenario_1,20,[],0.0,,0.1,564,102.0,102.0,30337.601877937028,579.6225076978131,30917.22438563484,213.37051461108967,49.67950070705951,21
scenario_1,20,[],0.0,,0.2,564,102.0,102.0,30337.601877936948,579.6225076978131,30917.22438563476,213.37051461108922,49.67950070705943,21
scenario_1,20,[],0.0,,0.30000000000000004,564,102.0,102.0,30337.60187793695,579.6225076978131,30917.224385634763,213.37051461108922,49.67950070705944,21
scenario_1,20,[],0.0,,0.4,564,109.60000000000001,109.60000000000001,34408.25022933232,585.8575361300303,34994.10776546235,230.38983100135886,53.038904135349796,21
scenario_1,20,[],0.0,,0.5,564,97.30000000000001,97.30000000000001,33983.76696782895,576.8675123048239,34560.63448013378,225.42870914430762,53.24384045053833,21
scenario_1,20,[],0.0,,0.6000000000000001,564,91.4,91.4,32517.707103816338,581.3691306653385,33099.076234481676,218.80567088670887,51.48202710831825,21
scenario_1,20,[],0.0,,0.7000000000000001,564,99.0,99.0,35155.23913356497,578.4604675734381,35733.69960113841,235.3102196392366,54.38773292544516,21
scenario_1,20,[],0.0,,0.8,564,99.0,99.0,35155.23913356497,578.4604675734381,35733.69960113841,235.3102196392366,54.38773292544516,21
scenario_1,20,[],0.0,,0.9,564,92.80000000000001,92.80000000000001,35618.96994707452,557.3805470168448,36176.35049409136,238.3385935211437,55.432408908712674,21
scenario_1,20,[],0.0,,1.0,564,92.80000000000001,92.80000000000001,36117.2259011762,567.2966608338489,36684.52256201005,245.73250355260814,57.20136458797134,21
scenario_1,20,[],0.0,,0.0,565,89.2,89.2,38006.49744409889,533.5983029199987,38540.09574701889,238.05190979806014,57.09749976355559,22
scenario_1,20,[],0.0,,0.1,565,96.0,96.0,40166.9429256531,552.9204653173973,40719.863390970495,246.37691321982348,57.518310827295224,22
scenario_1,20,[],0.0,,0.2,565,96.0,96.0,40166.9429256531,552.9204653173973,40719.863390970495,246.37691321982348,57.518310827295224,22
scenario_1,20,[],0.0,,0.30000000000000004,565,95.10000000000001,95.10000000000001,43469.94942868894,546.7581690189145,44016.70759770785,252.85039915824905,61.051418740021425,22
scenario_1,20,[],0.0,,0.4,565,95.10000000000001,95.10000000000001,43469.94942868894,546.7581690189145,44016.70759770785,252.85039915824902,61.051418740021425,22
scenario_1,20,[],0.0,,0.5,565,83.7,83.7,41448.86708535679,547.6164618955547,41996.48354725234,242.01622056369817,57.402130135865775,22
scenario_1,20,[],0.0,,0.6000000000000001,565,83.7,83.7,41448.86708535679,547.6164618955548,41996.48354725234,242.01622056369817,57.402130135865775,22
scenario_1,20,[],0.0,,0.7000000000000001,565,83.7,83.7,41448.86708535666,547.6164618955547,41996.48354725221,242.01622056369825,57.40213013586579,22
scenario_1,20,[],0.0,,0.8,565,78.30000000000001,78.30000000000001,44573.11466537087,586.3051596121807,45159.41982498305,254.94970713388426,60.62314895974653,22
scenario_1,20,[],0.0,,0.9,565,75.7,75.7,47792.66994720117,564.9839048895157,48357.65385209068,266.8768094202216,64.4098839673829,22
scenario_1,20,[],0.0,,1.0,565,75.7,75.7,49374.67819408682,574.376245479555,49949.054439566375,274.9688230940364,66.1707783069206,22
scenario_1,20,[],0.0,,0.0,566,95.10000000000001,95.10000000000001,35766.93199773312,506.0363106815121,36272.96830841463,220.4066987914223,53.36222979072636,23
scenario_1,20,[],0.0,,0.1,566,84.5,84.5,39619.47989408432,573.1480234836029,40192.62791756792,224.06372952368457,55.63027469242503,23
scenario_1,20,[],0.0,,0.2,566,84.5,84.5,39619.47989408432,573.1480234836026,40192.62791756792,224.06372952368457,55.63027469242503,23
scenario_1,20,[],0.0,,0.30000000000000004,566,93.30000000000001,93.30000000000001,42010.92664526036,550.0586618444835,42560.98530710485,244.62370659776855,58.22178867475414,23
scenario_1,20,[],0.0,,0.4,566,84.10000000000001,84.10000000000001,41652.612530339706,508.3127223078854,42160.92525264759,234.47382823007058,57.32800795867153,23
scenario_1,20,[],0.0,,0.5,566,74.0,74.0,35402.475422344694,488.90747786841223,35891.38290021311,215.47053606260533,53.6692100913604,23
scenario_1,20,[],0.0,,0.6000000000000001,566,74.0,74.0,35402.47542234476,488.90747786841223,35891.382900213175,215.47053606260516,53.66921009136048,23
scenario_1,20,[],0.0,,0.7000000000000001,566,74.0,74.0,35402.47542234475,488.90747786841223,35891.38290021317,215.47053606260516,53.66921009136048,23
scenario_1,20,[],0.0,,0.8,566,74.0,74.0,35402.47542234476,488.90747786841223,35891.382900213175,215.47053606260516,53.66921009136048,23
scenario_1,20,[],0.0,,0.9,566,71.9,71.9,42290.41005841231,496.8478171300285,42787.25787554234,254.70170313286383,62.30650436139793,23
scenario_1,20,[],0.0,,1.0,566,72.7,72.7,44482.04891484548,500.1289534991642,44982.17786834465,265.63176510191397,65.52289695603912,23
scenario_1,20,[],0.0,,0.0,567,102.10000000000001,102.10000000000001,32283.30539575935,524.8803501634076,32808.18574592276,209.34791618620568,47.99616561038833,24
scenario_1,20,[],0.0,,0.1,567,93.60000000000001,93.60000000000001,41348.81585309822,618.8720293701298,41967.687882468344,253.39328228459783,57.28331103054139,24
scenario_1,20,[],0.0,,0.2,567,93.60000000000001,93.60000000000001,41348.81585309822,618.8720293701298,41967.687882468344,253.39328228459783,57.28331103054139,24
scenario_1,20,[],0.0,,0.30000000000000004,567,79.4,79.4,31030.83589910333,657.2312537247749,31688.067152828105,220.77863000289517,49.71172530314659,24
scenario_1,20,[],0.0,,0.4,567,79.4,79.4,31030.835899103324,657.2312537247749,31688.0671528281,220.77863000289517,49.71172530314659,24
scenario_1,20,[],0.0,,0.5,567,79.4,79.4,31030.83589910334,657.2312537247749,31688.067152828113,220.77863000289517,49.71172530314659,24
scenario_1,20,[],0.0,,0.6000000000000001,567,79.4,79.4,31030.835899102996,657.2312537247749,31688.06715282777,220.77863000289523,49.711725303146345,24
scenario_1,20,[],0.0,,0.7000000000000001,567,79.4,79.4,31030.835899102996,657.2312537247749,31688.06715282777,220.77863000289523,49.711725303146345,24
scenario_1,20,[],0.0,,0.8,567,79.4,79.4,31030.835899103353,657.2312537247749,31688.067152828127,220.77863000289517,49.71172530314661,24
scenario_1,20,[],0.0,,0.9,567,79.4,79.4,31030.835899102996,657.2312537247749,31688.06715282777,220.77863000289523,49.711725303146345,24
scenario_1,20,[],0.0,,1.0,567,84.0,84.0,37032.769530645965,622.5987122108722,37655.368242856835,240.2764751667739,54.59741542017302,24
scenario_1,20,[],0.0,,0.0,568,93.2,93.2,37689.040783352815,552.6941825425137,38241.73496589533,229.95662760771566,54.9904433807985,25
scenario_1,20,[],0.0,,0.1,568,103.7,103.7,47169.945346755136,590.6277065488412,47760.573053303975,260.26528669285926,61.66680394817648,25
scenario_1,20,[],0.0,,0.2,568,103.7,103.7,47169.95020232044,590.6223756364133,47760.57257795685,260.26612302853704,61.67150190002715,25
scenario_1,20,[],0.0,,0.30000000000000004,568,95.30000000000001,95.30000000000001,41660.59106404334,588.4850917913205,42249.076155834664,248.79008275425878,58.43961859261684,25
scenario_1,20,[],0.0,,0.4,568,95.30000000000001,95.30000000000001,41660.59106404334,588.4850917913205,42249.076155834664,248.79008275425878,58.43961859261684,25
scenario_1,20,[],0.0,,0.5,568,95.30000000000001,95.30000000000001,41660.59106404333,588.4850917913205,42249.07615583465,248.79008275425872,58.439618592616824,25
scenario_1,20,[],0.0,,0.6000000000000001,568,81.7,81.7,47390.719587473286,561.84202106646,47952.56160853975,284.21961727898014,67.56733116286,25
scenario_1,20,[],0.0,,0.7000000000000001,568,81.7,81.7,47390.719587473286,561.84202106646,47952.56160853975,284.21961727898014,67.56733116286,25
scenario_1,20,[],0.0,,0.8,568,81.7,81.7,47390.719587473344,561.84202106646,47952.56160853981,284.21961727898014,67.56733116286003,25
scenario_1,20,[],0.0,,0.9,568,81.7,81.7,47390.719587473344,561.84202106646,47952.56160853981,284.21961727898014,67.56733116286003,25
scenario_1,20,[],0.0,,1.0,568,84.80000000000001,84.80000000000001,52178.305269446966,543.347106652729,52721.65237609969,290.68112674822095,70.41651506483893,25
scenario_1,20,[],0.0,,0.0,569,114.2,114.2,34787.065523959696,536.3388280665212,35323.40435202622,223.47266465279506,51.66575906521325,26
scenario_1,20,[],0.0,,0.1,569,82.80000000000001,82.80000000000001,40086.281417111335,553.6263572162613,40639.9077743276,236.55122635700047,55.06062055970551,26
scenario_1,20,[],0.0,,0.2,569,82.80000000000001,82.80000000000001,40086.281417111335,553.6263572162613,40639.9077743276,236.55122635700047,55.06062055970551,26
scenario_1,20,[],0.0,,0.30000000000000004,569,82.80000000000001,82.80000000000001,40086.281417111335,553.6263572162613,40639.9077743276,236.55122635700047,55.06062055970551,26
scenario_1,20,[],0.0,,0.4,569,82.80000000000001,82.80000000000001,40086.281417111335,553.6263572162613,40639.9077743276,236.55122635700047,55.06062055970551,26
scenario_1,20,[],0.0,,0.5,569,82.80000000000001,82.80000000000001,40086.281417111335,553.6263572162613,40639.9077743276,236.55122635700047,55.06062055970551,26
scenario_1,20,[],0.0,,0.6000000000000001,569,82.80000000000001,82.80000000000001,40086.281417111335,553.6263572162613,40639.9077743276,236.55122635700047,55.06062055970551,26
scenario_1,20,[],0.0,,0.7000000000000001,569,69.3,69.3,37910.126335657566,617.2831389860243,38527.40947464359,229.57336388788937,53.65194431392354,26
scenario_1,20,[],0.0,,0.8,569,69.3,69.3,37910.126335657566,617.2831389860243,38527.40947464359,229.57336388788937,53.65194431392354,26
scenario_1,20,[],0.0,,0.9,569,73.60000000000001,73.60000000000001,38897.20832425788,606.4676331578341,39503.67595741572,242.04247601010593,57.8496080883244,26
scenario_1,20,[],0.0,,1.0,569,84.30000000000001,84.30000000000001,55555.19424470907,546.3537804935685,56101.54802520264,337.96797775715123,82.04005053153622,26
scenario_1,20,[],0.0,,0.0,570,98.10000000000001,98.10000000000001,39867.7962438651,554.2529662631796,40422.04921012828,235.7662993096959,56.02216567803387,27
scenario_1,20,[],0.0,,0.1,570,99.5,99.5,41096.69270425546,522.3086379539435,41619.001342209405,240.01763990716287,59.112012865464635,27
scenario_1,20,[],0.0,,0.2,570,104.0,104.0,40586.02196942514,589.0674532944917,41175.08942271963,241.0680735062617,56.9266948083497,27
scenario_1,20,[],0.0,,0.30000000000000004,570,99.10000000000001,99.10000000000001,41329.34204430532,541.5320576210032,41870.87410192632,237.98005091477094,57.29910643977362,27
scenario_1,20,[],0.0,,0.4,570,99.10000000000001,99.10000000000001,41329.34204430535,541.5320576210033,41870.874101926354,237.98005091477086,57.29910643977378,27
scenario_1,20,[],0.0,,0.5,570,76.3,76.3,43346.652525371406,506.5124290924797,43853.164954463886,234.14122350578583,57.59944120402788,27
scenario_1,20,[],0.0,,0.6000000000000001,570,76.3,76.3,43346.652525371406,506.5124290924797,43853.164954463886,234.14122350578583,57.59944120402788,27
scenario_1,20,[],0.0,,0.7000000000000001,570,77.0,77.0,40867.76004107874,557.7334240183724,41425.49346509711,243.7882801852895,57.40838376799473,27
scenario_1,20,[],0.0,,0.8,570,77.0,77.0,41956.11971255932,558.8430132695015,42514.96272582882,246.62258207784262,58.694849289404324,27
scenario_1,20,[],0.0,,0.9,570,77.0,77.0,41956.11971255932,558.8430132695015,42514.96272582882,246.62258207784262,58.694849289404324,27
scenario_1,20,[],0.0,,1.0,570,65.60000000000001,65.60000000000001,43328.37500799759,646.1649384313591,43974.539946428944,263.89339397879274,61.87488205647421,27
scenario_1,20,[],0.0,,0.0,571,90.60000000000001,90.60000000000001,35817.74649310258,516.4468363397874,36334.19332944237,218.7170348314787,50.44920638916765,28
scenario_1,20,[],0.0,,0.1,571,78.0,78.0,40816.552730737036,597.0832413646593,41413.63597210169,229.2348080928121,56.67138700672056,28
scenario_1,20,[],0.0,,0.2,571,78.0,78.0,40816.552730737,597.0832413646594,41413.635972101656,229.23480809281227,56.67138700672035,28
scenario_1,20,[],0.0,,0.30000000000000004,571,78.0,78.0,40816.552730737036,597.0832413646593,41413.63597210169,229.2348080928121,56.67138700672056,28
scenario_1,20,[],0.0,,0.4,571,78.0,78.0,40816.552730737036,597.0832413646593,41413.63597210169,229.2348080928121,56.67138700672055,28
scenario_1,20,[],0.0,,0.5,571,68.10000000000001,68.10000000000001,38077.36891175077,550.0597278884755,38627.42863963924,220.32433082458175,55.33154153574497,28
scenario_1,20,[],0.0,,0.6000000000000001,571,68.10000000000001,68.10000000000001,38077.36891175077,550.0597278884755,38627.42863963924,220.32433082458175,55.33154153574497,28
scenario_1,20,[],0.0,,0.7000000000000001,571,68.10000000000001,68.10000000000001,38077.36891175077,550.0597278884755,38627.42863963924,220.32433082458175,55.33154153574497,28
scenario_1,20,[],0.0,,0.8,571,68.10000000000001,68.10000000000001,38077.36891175077,550.0597278884755,38627.42863963924,220.32433082458175,55.33154153574497,28
scenario_1,20,[],0.0,,0.9,571,66.2,66.2,56435.13202340763,504.97660489198154,56940.10862829961,298.7127133955397,78.87138154686507,28
scenario_1,20,[],0.0,,1.0,571,70.10000000000001,70.10000000000001,72982.60799183973,501.28722591710016,73483.89521775683,388.80418800156923,100.18211604971353,28
scenario_1,20,[],0.0,,0.0,572,118.2,118.2,35040.296692028045,597.9028735160937,35638.19956554414,224.10480888990762,51.92632153597272,29
scenario_1,20,[],0.0,,0.1,572,95.4,95.4,41112.47201618833,657.2304946189679,41769.7025108073,248.70395218466695,55.11900340893348,29
scenario_1,20,[],0.0,,0.2,572,95.4,95.4,41112.47201618833,657.2304946189679,41769.7025108073,248.70395218466683,55.11900340893345,29
scenario_1,20,[],0.0,,0.30000000000000004,572,98.9,98.9,47897.34163712345,602.5178994717779,48499.85953659523,271.8247903860965,63.56732282566641,29
scenario_1,20,[],0.0,,0.4,572,98.9,98.9,47897.34163712346,602.5178994717779,48499.85953659524,271.8247903860965,63.56732282566641,29
scenario_1,20,[],0.0,,0.5,572,96.9,96.9,48514.75684574012,582.2637238465312,49097.02056958665,269.4948773802343,61.72330725221413,29
scenario_1,20,[],0.0,,0.6000000000000001,572,88.0,88.0,51086.56360397801,594.8161510527283,51681.379755030735,279.36048290303887,66.86504631319802,29
scenario_1,20,[],0.0,,0.7000000000000001,572,88.0,88.0,51086.56360397799,594.8161510527283,51681.37975503072,279.36048290303887,66.86504631319801,29
scenario_1,20,[],0.0,,0.8,572,88.7,88.7,50537.79770404025,562.5797014311092,51100.37740547136,274.4854071422008,65.70447701676459,29
scenario_1,20,[],0.0,,0.9,572,88.7,88.7,50537.79770404077,562.5797014311094,51100.37740547188,274.4854071421998,65.70447701676545,29
scenario_1,20,[],0.0,,1.0,572,90.80000000000001,90.80000000000001,56977.87547020494,614.0331284097194,57591.90859861466,311.42275928906446,76.99686979485796,29
scenario_1,20,[],0.0,,0.0,573,75.4,75.4,36706.018894583576,487.5292054447938,37193.54810002837,218.4722673315022,52.973862826180145,30
scenario_1,20,[],0.0,,0.1,573,83.4,83.4,40876.275052695986,509.6081506777423,41385.88320337373,250.21949270492533,58.57798357295069,30
scenario_1,20,[],0.0,,0.2,573,83.5,83.5,41448.58566373995,510.38272706903575,41958.96839080899,251.94918873540223,58.912746210569935,30
scenario_1,20,[],0.0,,0.30000000000000004,573,83.4,83.4,40985.540868267584,509.1135249841548,41494.65439325174,250.34746605417297,58.65434381571545,30
scenario_1,20,[],0.0,,0.4,573,83.5,83.5,41180.548472787676,509.8953491613665,41690.44382194904,251.7160856644825,58.74040652618464,30
scenario_1,20,[],0.0,,0.5,573,83.5,83.5,41180.548472787676,509.8953491613665,41690.44382194904,251.7160856644825,58.74040652618464,30
scenario_1,20,[],0.0,,0.6000000000000001,573,83.5,83.5,41180.54847278773,509.89534916136665,41690.44382194909,251.71608566448268,58.74040652618467,30
scenario_1,20,[],0.0,,0.7000000000000001,573,83.5,83.5,41180.54847278773,509.89534916136665,41690.44382194909,251.71608566448268,58.74040652618467,30
scenario_1,20,[],0.0,,0.8,573,78.10000000000001,78.10000000000001,46057.4755525487,578.7580398415156,46636.233592390214,265.0101323408835,62.0955544550535,30
scenario_1,20,[],0.0,,0.9,573,70.2,70.2,67339.3067071283,578.2435500968268,67917.55025722513,385.6341539146993,90.1471380635804,30
scenario_1,20,[],0.0,,1.0,573,69.60000000000001,69.60000000000001,55504.19891345297,600.610015834057,56104.80892928703,321.7900816504096,75.10676048146811,30
scenario_1,20,[],0.0,,0.0,574,99.80000000000001,99.80000000000001,44012.52432891333,599.4429807343962,44611.96730964773,247.41710511904085,59.47860895150943,31
scenario_1,20,[],0.0,,0.1,574,87.0,87.0,41173.72077859257,535.9108811897058,41709.63165978227,250.3972417135375,58.87740912894024,31
scenario_1,20,[],0.0,,0.2,574,87.0,87.0,41173.72077859257,535.9108811897058,41709.63165978227,250.3972417135375,58.87740912894024,31
scenario_1,20,[],0.0,,0.30000000000000004,574,71.2,71.2,37213.233897213955,621.9495736454347,37835.18347085939,217.98361427078336,53.434456406074005,31
scenario_1,20,[],0.0,,0.4,574,71.2,71.2,37213.233897213955,621.9495736454347,37835.18347085939,217.98361427078336,53.434456406074005,31
scenario_1,20,[],0.0,,0.5,574,71.2,71.2,37213.233897213955,621.9495736454347,37835.18347085939,217.98361427078336,53.434456406074005,31
scenario_1,20,[],0.0,,0.6000000000000001,574,71.2,71.2,37213.233897213955,621.9495736454347,37835.18347085939,217.98361427078336,53.434456406074005,31
scenario_1,20,[],0.0,,0.7000000000000001,574,69.5,69.5,40236.13681000406,566.8577977775748,40802.994607781635,221.13407379743768,55.60944366660114,31
scenario_1,20,[],0.0,,0.8,574,69.5,69.5,40236.13681000406,566.8577977775748,40802.994607781635,221.13407379743768,55.60944366660114,31
scenario_1,20,[],0.0,,0.9,574,70.4,70.4,42853.85988000575,610.722708780986,43464.58258878674,269.4318725733475,63.68048439075977,31
scenario_1,20,[],0.0,,1.0,574,78.9,78.9,55845.926534044534,555.1450573803639,56401.0715914249,350.3033591044889,81.51972580919667,31
scenario_1,20,[],0.0,,0.0,575,100.7,100.7,31016.095862563143,505.34340963157604,31521.43927219472,201.46952848236708,48.03076019177989,32
scenario_1,20,[],0.0,,0.1,575,90.7,90.7,37173.267764641256,549.0967385439375,37722.36450318519,235.36178543684187,53.77889894962246,32
scenario_1,20,[],0.0,,0.2,575,89.5,89.5,41357.244109582,531.7233872102778,41888.967496792284,240.9698586916537,56.640648165003334,32
scenario_1,20,[],0.0,,0.30000000000000004,575,89.5,89.5,41357.244109582,531.7233872102778,41888.967496792284,240.9698586916537,56.640648165003334,32
scenario_1,20,[],0.0,,0.4,575,89.5,89.5,41357.244109582,531.7233872102778,41888.967496792284,240.9698586916537,56.640648165003334,32
scenario_1,20,[],0.0,,0.5,575,89.5,89.5,41357.24410958198,531.7233872102778,41888.96749679226,240.96985869165366,56.64064816500331,32
scenario_1,20,[],0.0,,0.6000000000000001,575,82.30000000000001,82.30000000000001,37775.62773078752,486.1338002622367,38261.76153104976,230.78754870748972,55.421850948396376,32
scenario_1,20,[],0.0,,0.7000000000000001,575,82.30000000000001,82.30000000000001,37775.62773078752,486.1338002622367,38261.76153104976,230.78754870748972,55.421850948396376,32
scenario_1,20,[],0.0,,0.8,575,82.30000000000001,82.30000000000001,37775.62773078752,486.1338002622367,38261.76153104976,230.78754870748972,55.421850948396376,32
scenario_1,20,[],0.0,,0.9,575,82.30000000000001,82.30000000000001,37775.62773078752,486.1338002622367,38261.76153104976,230.78754870748972,55.421850948396376,32
scenario_1,20,[],0.0,,1.0,575,76.3,76.3,47024.54484736349,512.6214056675224,47537.16625303101,313.87812485667394,76.36222042103546,32
scenario_1,20,[],0.0,,0.0,576,89.9,89.9,34551.614544839846,539.1062896708471,35090.72083451069,226.95362234110118,53.984887108373314,33
scenario_1,20,[],0.0,,0.1,576,97.4,97.4,36991.034857742416,580.4461745008566,37571.481032243275,240.84108268855357,57.84255438495892,33
scenario_1,20,[],0.0,,0.2,576,97.4,97.4,36991.034857742416,580.4461745008566,37571.481032243275,240.84108268855357,57.84255438495892,33
scenario_1,20,[],0.0,,0.30000000000000004,576,85.9,85.9,38385.04486935715,574.7395465226008,38959.78441587975,233.8170776763095,57.17540926397489,33
scenario_1,20,[],0.0,,0.4,576,90.9,90.9,31676.992201551784,601.2960304824879,32278.288232034272,214.63500317496755,48.88480597550598,33
scenario_1,20,[],0.0,,0.5,576,90.9,90.9,31676.992201551806,601.296030482488,32278.288232034294,214.6350031749676,48.884805975506,33
scenario_1,20,[],0.0,,0.6000000000000001,576,84.7,84.7,42994.27605581308,567.7518504775074,43562.02790629059,244.66404079661712,59.29262909931592,33
scenario_1,20,[],0.0,,0.7000000000000001,576,77.60000000000001,77.60000000000001,43808.344803711065,582.1844909762566,44390.52929468732,246.6926006510772,59.85511733364022,33
scenario_1,20,[],0.0,,0.8,576,77.60000000000001,77.60000000000001,43808.344803711065,582.1844909762566,44390.52929468732,246.6926006510772,59.85511733364022,33
scenario_1,20,[],0.0,,0.9,576,76.80000000000001,76.80000000000001,44937.635163930245,587.2951805612387,45524.930344491484,247.29872909792826,59.40061868801275,33
scenario_1,20,[],0.0,,1.0,576,76.7,76.7,45042.55411851393,587.7423943941402,45630.29651290807,248.04704219153342,59.508262734708914,33
scenario_1,20,[],0.0,,0.0,577,92.7,92.7,34584.55800294144,494.1860159250554,35078.7440188665,218.45882095580055,52.15429613566086,34
scenario_1,20,[],0.0,,0.1,577,89.2,89.2,33935.91672993344,588.0378186100559,34523.954548543494,229.0242369654211,51.28538303151443,34
scenario_1,20,[],0.0,,0.2,577,89.2,89.2,33935.91672993342,588.0378186100558,34523.95454854348,229.02423696542152,51.28538303151442,34
scenario_1,20,[],0.0,,0.30000000000000004,577,75.7,75.7,34778.50985621227,546.8183729197352,35325.32822913201,220.02455890931378,53.39281692160429,34
scenario_1,20,[],0.0,,0.4,577,75.7,75.7,34778.50985621227,546.8183729197352,35325.32822913201,220.02455890931378,53.39281692160429,34
scenario_1,20,[],0.0,,0.5,577,75.7,75.7,34778.50985621227,546.8183729197352,35325.32822913201,220.02455890931378,53.39281692160429,34
scenario_1,20,[],0.0,,0.6000000000000001,577,75.7,75.7,34778.50985621227,546.8183729197352,35325.32822913201,220.02455890931378,53.39281692160429,34
scenario_1,20,[],0.0,,0.7000000000000001,577,75.7,75.7,34778.50985621227,546.8183729197352,35325.32822913201,220.02455890931378,53.39281692160429,34
scenario_1,20,[],0.0,,0.8,577,80.9,80.9,47950.208082848,489.28857833507857,48439.49666118308,271.5001211933126,63.82378555702186,34
scenario_1,20,[],0.0,,0.9,577,80.9,80.9,47948.374969061784,489.28516949709484,48437.66013855888,271.3777460358923,63.65790917634373,34
scenario_1,20,[],0.0,,1.0,577,83.2,83.2,55949.40238075204,498.48848919353236,56447.89086994557,322.9911143352972,75.47300706005427,34
scenario_1,20,[],0.0,,0.0,578,97.30000000000001,97.30000000000001,38322.340283961814,557.820566734694,38880.160850696506,233.71141279153642,56.152115214147216,35
scenario_1,20,[],0.0,,0.1,578,111.9,111.9,38014.469742660935,561.0896161099878,38575.55935877092,224.57261251645625,56.14767661143104,35
scenario_1,20,[],0.0,,0.2,578,111.9,111.9,38014.46974266083,561.0896161099877,38575.55935877082,224.5726125164557,56.147676611430995,35
scenario_1,20,[],0.0,,0.30000000000000004,578,111.9,111.9,38014.46974266093,561.0896161099877,38575.559358770915,224.57261251645616,56.14767661143091,35
scenario_1,20,[],0.0,,0.4,578,77.30000000000001,77.30000000000001,38848.30326420719,542.1548301531649,39390.45809436036,223.109678345329,56.78006673791607,35
scenario_1,20,[],0.0,,0.5,578,77.30000000000001,77.30000000000001,38848.30326420719,542.1548301531649,39390.45809436036,223.109678345329,56.78006673791606,35
scenario_1,20,[],0.0,,0.6000000000000001,578,77.30000000000001,77.30000000000001,38848.30326420719,542.1548301531649,39390.45809436036,223.10967834532894,56.78006673791606,35
scenario_1,20,[],0.0,,0.7000000000000001,578,77.30000000000001,77.30000000000001,38848.30326420719,542.1548301531649,39390.45809436036,223.109678345329,56.78006673791606,35
scenario_1,20,[],0.0,,0.8,578,77.30000000000001,77.30000000000001,40411.533182410756,561.990143946838,40973.523326357594,233.35034042431562,59.79788402347798,35
scenario_1,20,[],0.0,,0.9,578,77.60000000000001,77.60000000000001,57605.92503757709,604.838110795482,58210.76314837258,314.39404011878116,80.50385514364022,35
scenario_1,20,[],0.0,,1.0,578,74.0,74.0,60063.46103196812,609.3855936429221,60672.84662561105,343.05990412323763,85.41670623410829,35
scenario_1,20,[],0.0,,0.0,579,116.30000000000001,116.30000000000001,42870.09438974588,591.2975299283567,43461.391919674235,257.22045067090534,59.608991001356245,36
scenario_1,20,[],0.0,,0.1,579,89.5,89.5,43662.2918400694,666.5413252255403,44328.83316529494,250.5714098442113,59.00792001234931,36
scenario_1,20,[],0.0,,0.2,579,96.10000000000001,96.10000000000001,47661.8560280496,563.4417361846247,48225.29776423423,255.76797113058726,61.64655345144183,36
scenario_1,20,[],0.0,,0.30000000000000004,579,96.10000000000001,96.10000000000001,47661.8560280496,563.4417361846247,48225.29776423423,255.76797113058726,61.64655345144183,36
scenario_1,20,[],0.0,,0.4,579,77.10000000000001,77.10000000000001,45495.950615130365,679.1646550738155,46175.11527020418,252.48539179813517,61.566282463734126,36
scenario_1,20,[],0.0,,0.5,579,77.10000000000001,77.10000000000001,45495.950615130365,679.1646550738155,46175.11527020418,252.48539179813517,61.566282463734126,36
scenario_1,20,[],0.0,,0.6000000000000001,579,77.10000000000001,77.10000000000001,45495.95061513035,679.1646550738155,46175.115270204165,252.48539179813494,61.566282463734105,36
scenario_1,20,[],0.0,,0.7000000000000001,579,88.5,88.5,57331.489416794764,610.9280964528169,57942.41751324758,308.68503190301584,73.49612172302677,36
scenario_1,20,[],0.0,,0.8,579,88.5,88.5,57331.489416794764,610.9280964528169,57942.41751324758,308.68503190301584,73.49612172302679,36
scenario_1,20,[],0.0,,0.9,579,86.5,86.5,51243.09423417733,640.8459536735196,51883.94018785085,289.79559819562434,68.56264862991324,36
scenario_1,20,[],0.0,,1.0,579,74.5,74.5,56563.16916798527,600.3672847418853,57163.53645272715,302.87196223137676,74.47101916975524,36
scenario_1,20,[],0.0,,0.0,580,99.0,99.0,33668.23324975568,576.7176177711784,34244.95086752686,229.43992147064182,53.454689122748256,37
scenario_1,20,[],0.0,,0.1,580,120.10000000000001,120.10000000000001,37801.11766129636,551.5622050970429,38352.6798663934,226.56492401146215,54.875243419119414,37
scenario_1,20,[],0.0,,0.2,580,120.10000000000001,120.10000000000001,37801.11766129647,551.562205097043,38352.67986639351,226.56492401146562,54.87524341912005,37
scenario_1,20,[],0.0,,0.30000000000000004,580,81.30000000000001,81.30000000000001,31067.702794824185,575.6948114073704,31643.397606231556,213.61100004929085,51.751400490261176,37
scenario_1,20,[],0.0,,0.4,580,92.4,92.4,37463.35989636954,537.2376635071945,38000.59755987673,217.81854608766764,53.356813685343155,37
scenario_1,20,[],0.0,,0.5,580,75.7,75.7,36626.45436219309,498.45943648101695,37124.91379867411,211.45234889240243,51.47594801408812,37
scenario_1,20,[],0.0,,0.6000000000000001,580,75.7,75.7,36626.4543621933,498.4594364810166,37124.913798674315,211.4523488923972,51.475948014088175,37
scenario_1,20,[],0.0,,0.7000000000000001,580,75.7,75.7,36626.45436219309,498.45943648101695,37124.91379867411,211.45234889240243,51.475948014088104,37
scenario_1,20,[],0.0,,0.8,580,75.7,75.7,36626.45436219261,498.45943648101684,37124.91379867363,211.45234889240248,51.47594801408761,37
scenario_1,20,[],0.0,,0.9,580,75.7,75.7,36626.45436219309,498.45943648101695,37124.91379867411,211.45234889240243,51.475948014088104,37
scenario_1,20,[],0.0,,1.0,580,86.10000000000001,86.10000000000001,49220.177717993094,484.6156352967015,49704.793353289795,286.39872439501,71.85228997291425,37
scenario_1,20,[],0.0,,0.0,581,93.2,93.2,27321.732281300872,485.77864771206333,27807.510929012937,192.80818796980031,45.407600029578234,38
scenario_1,20,[],0.0,,0.1,581,88.10000000000001,88.10000000000001,39613.15821138767,501.3886993077311,40114.546910695404,235.83248387071592,56.211220666409176,38
scenario_1,20,[],0.0,,0.2,581,95.5,95.5,33038.957131148054,518.9463416483213,33557.90347279637,225.37877011218816,53.236686289409946,38
scenario_1,20,[],0.0,,0.30000000000000004,581,65.2,65.2,31853.740213200235,522.7863746842048,32376.52658788444,213.58195598338244,51.095225646137784,38
scenario_1,20,[],0.0,,0.4,581,65.2,65.2,31853.740213200235,522.7863746842048,32376.52658788444,213.58195598338244,51.095225646137784,38
scenario_1,20,[],0.0,,0.5,581,65.2,65.2,31853.740213200235,522.7863746842048,32376.52658788444,213.58195598338244,51.095225646137784,38
scenario_1,20,[],0.0,,0.6000000000000001,581,65.2,65.2,31853.740213200235,522.7863746842048,32376.52658788444,213.58195598338244,51.095225646137784,38
scenario_1,20,[],0.0,,0.7000000000000001,581,65.2,65.2,31853.740213200235,522.7863746842048,32376.52658788444,213.58195598338244,51.095225646137784,38
scenario_1,20,[],0.0,,0.8,581,83.80000000000001,83.80000000000001,51112.594737570704,554.6500533172926,51667.244790888,327.51214956299503,75.42846489804312,38
scenario_1,20,[],0.0,,0.9,581,87.80000000000001,87.80000000000001,50156.00617702609,584.3692349260369,50740.375411952125,326.2086310345736,75.18299362658979,38
scenario_1,20,[],0.0,,1.0,581,84.2,84.2,60882.73402842841,568.2663320948152,61451.00036052322,376.53785855531027,86.0363736635839,38
scenario_1,20,[],0.0,,0.0,582,111.80000000000001,111.80000000000001,38626.93650881322,555.430630109306,39182.36713892253,244.23285877969894,56.51703099075081,39
scenario_1,20,[],0.0,,0.1,582,89.9,89.9,43173.299793684186,542.8363138191517,43716.136107503335,238.378703622563,59.062939134079265,39
scenario_1,20,[],0.0,,0.2,582,89.9,89.9,43173.299793684186,542.8363138191517,43716.136107503335,238.378703622563,59.062939134079265,39
scenario_1,20,[],0.0,,0.30000000000000004,582,89.9,89.9,43173.2997936842,542.8363138191517,43716.13610750335,238.378703622563,59.06293913407927,39
scenario_1,20,[],0.0,,0.4,582,90.0,90.0,42877.08908461022,542.489326940022,43419.57841155024,239.26542151813766,58.70178815871985,39
scenario_1,20,[],0.0,,0.5,582,90.0,90.0,42877.0890846103,542.4893269400216,43419.57841155032,239.26542151813862,58.70178815872009,39
scenario_1,20,[],0.0,,0.6000000000000001,582,89.9,89.9,43173.2997936842,542.8363138191517,43716.13610750335,238.378703622563,59.06293913407927,39
scenario_1,20,[],0.0,,0.7000000000000001,582,89.9,89.9,43173.2997936842,542.8363138191517,43716.13610750335,238.378703622563,59.06293913407927,39
scenario_1,20,[],0.0,,0.8,582,77.5,77.5,42686.701615340164,498.3718686939886,43185.073484034154,238.51458877269707,58.98557030933361,39
scenario_1,20,[],0.0,,0.9,582,75.9,75.9,42399.73078506392,519.9715235970513,42919.70230866097,241.12227310266528,59.20390632169723,39
scenario_1,20,[],0.0,,1.0,582,74.9,74.9,42270.76770269507,527.7027591602214,42798.47046185529,241.65141557968138,59.21288872599552,39
scenario_1,20,[],0.0,,0.0,583,84.60000000000001,84.60000000000001,40911.528813215424,539.3299422221037,41450.858755437526,242.25420063908416,60.07166264648792,40
scenario_1,20,[],0.0,,0.1,583,87.9,87.9,37597.952074824265,504.5621161134217,38102.51419093768,235.71521011565028,55.960077762889796,40
scenario_1,20,[],0.0,,0.2,583,87.9,87.9,37597.95207482419,504.5621161134217,38102.51419093761,235.7152101156501,55.96007776288978,40
scenario_1,20,[],0.0,,0.30000000000000004,583,87.9,87.9,37597.952074824585,504.5621161134217,38102.514190938,235.71521011565048,55.96007776289031,40
scenario_1,20,[],0.0,,0.4,583,86.10000000000001,86.10000000000001,33209.2226958898,525.9493465854387,33735.17204247524,220.23316758149522,53.07351408017167,40
scenario_1,20,[],0.0,,0.5,583,86.10000000000001,86.10000000000001,33209.2226958898,525.9493465854387,33735.17204247524,220.23316758149522,53.07351408017167,40
scenario_1,20,[],0.0,,0.6000000000000001,583,74.4,74.4,43161.27563152715,516.7569291850963,43678.03256071224,242.9803756361661,58.27601001925422,40
scenario_1,20,[],0.0,,0.7000000000000001,583,69.9,69.9,38773.156595820896,526.0979589848479,39299.254554805746,228.05893439106535,54.48527478282625,40
scenario_1,20,[],0.0,,0.8,583,69.4,69.4,37383.571438103856,550.1145778274445,37933.6860159313,210.82510755898676,54.553760647229296,40
scenario_1,20,[],0.0,,0.9,583,67.7,67.7,36828.99655079018,557.3395302299547,37386.336081020134,215.16266837905835,52.91056264695012,40
scenario_1,20,[],0.0,,1.0,583,66.0,66.0,53321.77537811835,543.5715658399189,53865.34694395827,263.63435446138317,68.09717574695594,40
scenario_1,20,[],0.0,,0.0,584,103.5,103.5,41546.95569522075,512.2809562501452,42059.23665147089,247.6731117393777,58.542372749747145,41
scenario_1,20,[],0.0,,0.1,584,86.9,86.9,33747.627383068895,606.276862372924,34353.904245441816,217.53879891289836,51.64480013402479,41
scenario_1,20,[],0.0,,0.2,584,76.80000000000001,76.80000000000001,37037.25530333559,558.3935719875725,37595.64887532316,222.85104551177437,52.95586023618965,41
scenario_1,20,[],0.0,,0.30000000000000004,584,95.9,95.9,35278.998976239694,609.7157647663638,35888.71474100606,235.4340582669067,54.124612352644895,41
scenario_1,20,[],0.0,,0.4,584,95.9,95.9,35278.998976239694,609.7157647663638,35888.71474100606,235.4340582669067,54.12461235264489,41
scenario_1,20,[],0.0,,0.5,584,80.2,80.2,39781.56808988775,512.2449788482039,40293.81306873595,235.2140724736207,55.55872076716067,41
scenario_1,20,[],0.0,,0.6000000000000001,584,80.2,80.2,39781.568089887754,512.244978848204,40293.81306873596,235.2140724736207,55.55872076716068,41
scenario_1,20,[],0.0,,0.7000000000000001,584,80.2,80.2,39781.56808988779,512.2449788482041,40293.813068735995,235.2140724736207,55.558720767160914,41
scenario_1,20,[],0.0,,0.8,584,80.2,80.2,39781.56808988775,512.2449788482039,40293.81306873595,235.2140724736207,55.55872076716067,41
scenario_1,20,[],0.0,,0.9,584,62.300000000000004,62.300000000000004,35887.876371262144,646.9131562769137,36534.789527539055,222.6953914528413,54.88799679001152,41
scenario_1,20,[],0.0,,1.0,584,59.800000000000004,59.800000000000004,54778.294811591564,631.0535453197801,55409.348356911345,308.5411756602267,72.98819250142094,41
scenario_1,20,[],0.0,,0.0,585,102.80000000000001,102.80000000000001,40306.11508864694,534.5427565219649,40840.657845168906,243.6650975201907,57.923899318185406,42
scenario_1,20,[],0.0,,0.1,585,95.60000000000001,95.60000000000001,41175.57821470036,552.3012049895797,41727.87941968994,237.03938083119243,58.15195467401077,42
scenario_1,20,[],0.0,,0.2,585,95.60000000000001,95.60000000000001,41175.57821470036,552.3012049895797,41727.87941968994,237.03938083119243,58.15195467401077,42
scenario_1,20,[],0.0,,0.30000000000000004,585,95.60000000000001,95.60000000000001,41175.57821470036,552.3012049895797,41727.87941968994,237.03938083119243,58.15195467401077,42
scenario_1,20,[],0.0,,0.4,585,95.60000000000001,95.60000000000001,41175.57821470036,552.3012049895797,41727.87941968994,237.03938083119243,58.15195467401077,42
scenario_1,20,[],0.0,,0.5,585,98.0,98.0,44615.03822142964,549.4564659396613,45164.494687369304,250.71789807475636,62.05425304008355,42
scenario_1,20,[],0.0,,0.6000000000000001,585,85.30000000000001,85.30000000000001,43395.0047186193,544.766355207057,43939.771073826356,254.81764982926921,61.032721201254304,42
scenario_1,20,[],0.0,,0.7000000000000001,585,98.0,98.0,46096.95604667287,532.266276783114,46629.222323455986,267.0057350474937,64.96682713723928,42
scenario_1,20,[],0.0,,0.8,585,89.5,89.5,48341.80647650156,543.8023402080934,48885.60881670965,279.2209895942228,68.64273944211944,42
scenario_1,20,[],0.0,,0.9,585,81.7,81.7,56128.38440070341,623.3293215936194,56751.713722297034,381.2212554985571,87.6463246554127,42
scenario_1,20,[],0.0,,1.0,585,81.7,81.7,55384.12119683634,635.1241575966956,56019.245354433035,387.28916319683725,87.97253918113785,42
scenario_1,20,[],0.0,,0.0,586,96.2,96.2,31568.7259744305,513.6680850064186,32082.39405943692,211.59843903913912,48.92725944114822,43
scenario_1,20,[],0.0,,0.1,586,108.5,108.5,39245.35721994053,567.3252838482042,39812.68250378874,249.22798868613106,57.11299068721661,43
scenario_1,20,[],0.0,,0.2,586,108.5,108.5,39245.35721994053,567.3252838482042,39812.68250378874,249.22798868613106,57.11299068721661,43
scenario_1,20,[],0.0,,0.30000000000000004,586,92.2,92.2,35809.46148138384,560.4448897060298,36369.90637108987,237.0986510945951,54.9313813562875,43
scenario_1,20,[],0.0,,0.4,586,92.2,92.2,35809.461481383834,560.4448897060298,36369.90637108986,237.09865109459508,54.931381356287496,43
scenario_1,20,[],0.0,,0.5,586,92.2,92.2,35809.461481384045,560.4448897060296,36369.906371090074,237.09865109459517,54.9313813562878,43
scenario_1,20,[],0.0,,0.6000000000000001,586,94.4,94.4,31996.339087157656,574.6949256089131,32571.03401276657,214.48942189761235,49.13073252064281,43
scenario_1,20,[],0.0,,0.7000000000000001,586,85.0,85.0,32152.04687689853,576.0726628420455,32728.119539740575,211.82458250553347,49.269323163194436,43
scenario_1,20,[],0.0,,0.8,586,80.10000000000001,80.10000000000001,44408.819196092896,581.6940565874005,44990.5132526803,268.3991257257986,61.52589842194068,43
scenario_1,20,[],0.0,,0.9,586,80.10000000000001,80.10000000000001,44408.819196092896,581.6940565874005,44990.5132526803,268.3991257257986,61.52589842194068,43
scenario_1,20,[],0.0,,1.0,586,88.4,88.4,49062.24005840621,581.1981509867259,49643.43820939294,324.8349942560547,77.67703641801066,43
scenario_1,20,[],0.0,,0.0,587,100.9,100.9,39910.45681183158,607.6161769518322,40518.07298878341,237.11912308489127,55.6509542261452,44
scenario_1,20,[],0.0,,0.1,587,89.80000000000001,89.80000000000001,34882.524759538384,557.172359329082,35439.697118867465,236.162413996287,54.09212606120377,44
scenario_1,20,[],0.0,,0.2,587,89.80000000000001,89.80000000000001,34882.524759538384,557.172359329082,35439.697118867465,236.162413996287,54.09212606120377,44
scenario_1,20,[],0.0,,0.30000000000000004,587,88.60000000000001,88.60000000000001,30089.18763094818,542.6482276377612,30631.835858585942,209.51446951329459,46.86160711774636,44
scenario_1,20,[],0.0,,0.4,587,95.4,95.4,33859.02495056374,551.9550576566122,34410.98000822035,227.4568680916882,51.996058192748066,44
scenario_1,20,[],0.0,,0.5,587,87.80000000000001,87.80000000000001,42964.13896624898,550.0777524363235,43514.216718685304,256.005481377575,61.84907757383817,44
scenario_1,20,[],0.0,,0.6000000000000001,587,87.80000000000001,87.80000000000001,42964.13896624897,550.0777524363235,43514.21671868529,256.005481377575,61.849077573838166,44
scenario_1,20,[],0.0,,0.7000000000000001,587,85.2,85.2,42529.06341651792,576.0059374406412,43105.06935395856,270.07228799885087,61.742373253109434,44
scenario_1,20,[],0.0,,0.8,587,85.2,85.2,42529.06341651763,576.005937440641,43105.06935395827,270.0722879988502,61.742373253108774,44
scenario_1,20,[],0.0,,0.9,587,85.2,85.2,42529.06341651792,576.0059374406411,43105.06935395856,270.07228799885087,61.74237325310942,44
scenario_1,20,[],0.0,,1.0,587,88.9,88.9,54199.483793126186,575.2823773917092,54774.7661705179,339.2157088233087,80.29590290607767,44
scenario_1,20,[],0.0,,0.0,588,98.30000000000001,98.30000000000001,40526.221004365245,593.109080324577,41119.33008468982,239.4890068669166,55.71266550592813,45
scenario_1,20,[],0.0,,0.1,588,84.7,84.7,37670.96854136036,581.8428839656996,38252.81142532606,229.9376718854367,54.06796100643783,45
scenario_1,20,[],0.0,,0.2,588,89.0,89.0,38397.291041869736,540.2357955922165,38937.526837461955,231.70335997192052,53.63804493413613,45
scenario_1,20,[],0.0,,0.30000000000000004,588,89.0,89.0,38397.291041870485,540.2357955922164,38937.526837462705,231.70335997192566,53.63804493413711,45
scenario_1,20,[],0.0,,0.4,588,80.7,80.7,37145.25262984603,587.8009580274446,37733.05358787347,235.16469158403248,54.18604872234418,45
scenario_1,20,[],0.0,,0.5,588,73.60000000000001,73.60000000000001,35817.0464535677,582.5419616901936,36399.588415257895,228.11386691533068,53.23871281514632,45
scenario_1,20,[],0.0,,0.6000000000000001,588,98.10000000000001,98.10000000000001,39721.350293601514,620.4719340591462,40341.82222766066,237.51232971948957,56.428439056950765,45
scenario_1,20,[],0.0,,0.7000000000000001,588,98.10000000000001,98.10000000000001,39721.350293601696,620.471934059146,40341.82222766084,237.5123297194919,56.42843905695136,45
scenario_1,20,[],0.0,,0.8,588,77.80000000000001,77.80000000000001,36327.30047456379,599.7058413943736,36927.00631595816,225.29652937208772,54.57126294793473,45
scenario_1,20,[],0.0,,0.9,588,77.80000000000001,77.80000000000001,36327.30047456379,599.7058413943736,36927.00631595816,225.29652937208772,54.57126294793473,45
scenario_1,20,[],0.0,,1.0,588,77.9,77.9,38277.03909957946,612.2592959867173,38889.29839556618,229.5825897516603,54.82103858271161,45
scenario_1,20,[],0.0,,0.0,589,99.2,99.2,38489.72090052636,494.3991506976423,38984.120051224,240.8484303690768,57.502428055936335,46
scenario_1,20,[],0.0,,0.1,589,99.2,99.2,38489.72090052636,494.3991506976423,38984.120051224,240.8484303690768,57.502428055936335,46
scenario_1,20,[],0.0,,0.2,589,83.10000000000001,83.10000000000001,38241.40774321519,511.7325830863327,38753.14032630152,227.7874366739875,55.53250940870045,46
scenario_1,20,[],0.0,,0.30000000000000004,589,83.10000000000001,83.10000000000001,38241.40774321519,511.7325830863327,38753.14032630152,227.7874366739875,55.53250940870045,46
scenario_1,20,[],0.0,,0.4,589,83.10000000000001,83.10000000000001,38241.40774321519,511.7325830863327,38753.14032630152,227.7874366739875,55.53250940870045,46
scenario_1,20,[],0.0,,0.5,589,82.2,82.2,37810.1725807035,512.5581360563571,38322.73071675986,229.8091871900585,56.43454737148811,46
scenario_1,20,[],0.0,,0.6000000000000001,589,82.2,82.2,37810.1725807035,512.5581360563571,38322.73071675986,229.8091871900585,56.43454737148811,46
scenario_1,20,[],0.0,,0.7000000000000001,589,82.2,82.2,37810.1725807035,512.5581360563571,38322.73071675986,229.8091871900585,56.43454737148811,46
scenario_1,20,[],0.0,,0.8,589,82.2,82.2,37810.1725807035,512.5581360563571,38322.73071675986,229.8091871900585,56.43454737148811,46
scenario_1,20,[],0.0,,0.9,589,71.0,71.0,40957.1389989208,495.9026484867484,41453.04164740755,254.7692661952244,59.6876124839029,46
scenario_1,20,[],0.0,,1.0,589,68.10000000000001,68.10000000000001,31975.597435690357,511.8198233393698,32487.417259029728,231.946038402408,54.26446273517895,46
scenario_1,20,[],0.0,,0.0,590,90.2,90.2,45128.169249427796,647.1396144566739,45775.30886388447,268.029699419781,60.51998606157131,47
scenario_1,20,[],0.0,,0.1,590,105.30000000000001,105.30000000000001,46502.1008990172,647.0230535314887,47149.12395254869,268.403790969551,63.232742339685586,47
scenario_1,20,[],0.0,,0.2,590,97.9,97.9,50297.21029682922,650.1779601195154,50947.38825694873,285.05206470346684,67.14060683706637,47
scenario_1,20,[],0.0,,0.30000000000000004,590,97.9,97.9,50297.210296829144,650.1779601195153,50947.38825694866,285.05206470346695,67.14060683706631,47
scenario_1,20,[],0.0,,0.4,590,97.9,97.9,50297.21029682922,650.1779601195154,50947.38825694873,285.05206470346684,67.14060683706637,47
scenario_1,20,[],0.0,,0.5,590,97.9,97.9,50297.21029682922,650.1779601195154,50947.38825694873,285.05206470346684,67.14060683706637,47
scenario_1,20,[],0.0,,0.6000000000000001,590,97.9,97.9,50297.210296829224,650.1779601195154,50947.38825694874,285.05206470346684,67.14060683706637,47
scenario_1,20,[],0.0,,0.7000000000000001,590,93.9,93.9,47581.23402664003,620.4730982868541,48201.707124926885,277.4483890174653,65.23756501029891,47
scenario_1,20,[],0.0,,0.8,590,93.80000000000001,93.80000000000001,56581.13815744327,646.6593780158283,57227.797535459096,354.7468779687258,79.79859465511822,47
scenario_1,20,[],0.0,,0.9,590,87.7,87.7,58521.15604189857,631.87246436736,59153.02850626593,365.03630810669387,83.697892766197,47
scenario_1,20,[],0.0,,1.0,590,86.7,86.7,60950.78231588143,656.792191557092,61607.57450743852,397.9141099850169,90.62303998686468,47
scenario_1,20,[],0.0,,0.0,591,75.9,75.9,41677.61262517719,506.724122588283,42184.336747765476,241.67306932803695,57.64905937613081,48
scenario_1,20,[],0.0,,0.1,591,75.9,75.9,41677.61262517719,506.724122588283,42184.336747765476,241.67306932803695,57.64905937613081,48
scenario_1,20,[],0.0,,0.2,591,75.9,75.9,41677.61262517719,506.724122588283,42184.336747765476,241.67306932803695,57.64905937613081,48
scenario_1,20,[],0.0,,0.30000000000000004,591,75.9,75.9,41677.61262517719,506.724122588283,42184.336747765476,241.67306932803695,57.64905937613081,48
scenario_1,20,[],0.0,,0.4,591,72.9,72.9,38742.25533852527,495.01945933278193,39237.27479785805,229.38334613198504,55.17585034955146,48
scenario_1,20,[],0.0,,0.5,591,72.9,72.9,38742.25533852527,495.01945933278193,39237.27479785805,229.38334613198504,55.17585034955146,48
scenario_1,20,[],0.0,,0.6000000000000001,591,72.9,72.9,38742.25533852527,495.01945933278193,39237.27479785805,229.38334613198504,55.17585034955146,48
scenario_1,20,[],0.0,,0.7000000000000001,591,72.9,72.9,38742.25533852527,495.01945933278193,39237.27479785805,229.38334613198504,55.17585034955146,48
scenario_1,20,[],0.0,,0.8,591,72.9,72.9,38742.25533852527,495.01945933278193,39237.27479785805,229.38334613198504,55.17585034955146,48
scenario_1,20,[],0.0,,0.9,591,72.9,72.9,38742.25533852527,495.01945933278193,39237.27479785805,229.38334613198504,55.17585034955146,48
scenario_1,20,[],0.0,,1.0,591,70.9,70.9,53006.03804506938,476.21969437345825,53482.25773944284,309.0539203037061,73.60800508423597,48
scenario_1,20,[],0.0,,0.0,592,93.5,93.5,34245.19086922164,516.3029618891879,34761.49383111083,219.31509235717476,53.286759431353644,49
scenario_1,20,[],0.0,,0.1,592,77.9,77.9,35763.14926915378,506.9216473611251,36270.0709165149,218.08915107000476,55.39329365661969,49
scenario_1,20,[],0.0,,0.2,592,77.9,77.9,35763.14926915384,506.9216473611252,36270.07091651496,218.0891510700033,55.39329365661974,49
scenario_1,20,[],0.0,,0.30000000000000004,592,77.9,77.9,35763.14926915378,506.9216473611251,36270.0709165149,218.08915107000476,55.39329365661969,49
scenario_1,20,[],0.0,,0.4,592,77.9,77.9,35763.14926915378,506.9216473611251,36270.0709165149,218.08915107000476,55.39329365661969,49
scenario_1,20,[],0.0,,0.5,592,77.9,77.9,35763.14926915384,506.9216473611252,36270.07091651496,218.0891510700033,55.39329365661974,49
scenario_1,20,[],0.0,,0.6000000000000001,592,77.9,77.9,35763.14926915378,506.9216473611251,36270.0709165149,218.08915107000476,55.39329365661969,49
scenario_1,20,[],0.0,,0.7000000000000001,592,77.9,77.9,35763.14926915384,506.9216473611252,36270.07091651496,218.08915107000325,55.39329365661975,49
scenario_1,20,[],0.0,,0.8,592,77.9,77.9,35763.14926915378,506.9216473611251,36270.0709165149,218.08915107000476,55.39329365661969,49
scenario_1,20,[],0.0,,0.9,592,77.9,77.9,35763.14926915378,506.9216473611251,36270.0709165149,218.08915107000476,55.39329365661969,49
scenario_1,20,[],0.0,,1.0,592,75.4,75.4,52423.21689244195,480.53152376459,52903.748416206545,287.5197929652738,71.67259650942748,49
scenario_1,20,[],0.0,,0.0,593,101.9,101.9,40729.05129510758,615.4322625595892,41344.48355766717,247.3516633772606,57.87806580557094,50
scenario_1,20,[],0.0,,0.1,593,104.2,104.2,45979.64904067792,574.3831157297562,46554.03215640767,262.7625830104583,62.127604561050596,50
scenario_1,20,[],0.0,,0.2,593,104.2,104.2,45979.64904067792,574.3831157297562,46554.03215640767,262.7625830104583,62.127604561050596,50
scenario_1,20,[],0.0,,0.30000000000000004,593,104.2,104.2,45979.64904067792,574.3831157297562,46554.03215640767,262.7625830104583,62.127604561050596,50
scenario_1,20,[],0.0,,0.4,593,93.7,93.7,38842.28446926737,560.4778934326115,39402.76236269998,229.73769093628908,54.28774248297705,50
scenario_1,20,[],0.0,,0.5,593,93.7,93.7,38842.28446926738,560.4778934326114,39402.76236269999,229.73769093628908,54.28774248297705,50
scenario_1,20,[],0.0,,0.6000000000000001,593,93.7,93.7,38842.28446926738,560.4778934326114,39402.76236269999,229.73769093628937,54.28774248297706,50
scenario_1,20,[],0.0,,0.7000000000000001,593,93.7,93.7,38842.28446926738,560.4778934326114,39402.76236269999,229.7376909362893,54.28774248297706,50
scenario_1,20,[],0.0,,0.8,593,93.7,93.7,38842.28446926738,560.4778934326114,39402.76236269999,229.73769093628937,54.28774248297706,50
scenario_1,20,[],0.0,,0.9,593,74.7,74.7,39490.17101123661,511.0382115633642,40001.209222799975,236.26036510586275,56.18279126942259,50
scenario_1,20,[],0.0,,1.0,593,74.5,74.5,41504.532299238315,564.0930577278341,42068.62535696615,251.80199832198716,59.02046669812542,50
scenario_1,20,[],0.0,,0.0,594,89.4,89.4,39099.15481632642,556.2881457867969,39655.44296211322,236.7801799788276,56.303702135059176,51
scenario_1,20,[],0.0,,0.1,594,95.80000000000001,95.80000000000001,39724.99076755013,531.525765413133,40256.516532963265,236.8033742360056,54.42433788726686,51
scenario_1,20,[],0.0,,0.2,594,92.9,92.9,35761.41270009767,532.707084214131,36294.119784311806,220.62627309592196,49.80121677300896,51
scenario_1,20,[],0.0,,0.30000000000000004,594,92.9,92.9,35761.41270009768,532.707084214131,36294.11978431181,220.626273095922,49.80121677300897,51
scenario_1,20,[],0.0,,0.4,594,92.9,92.9,35761.41270009768,532.707084214131,36294.11978431181,220.626273095922,49.80121677300897,51
scenario_1,20,[],0.0,,0.5,594,92.9,92.9,35761.412700097724,532.707084214131,36294.11978431186,220.626273095922,49.80121677300902,51
scenario_1,20,[],0.0,,0.6000000000000001,594,98.4,98.4,48934.63353201082,568.0677717676498,49502.70130377847,271.1092695550464,64.80621254311848,51
scenario_1,20,[],0.0,,0.7000000000000001,594,90.60000000000001,90.60000000000001,50654.06631202402,529.5726164857197,51183.63892850974,274.9008616955481,67.3443115861302,51
scenario_1,20,[],0.0,,0.8,594,85.7,85.7,47775.74848994736,550.8367063873071,48326.585196334665,260.6871790343443,66.63297727407887,51
scenario_1,20,[],0.0,,0.9,594,85.7,85.7,47775.74848994736,550.8367063873071,48326.585196334665,260.6871790343443,66.63297727407887,51
scenario_1,20,[],0.0,,1.0,594,85.7,85.7,48263.76417471703,549.9597336688369,48813.723908385866,262.48717148788194,67.12537973059406,51
scenario_1,20,[],0.0,,0.0,595,98.9,98.9,40145.7032072079,592.7517886109306,40738.45499581883,242.36346681590285,57.355049994100725,52
scenario_1,20,[],0.0,,0.1,595,90.60000000000001,90.60000000000001,42521.05122596302,603.3865133852975,43124.437739348316,247.33797735842052,58.783599857885164,52
scenario_1,20,[],0.0,,0.2,595,90.60000000000001,90.60000000000001,42521.05122596302,603.3865133852975,43124.437739348316,247.33797735842052,58.783599857885164,52
scenario_1,20,[],0.0,,0.30000000000000004,595,90.60000000000001,90.60000000000001,42521.05122596302,603.3865133852975,43124.437739348316,247.33797735842052,58.783599857885164,52
scenario_1,20,[],0.0,,0.4,595,90.60000000000001,90.60000000000001,42521.05122596302,603.3865133852975,43124.437739348316,247.33797735842052,58.783599857885164,52
scenario_1,20,[],0.0,,0.5,595,90.60000000000001,90.60000000000001,42521.05122596302,603.3865133852975,43124.437739348316,247.33797735842052,58.783599857885164,52
scenario_1,20,[],0.0,,0.6000000000000001,595,95.9,95.9,38657.753106440614,545.2084204732731,39202.96152691389,221.87840974790151,54.61167911268123,52
scenario_1,20,[],0.0,,0.7000000000000001,595,95.9,95.9,38657.75310644065,545.2084204732731,39202.961526913925,221.87840974790242,54.61167911268146,52
scenario_1,20,[],0.0,,0.8,595,95.9,95.9,38657.75310644065,545.2084204732731,39202.961526913925,221.87840974790242,54.61167911268146,52
scenario_1,20,[],0.0,,0.9,595,81.7,81.7,52959.74433803404,584.8670628366848,53544.61140087072,318.3476732703562,76.56792748793588,52
scenario_1,20,[],0.0,,1.0,595,88.0,88.0,68737.86229254148,551.4145678272388,69289.27686036871,424.99136877487985,99.69471231638877,52
scenario_1,20,[],0.0,,0.0,596,103.0,103.0,33501.22414396652,560.0749167003465,34061.29906066687,222.26842146851016,53.084369621701235,53
scenario_1,20,[],0.0,,0.1,596,106.5,106.5,40719.61252117828,523.5982734007936,41243.21079457907,242.99734180567813,57.86999257699705,53
scenario_1,20,[],0.0,,0.2,596,86.7,86.7,37091.22119594639,486.1163902315964,37577.337586177986,219.0489589807653,54.015350485888064,53
scenario_1,20,[],0.0,,0.30000000000000004,596,86.7,86.7,37091.22119594639,486.11739259292347,37577.338588539315,219.04964296565822,54.015350485888064,53
scenario_1,20,[],0.0,,0.4,596,86.7,86.7,37091.22119594639,486.1163902315964,37577.337586177986,219.0489589807653,54.015350485888064,53
scenario_1,20,[],0.0,,0.5,596,86.7,86.7,37091.22119594639,486.11739259292347,37577.338588539315,219.04964296565822,54.015350485888064,53
scenario_1,20,[],0.0,,0.6000000000000001,596,86.7,86.7,37091.22119594639,486.1213019147815,37577.34249786117,219.05232342626434,54.015350485888064,53
scenario_1,20,[],0.0,,0.7000000000000001,596,80.2,80.2,39476.348475355655,550.0054544185465,40026.3539297742,225.33675160149906,54.86723949847409,53
scenario_1,20,[],0.0,,0.8,596,80.2,80.2,39476.348475355655,550.0054544185465,40026.3539297742,225.33675160149906,54.86723949847409,53
scenario_1,20,[],0.0,,0.9,596,93.30000000000001,93.30000000000001,49651.92168224494,515.2739347715998,50167.195617016536,276.4266588717241,68.94903199900094,53
scenario_1,20,[],0.0,,1.0,596,84.7,84.7,47777.66090202913,528.3253443460861,48305.986246375214,289.3864294368672,70.16578138130325,53
scenario_1,20,[],0.0,,0.0,597,89.0,89.0,38479.21026305081,518.0867919717019,38997.29705502251,245.73129051656667,56.34729456296749,54
scenario_1,20,[],0.0,,0.1,597,90.7,90.7,40258.18491703404,541.0310407787641,40799.215957812805,230.25393988012607,56.878513473573435,54
scenario_1,20,[],0.0,,0.2,597,90.7,90.7,40258.18491703427,541.0310407787643,40799.21595781303,230.25393988012848,56.87851347357385,54
scenario_1,20,[],0.0,,0.30000000000000004,597,102.30000000000001,102.30000000000001,43591.42491750771,522.1512455895909,44113.57616309731,246.28051585062278,60.02952247216786,54
scenario_1,20,[],0.0,,0.4,597,102.2,102.2,43716.43995695986,522.2432831991484,44238.68324015901,246.79533184475588,60.29335064912242,54
scenario_1,20,[],0.0,,0.5,597,92.10000000000001,92.10000000000001,35950.09870486101,536.4095159348765,36486.50822079589,222.3247326190939,53.6878824043135,54
scenario_1,20,[],0.0,,0.6000000000000001,597,81.80000000000001,81.80000000000001,42931.863634892514,520.5124620632193,43452.37609695573,240.40965163005714,60.9234878208113,54
scenario_1,20,[],0.0,,0.7000000000000001,597,78.5,78.5,49987.22763497224,495.4498969845554,50482.6775319568,247.5387688821597,66.699722238466,54
scenario_1,20,[],0.0,,0.8,597,78.5,78.5,49987.22763497224,495.4498969845554,50482.6775319568,247.5387688821597,66.699722238466,54
scenario_1,20,[],0.0,,0.9,597,78.5,78.5,49987.22763497224,495.4498969845554,50482.6775319568,247.5387688821597,66.699722238466,54
scenario_1,20,[],0.0,,1.0,597,75.60000000000001,75.60000000000001,57586.970228228616,512.21303991556,58099.183268144174,350.0634878806702,83.31732261881348,54
scenario_1,20,[],0.0,,0.0,598,80.60000000000001,80.60000000000001,34447.962540652894,625.7086146892991,35073.67115534219,222.07357010865863,54.76561674534974,55
scenario_1,20,[],0.0,,0.1,598,80.60000000000001,80.60000000000001,34447.962540652894,625.7086146892991,35073.67115534219,222.07357010865863,54.76561674534974,55
scenario_1,20,[],0.0,,0.2,598,80.60000000000001,80.60000000000001,34447.962540652894,625.7086146892991,35073.67115534219,222.07357010865863,54.76561674534974,55
scenario_1,20,[],0.0,,0.30000000000000004,598,80.60000000000001,80.60000000000001,34447.962540652545,625.7086146892995,35073.67115534184,222.07357010866068,54.765616745350016,55
scenario_1,20,[],0.0,,0.4,598,80.60000000000001,80.60000000000001,34447.96254065254,625.7086146892992,35073.671155341835,222.07357010866053,54.765616745350044,55
scenario_1,20,[],0.0,,0.5,598,80.60000000000001,80.60000000000001,34447.96254065254,625.7086146892992,35073.671155341835,222.07357010866053,54.765616745350044,55
scenario_1,20,[],0.0,,0.6000000000000001,598,65.10000000000001,65.10000000000001,32898.457355730105,643.5370310319458,33541.99438676205,215.46166730847733,51.82183808292014,55
scenario_1,20,[],0.0,,0.7000000000000001,598,65.10000000000001,65.10000000000001,32898.457355730105,643.5370310319458,33541.99438676205,215.46166730847733,51.82183808292014,55
scenario_1,20,[],0.0,,0.8,598,65.10000000000001,65.10000000000001,32898.457355730105,643.5370310319458,33541.99438676205,215.46166730847733,51.82183808292014,55
scenario_1,20,[],0.0,,0.9,598,85.4,85.4,53505.95351805935,557.6596348588328,54063.61315291819,302.14706761526094,74.59414397710819,55
scenario_1,20,[],0.0,,1.0,598,86.9,86.9,60524.08888855975,521.991977537381,61046.08086609713,357.9332417403278,87.492351864033,55
scenario_1,20,[],0.0,,0.0,599,93.80000000000001,93.80000000000001,38870.95982517457,524.9238967419,39395.88372191647,223.08736829099564,55.301470728427475,56
scenario_1,20,[],0.0,,0.1,599,101.2,101.2,35672.221420281596,524.3429661618433,36196.56438644344,210.1168692827291,52.07399128261114,56
scenario_1,20,[],0.0,,0.2,599,86.7,86.7,34331.51730808941,514.3767447645134,34845.894052853924,217.6658818517121,54.52228431726307,56
scenario_1,20,[],0.0,,0.30000000000000004,599,86.7,86.7,34331.51730808941,514.3767447645134,34845.894052853924,217.6658818517121,54.52228431726307,56
scenario_1,20,[],0.0,,0.4,599,86.7,86.7,34331.51730808941,514.3767447645134,34845.894052853924,217.6658818517121,54.52228431726307,56
scenario_1,20,[],0.0,,0.5,599,82.10000000000001,82.10000000000001,38062.20801528765,535.085009931387,38597.29302521904,217.8664362765635,53.21832232515041,56
scenario_1,20,[],0.0,,0.6000000000000001,599,82.10000000000001,82.10000000000001,38062.20801528864,535.085009931387,38597.29302522003,217.86643627656778,53.218322325152144,56
scenario_1,20,[],0.0,,0.7000000000000001,599,76.3,76.3,35770.135769202345,509.2166412496402,36279.35241045198,202.34685691718465,53.15246112304284,56
scenario_1,20,[],0.0,,0.8,599,69.5,69.5,33033.96317097991,509.48279247701333,33543.44596345692,191.9965251737704,50.97420656224354,56
scenario_1,20,[],0.0,,0.9,599,69.5,69.5,33033.96317097958,509.4827924770132,33543.445963456594,191.9965251737693,50.9742065622431,56
scenario_1,20,[],0.0,,1.0,599,69.5,69.5,33033.9631709798,509.48279247701333,33543.44596345681,191.99652517377044,50.97420656224344,56
scenario_1,20,[],0.0,,0.0,600,102.5,102.5,37802.18218206667,519.9870801041311,38322.1692621708,218.17776769718773,53.72496826657283,57
scenario_1,20,[],0.0,,0.1,600,96.80000000000001,96.80000000000001,37447.46770592798,550.5902341213977,37998.05794004937,224.6906281299435,53.592233718317715,57
scenario_1,20,[],0.0,,0.2,600,93.4,93.4,39097.73678004422,511.60769073320535,39609.344470777425,220.03460427263167,54.504067882408386,57
scenario_1,20,[],0.0,,0.30000000000000004,600,93.4,93.4,39097.73678004416,511.60769073320535,39609.34447077736,220.03460427262954,54.504067882408144,57
scenario_1,20,[],0.0,,0.4,600,93.4,93.4,39097.73678004416,511.60769073320535,39609.34447077736,220.03460427262954,54.504067882408144,57
scenario_1,20,[],0.0,,0.5,600,94.4,94.4,42576.923401638465,548.1597848673152,43125.08318650578,244.0317385751348,59.574575204466484,57
scenario_1,20,[],0.0,,0.6000000000000001,600,79.2,79.2,38045.470945954934,590.8654844852965,38636.33643044023,224.27600105256943,55.486192552713845,57
scenario_1,20,[],0.0,,0.7000000000000001,600,89.60000000000001,89.60000000000001,47268.17080480948,543.2515799848261,47811.42238479431,248.88457893228957,63.0574314853459,57
scenario_1,20,[],0.0,,0.8,600,93.5,93.5,51388.44028459722,544.7487691654873,51933.18905376271,267.82415965492777,68.47484207551305,57
scenario_1,20,[],0.0,,0.9,600,96.0,96.0,70797.45943452703,545.6649092053207,71343.12434373236,353.4929210638965,88.42706735849033,57
scenario_1,20,[],0.0,,1.0,600,100.30000000000001,100.30000000000001,71090.91839008924,525.2116577171818,71616.13004780642,379.64504685833407,95.14105390215119,57
scenario_1,20,[],0.0,,0.0,601,105.60000000000001,105.60000000000001,48741.37121882179,531.7220288966523,49273.09324771844,258.9924761888593,66.33757505187347,58
scenario_1,20,[],0.0,,0.1,601,99.30000000000001,99.30000000000001,44404.129436281124,617.9585965005929,45022.088032781714,264.93460228887756,63.75159809808712,58
scenario_1,20,[],0.0,,0.2,601,92.80000000000001,92.80000000000001,43266.706301930084,567.2282932819759,43833.93459521206,253.77073235764252,58.809159665100466,58
scenario_1,20,[],0.0,,0.30000000000000004,601,92.80000000000001,92.80000000000001,43266.706301930215,567.2282932819761,43833.93459521219,253.7707323576425,58.80915966510062,58
scenario_1,20,[],0.0,,0.4,601,92.80000000000001,92.80000000000001,43266.706301930084,567.2282932819759,43833.93459521206,253.77073235764252,58.809159665100466,58
scenario_1,20,[],0.0,,0.5,601,92.80000000000001,92.80000000000001,43266.706301930215,567.2282932819761,43833.93459521219,253.7707323576425,58.80915966510062,58
scenario_1,20,[],0.0,,0.6000000000000001,601,92.80000000000001,92.80000000000001,43266.706301930084,567.2282932819759,43833.93459521206,253.77073235764252,58.809159665100466,58
scenario_1,20,[],0.0,,0.7000000000000001,601,82.60000000000001,82.60000000000001,42761.306451438875,541.9232174252392,43303.229668864115,242.51836909732194,59.41931578407871,58
scenario_1,20,[],0.0,,0.8,601,82.60000000000001,82.60000000000001,42761.306451438875,541.9232174252392,43303.229668864115,242.51836909732194,59.41931578407871,58
scenario_1,20,[],0.0,,0.9,601,91.30000000000001,91.30000000000001,50859.40021026565,543.0509461750593,51402.451156440715,289.2741622043535,70.202192499642,58
scenario_1,20,[],0.0,,1.0,601,86.80000000000001,86.80000000000001,60304.70058906535,568.920213027953,60873.620802093305,343.64889778141765,83.49624694564676,58
scenario_1,20,[],0.0,,0.0,602,76.60000000000001,76.60000000000001,37247.46695433584,530.0254683957897,37777.49242273163,224.0121015759743,54.030036332877366,59
scenario_1,20,[],0.0,,0.1,602,87.5,87.5,41038.51445709445,648.7867656477767,41687.30122274222,251.87453842061788,57.406807976744254,59
scenario_1,20,[],0.0,,0.2,602,87.5,87.5,41038.51445709451,648.7867656477766,41687.30122274229,251.87453842061802,57.40680797674432,59
scenario_1,20,[],0.0,,0.30000000000000004,602,88.7,88.7,38688.24131471914,548.9807271186944,39237.222041837835,244.11586047583384,54.71858376645488,59
scenario_1,20,[],0.0,,0.4,602,88.7,88.7,38688.24131471917,548.9807271186945,39237.222041837864,244.11586047583378,54.71858376645491,59
scenario_1,20,[],0.0,,0.5,602,88.7,88.7,38688.241314719155,548.9807271186945,39237.22204183785,244.11586047583384,54.7185837664549,59
scenario_1,20,[],0.0,,0.6000000000000001,602,88.7,88.7,38688.241314718995,548.9807271186943,39237.22204183769,244.11586047583398,54.718583766454714,59
scenario_1,20,[],0.0,,0.7000000000000001,602,82.80000000000001,82.80000000000001,36055.51520119247,537.866169255643,36593.381370448114,227.72668756904716,52.81914957119076,59
scenario_1,20,[],0.0,,0.8,602,85.4,85.4,53370.389512570386,525.7352491088932,53896.12476167928,306.81946368990106,69.76017395650693,59
scenario_1,20,[],0.0,,0.9,602,80.9,80.9,54445.81702172235,543.0223772057803,54988.83939892813,313.0607840322853,72.43928731722913,59
scenario_1,20,[],0.0,,1.0,602,80.0,80.0,55418.78988461348,525.1306166205404,55943.92050123402,327.7268956128999,77.30241602136506,59
scenario_1,20,[],0.0,,0.0,603,82.7,82.7,42421.77057581153,557.4450440795108,42979.215619891045,246.81430472700796,59.511296445117424,60
scenario_1,20,[],0.0,,0.1,603,78.5,78.5,46750.348563153195,535.7742593523217,47286.12282250552,252.8226748521302,63.58722724127021,60
scenario_1,20,[],0.0,,0.2,603,78.5,78.5,46750.348563153195,535.7742593523217,47286.12282250552,252.8226748521302,63.58722724127021,60
scenario_1,20,[],0.0,,0.30000000000000004,603,78.5,78.5,46750.348563153195,535.7742593523217,47286.12282250552,252.8226748521302,63.58722724127021,60
scenario_1,20,[],0.0,,0.4,603,78.5,78.5,46750.348563153195,535.7742593523217,47286.12282250552,252.8226748521302,63.58722724127021,60
scenario_1,20,[],0.0,,0.5,603,78.5,78.5,46750.348563153195,535.7742593523217,47286.12282250552,252.8226748521302,63.58722724127021,60
scenario_1,20,[],0.0,,0.6000000000000001,603,78.5,78.5,46750.348563153195,535.7742593523217,47286.12282250552,252.8226748521302,63.58722724127021,60
scenario_1,20,[],0.0,,0.7000000000000001,603,73.10000000000001,73.10000000000001,37516.67380450672,524.9917164301448,38041.66552093686,220.3833230156135,57.187250858977166,60
scenario_1,20,[],0.0,,0.8,603,72.4,72.4,37381.567923306284,554.9209250853428,37936.48884839163,218.04423319196883,54.667571711098375,60
scenario_1,20,[],0.0,,0.9,603,72.4,72.4,37381.567923306284,554.9209250853428,37936.48884839163,218.04423319196883,54.667571711098375,60
scenario_1,20,[],0.0,,1.0,603,74.60000000000001,74.60000000000001,48046.525638528634,572.9383219546988,48619.463960483336,302.52629949333254,72.45672110247673,60
scenario_1,20,[],0.0,,0.0,604,96.9,96.9,37307.752304613095,518.9282687702652,37826.68057338336,228.74707076895575,54.59605709864205,61
scenario_1,20,[],0.0,,0.1,604,96.9,96.9,37307.752304613095,518.9282687702652,37826.68057338336,228.74707076895575,54.59605709864205,61
scenario_1,20,[],0.0,,0.2,604,96.9,96.9,37307.75230461288,518.9282687702652,37826.68057338314,228.74707076895538,54.596057098642035,61
scenario_1,20,[],0.0,,0.30000000000000004,604,94.80000000000001,94.80000000000001,38294.86863137796,539.5820099175679,38834.45064129553,234.0167307519522,55.576908724749124,61
scenario_1,20,[],0.0,,0.4,604,107.2,107.2,43380.78572273459,554.8071177812739,43935.59284051586,256.28768661776087,60.71112551403505,61
scenario_1,20,[],0.0,,0.5,604,107.2,107.2,43380.78572273432,554.8071177812741,43935.592840515594,256.2876866177607,60.711125514034705,61
scenario_1,20,[],0.0,,0.6000000000000001,604,102.30000000000001,102.30000000000001,39625.67312532935,588.3767202656884,40214.04984559504,241.61513861289143,57.366729201162215,61
scenario_1,20,[],0.0,,0.7000000000000001,604,81.7,81.7,38539.750705941966,571.3469134128071,39111.097619354776,250.72588052806378,57.2726314176011,61
scenario_1,20,[],0.0,,0.8,604,81.7,81.7,38576.235862710644,571.2006919511294,39147.43655466177,251.37882212321313,57.329305261505425,61
scenario_1,20,[],0.0,,0.9,604,78.2,78.2,45669.65349836066,577.7798566017028,46247.43335496236,295.9486002852243,66.82328365947075,61
scenario_1,20,[],0.0,,1.0,604,84.7,84.7,57840.56450234563,554.9179449998255,58395.48244734546,394.14866557344857,89.00531324928704,61
scenario_1,20,[],0.0,,0.0,605,89.0,89.0,38629.93563463854,539.5482537081342,39169.48388834667,236.9897489884957,56.8303244728078,62
scenario_1,20,[],0.0,,0.1,605,89.0,89.0,41590.59498083168,524.9609437750775,42115.55592460676,240.80597602569983,57.93049014390478,62
scenario_1,20,[],0.0,,0.2,605,87.7,87.7,39354.06883899322,548.2257319618753,39902.29457095509,231.41547864553178,55.38745513142473,62
scenario_1,20,[],0.0,,0.30000000000000004,605,87.7,87.7,39354.06883899347,548.2257319618755,39902.294570955346,231.41547864553192,55.3874551314251,62
scenario_1,20,[],0.0,,0.4,605,87.7,87.7,39354.068838993255,548.2257319618755,39902.29457095513,231.41547864553183,55.38745513142477,62
scenario_1,20,[],0.0,,0.5,605,85.80000000000001,85.80000000000001,43487.065283579635,598.3259349428863,44085.39121852252,249.31411933532974,59.18508361852457,62
scenario_1,20,[],0.0,,0.6000000000000001,605,79.80000000000001,79.80000000000001,43744.71837658043,568.9550609268498,44313.67343750728,238.4283339700496,58.420238281815685,62
scenario_1,20,[],0.0,,0.7000000000000001,605,72.8,72.8,44099.08319151919,551.3653409975351,44650.448532516726,236.25156689559742,59.598829884451526,62
scenario_1,20,[],0.0,,0.8,605,72.8,72.8,44099.083191519225,551.3653409975352,44650.44853251676,236.25156689559745,59.59882988445155,62
scenario_1,20,[],0.0,,0.9,605,72.8,72.8,44099.08319151919,551.365340997535,44650.448532516726,236.25156689559742,59.598829884451526,62
scenario_1,20,[],0.0,,1.0,605,72.8,72.8,46841.715958725275,553.7595351080214,47395.4754938333,251.53614201060918,63.91842932306728,62
scenario_1,20,[],0.0,,0.0,606,111.0,111.0,44104.6518312764,573.4844664241024,44678.136297700505,253.17516552873474,59.92341768307287,63
scenario_1,20,[],0.0,,0.1,606,108.80000000000001,108.80000000000001,45410.72158490869,581.7603059710593,45992.48189087975,268.00308062245557,61.483093061203846,63
scenario_1,20,[],0.0,,0.2,606,108.80000000000001,108.80000000000001,45410.72158490869,581.7603059710593,45992.48189087975,268.00308062245557,61.483093061203846,63
scenario_1,20,[],0.0,,0.30000000000000004,606,97.7,97.7,48945.63005491408,617.5877831318568,49563.21783804594,270.25317157673436,64.06382210489694,63
scenario_1,20,[],0.0,,0.4,606,90.30000000000001,90.30000000000001,43436.50292082493,627.0671152200734,44063.57003604501,250.92388526458194,58.84054707173962,63
scenario_1,20,[],0.0,,0.5,606,77.60000000000001,77.60000000000001,54780.67593359165,587.3788068799777,55368.05474047163,304.10359781466997,73.98868409252141,63
scenario_1,20,[],0.0,,0.6000000000000001,606,76.10000000000001,76.10000000000001,39084.38090678035,566.2985043646573,39650.67941114501,234.6324700135501,57.67836816821297,63
scenario_1,20,[],0.0,,0.7000000000000001,606,76.10000000000001,76.10000000000001,39084.38090678035,566.2985043646573,39650.67941114501,234.63247001355012,57.67836816821296,63
scenario_1,20,[],0.0,,0.8,606,76.10000000000001,76.10000000000001,39084.38090678035,566.2985043646573,39650.67941114501,234.63247001355003,57.67836816821296,63
scenario_1,20,[],0.0,,0.9,606,82.5,82.5,51457.607228627654,535.130967793125,51992.73819642078,273.30842225861,69.38646609040116,63
scenario_1,20,[],0.0,,1.0,606,82.5,82.5,51548.535328844824,535.197303084283,52083.73263192911,273.9118529756499,69.83561711579136,63
scenario_1,20,[],0.0,,0.0,607,75.9,75.9,30530.03138178643,491.9310793927297,31021.96246117916,199.98636403424587,46.16017534163732,64
scenario_1,20,[],0.0,,0.1,607,95.30000000000001,95.30000000000001,43258.74234649865,564.2777849538878,43823.02013145254,254.2309227621071,59.80589059020765,64
scenario_1,20,[],0.0,,0.2,607,81.60000000000001,81.60000000000001,35379.04241601733,547.7417481044364,35926.78416412177,226.05616111067354,53.17885712800741,64
scenario_1,20,[],0.0,,0.30000000000000004,607,87.80000000000001,87.80000000000001,41350.584818680494,566.4731959973759,41917.05801467787,234.88806387984116,56.48849657062769,64
scenario_1,20,[],0.0,,0.4,607,87.80000000000001,87.80000000000001,41350.58481868112,566.4731959973759,41917.05801467849,234.88806387984116,56.48849657062808,64
scenario_1,20,[],0.0,,0.5,607,83.30000000000001,83.30000000000001,37337.53206143089,542.2399361324165,37879.7719975633,223.91002101924096,55.20426984675853,64
scenario_1,20,[],0.0,,0.6000000000000001,607,83.30000000000001,83.30000000000001,37337.53206143063,542.2399361324163,37879.771997563046,223.91002101924107,55.20426984675833,64
scenario_1,20,[],0.0,,0.7000000000000001,607,83.30000000000001,83.30000000000001,37337.53206143063,542.2399361324163,37879.771997563046,223.91002101924107,55.20426984675833,64
scenario_1,20,[],0.0,,0.8,607,83.30000000000001,83.30000000000001,37337.53206143089,542.2399361324165,37879.7719975633,223.91002101924096,55.20426984675853,64
scenario_1,20,[],0.0,,0.9,607,80.9,80.9,35794.81629283392,507.7097085385558,36302.52600137248,222.96847483484163,53.5758324367699,64
scenario_1,20,[],0.0,,1.0,607,80.60000000000001,80.60000000000001,40702.878459030784,500.2332614122818,41203.11172044306,247.48747154230915,60.80023074325713,64
scenario_1,20,[],0.0,,0.0,608,116.0,116.0,46164.876012249144,603.5989107505552,46768.474922999696,263.596978795012,63.23950938356461,65
scenario_1,20,[],0.0,,0.1,608,83.60000000000001,83.60000000000001,40601.19281270685,535.2367832520324,41136.429595958885,233.91177085002835,55.515712250092854,65
scenario_1,20,[],0.0,,0.2,608,83.60000000000001,83.60000000000001,40601.19281270685,535.2367832520324,41136.429595958885,233.91177085002835,55.515712250092854,65
scenario_1,20,[],0.0,,0.30000000000000004,608,83.60000000000001,83.60000000000001,40601.19281270686,535.2367832520324,41136.42959595889,233.9117708500283,55.51571225009286,65
scenario_1,20,[],0.0,,0.4,608,85.2,85.2,46955.55710313699,654.1215412143822,47609.67864435137,259.5138754966365,61.54633137071927,65
scenario_1,20,[],0.0,,0.5,608,95.30000000000001,95.30000000000001,52293.30490306488,659.2446736405255,52952.54957670541,283.0103413529427,66.80869835043666,65
scenario_1,20,[],0.0,,0.6000000000000001,608,79.2,79.2,46836.73994934006,571.1332448337185,47407.87319417378,245.0060364009497,60.455783433929554,65
scenario_1,20,[],0.0,,0.7000000000000001,608,75.60000000000001,75.60000000000001,45064.20165400763,575.2689600110432,45639.470614018675,244.0350899129872,60.20643946268103,65
scenario_1,20,[],0.0,,0.8,608,83.10000000000001,83.10000000000001,42596.14969714582,600.5444941175401,43196.694191263356,247.16789367784824,57.74354008236795,65
scenario_1,20,[],0.0,,0.9,608,78.30000000000001,78.30000000000001,43849.797061497724,536.9749637003308,44386.77202519806,247.83702460266034,59.55090042302314,65
scenario_1,20,[],0.0,,1.0,608,77.60000000000001,77.60000000000001,43440.110000136476,529.4745480662727,43969.58454820275,244.12571053125762,58.998923725171736,65
scenario_1,20,[],0.0,,0.0,609,95.7,95.7,44728.117768962846,557.5328721315984,45285.65064109444,247.27222767512367,57.6372526686592,66
scenario_1,20,[],0.0,,0.1,609,111.30000000000001,111.30000000000001,46263.41882871856,550.2661927024598,46813.68502142102,261.27348861137034,60.04506651578519,66
scenario_1,20,[],0.0,,0.2,609,111.30000000000001,111.30000000000001,46263.41882871857,550.2661927024598,46813.68502142103,261.27348861137034,60.045066515785194,66
scenario_1,20,[],0.0,,0.30000000000000004,609,110.10000000000001,110.10000000000001,41826.0087687349,591.8242876307362,42417.833056365635,247.67416516919522,58.68805249843342,66
scenario_1,20,[],0.0,,0.4,609,98.30000000000001,98.30000000000001,41226.55188168012,534.6829306130763,41761.234812293194,233.13374702870934,54.285519252165194,66
scenario_1,20,[],0.0,,0.5,609,98.30000000000001,98.30000000000001,41226.55188168012,534.6829306130763,41761.234812293194,233.1337470287094,54.285519252165194,66
scenario_1,20,[],0.0,,0.6000000000000001,609,98.30000000000001,98.30000000000001,41226.55188168012,534.6829306130763,41761.234812293194,233.13374702870934,54.285519252165194,66
scenario_1,20,[],0.0,,0.7000000000000001,609,91.60000000000001,91.60000000000001,48084.71527554418,602.1080055821209,48686.8232811263,261.5916787895283,61.996577676406865,66
scenario_1,20,[],0.0,,0.8,609,82.0,82.0,48635.97714049439,570.6131879932874,49206.59032848768,260.04396487928807,62.39621071164312,66
scenario_1,20,[],0.0,,0.9,609,82.0,82.0,48635.97714049439,570.6131879932874,49206.59032848768,260.04396487928807,62.39621071164312,66
scenario_1,20,[],0.0,,1.0,609,84.80000000000001,84.80000000000001,59350.27803134394,608.9380538294816,59959.21608517342,364.09009297605274,84.51024967269265,66
scenario_1,20,[],0.0,,0.0,610,77.2,77.2,36993.92485678609,625.9672837572252,37619.89214054332,233.00965889597626,53.81782020955524,67
scenario_1,20,[],0.0,,0.1,610,96.0,96.0,43731.96827110629,636.4436437579666,44368.41191486426,253.30518448518453,60.86906366426851,67
scenario_1,20,[],0.0,,0.2,610,96.0,96.0,43731.96827110629,636.4436437579666,44368.41191486426,253.30518448518453,60.86906366426851,67
scenario_1,20,[],0.0,,0.30000000000000004,610,96.0,96.0,43731.96827110629,636.4436437579666,44368.41191486426,253.30518448518453,60.86906366426851,67
scenario_1,20,[],0.0,,0.4,610,96.0,96.0,43731.96827110629,636.4436437579666,44368.41191486426,253.30518448518453,60.86906366426851,67
scenario_1,20,[],0.0,,0.5,610,96.0,96.0,43731.9682711063,636.4436437579666,44368.411914864264,253.30518448518453,60.869063664268516,67
scenario_1,20,[],0.0,,0.6000000000000001,610,73.8,73.8,42918.7653526865,543.612942973315,43462.378295659815,260.4618639530205,63.09963479704411,67
scenario_1,20,[],0.0,,0.7000000000000001,610,73.8,73.8,42918.24871683446,543.5560814512269,43461.80479828569,259.7870421558838,63.097744855916176,67
scenario_1,20,[],0.0,,0.8,610,69.4,69.4,44664.93306289939,541.0460621497446,45205.97912504914,251.71036781605153,61.164884840080816,67
scenario_1,20,[],0.0,,0.9,610,78.2,78.2,49334.182650033326,602.6448141794684,49936.827464212794,302.6583516328825,70.59257770632586,67
scenario_1,20,[],0.0,,1.0,610,79.0,79.0,35081.285925526856,653.7800946190636,35735.06602014592,237.4121861623662,56.288881851915754,67
scenario_1,20,[],0.0,,0.0,611,85.9,85.9,34492.23969262479,511.80167354882434,35004.04136617362,223.2024589630276,52.295580070173244,68
scenario_1,20,[],0.0,,0.1,611,82.0,82.0,41606.64869630149,555.1779129823298,42161.82660928382,245.1630702231173,57.917515628600405,68
scenario_1,20,[],0.0,,0.2,611,82.0,82.0,41606.64869630149,555.1779129823298,42161.82660928382,245.1630702231173,57.917515628600405,68
scenario_1,20,[],0.0,,0.30000000000000004,611,82.0,82.0,41606.64869630149,555.1779129823298,42161.82660928382,245.1630702231173,57.917515628600405,68
scenario_1,20,[],0.0,,0.4,611,82.0,82.0,41606.64869630149,555.1779129823298,42161.82660928382,245.1630702231173,57.917515628600405,68
scenario_1,20,[],0.0,,0.5,611,82.0,82.0,41606.64869630161,555.1779129823296,42161.82660928393,245.1630702231173,57.9175156286005,68
scenario_1,20,[],0.0,,0.6000000000000001,611,70.4,70.4,37948.10570811592,558.5426534026541,38506.64836151858,236.91289910064643,55.82789572545855,68
scenario_1,20,[],0.0,,0.7000000000000001,611,70.4,70.4,37948.10570811592,558.5426534026541,38506.64836151858,236.91289910064643,55.82789572545855,68
scenario_1,20,[],0.0,,0.8,611,70.4,70.4,37948.10570811595,558.5426534026541,38506.64836151861,236.91289910064648,55.82789572545858,68
scenario_1,20,[],0.0,,0.9,611,70.4,70.4,37948.10570811595,558.5426534026542,38506.64836151861,236.91289910064648,55.82789572545858,68
scenario_1,20,[],0.0,,1.0,611,75.0,75.0,67596.08238722265,609.9613786320705,68206.04376585472,396.846576644173,91.31661378958954,68
scenario_1,20,[],0.0,,0.0,612,95.9,95.9,37629.56465332412,500.1381228879795,38129.7027762121,222.17004744135048,54.14189739028043,69
scenario_1,20,[],0.0,,0.1,612,93.7,93.7,40752.659889640934,518.8381628574192,41271.498052498355,245.8628220507038,57.616943479654225,69
scenario_1,20,[],0.0,,0.2,612,84.10000000000001,84.10000000000001,38153.989766929946,569.3021239018002,38723.291890831744,234.54763952733686,55.04787290556624,69
scenario_1,20,[],0.0,,0.30000000000000004,612,84.10000000000001,84.10000000000001,38153.989766929946,569.3021239018002,38723.291890831744,234.54763952733686,55.04787290556624,69
scenario_1,20,[],0.0,,0.4,612,84.10000000000001,84.10000000000001,38153.98976693078,569.3021239018001,38723.29189083258,234.54763952733666,55.04787290556743,69
scenario_1,20,[],0.0,,0.5,612,84.10000000000001,84.10000000000001,38153.989766929946,569.3021239018002,38723.291890831744,234.54763952733686,55.04787290556624,69
scenario_1,20,[],0.0,,0.6000000000000001,612,78.30000000000001,78.30000000000001,45625.89442424815,570.3886202370887,46196.283044485244,259.6555869926733,63.02145215208854,69
scenario_1,20,[],0.0,,0.7000000000000001,612,80.4,80.4,45371.20746359896,550.6913137147762,45921.89877731374,259.09883405068894,63.20199943922557,69
scenario_1,20,[],0.0,,0.8,612,80.4,80.4,45371.20746359896,550.6913137147762,45921.89877731374,259.09883405068894,63.20199943922557,69
scenario_1,20,[],0.0,,0.9,612,79.0,79.0,54335.493083092406,554.3791585155337,54889.87224160794,298.5514673737766,72.96169119906557,69
scenario_1,20,[],0.0,,1.0,612,76.60000000000001,76.60000000000001,78655.7706355369,510.55307899611483,79166.32371453302,442.09020139334956,108.92284810516692,69
scenario_1,20,[],0.0,,0.0,613,90.5,90.5,45559.86552650509,522.1553007505253,46082.02082725562,255.70596724010431,64.23286228985835,70
scenario_1,20,[],0.0,,0.1,613,83.10000000000001,83.10000000000001,35434.238151024845,575.8392126731356,36010.07736369798,210.36187610644416,49.369938329766725,70
scenario_1,20,[],0.0,,0.2,613,83.10000000000001,83.10000000000001,35434.238151024845,575.8392126731356,36010.07736369798,210.36187610644413,49.369938329766725,70
scenario_1,20,[],0.0,,0.30000000000000004,613,83.10000000000001,83.10000000000001,35434.238151024845,575.8392126731356,36010.07736369798,210.36187610644413,49.369938329766725,70
scenario_1,20,[],0.0,,0.4,613,83.10000000000001,83.10000000000001,35434.238151024845,575.8392126731356,36010.07736369798,210.36187610644416,49.369938329766725,70
scenario_1,20,[],0.0,,0.5,613,83.10000000000001,83.10000000000001,35434.238151024845,575.8392126731356,36010.07736369798,210.36187610644413,49.369938329766725,70
scenario_1,20,[],0.0,,0.6000000000000001,613,78.10000000000001,78.10000000000001,44839.39769211212,560.1050991533551,45399.50279126548,230.73267363318791,62.520126212277866,70
scenario_1,20,[],0.0,,0.7000000000000001,613,77.80000000000001,77.80000000000001,47766.92288487589,561.457093378307,48328.37997825419,249.29033428284785,63.87053133670558,70
scenario_1,20,[],0.0,,0.8,613,77.80000000000001,77.80000000000001,47766.92288487589,561.457093378307,48328.37997825419,249.29033428284785,63.87053133670558,70
scenario_1,20,[],0.0,,0.9,613,77.80000000000001,77.80000000000001,47766.92288487589,561.457093378307,48328.37997825419,249.29033428284785,63.87053133670558,70
scenario_1,20,[],0.0,,1.0,613,77.80000000000001,77.80000000000001,48138.321898144684,561.845785956754,48700.16768410144,250.81110053977702,64.22538777122921,70
scenario_1,20,[],0.0,,0.0,614,113.60000000000001,113.60000000000001,43457.41330133249,636.0671960415783,44093.48049737407,245.14333190824192,58.09945445078189,71
scenario_1,20,[],0.0,,0.1,614,97.80000000000001,97.80000000000001,44285.983169289044,581.8106032140071,44867.79377250305,244.33825278457945,58.45647610023035,71
scenario_1,20,[],0.0,,0.2,614,77.60000000000001,77.60000000000001,43596.53218307913,577.7622515906331,44174.29443466976,251.42276319723456,60.342583304969686,71
scenario_1,20,[],0.0,,0.30000000000000004,614,77.60000000000001,77.60000000000001,43596.53218307913,577.7622515906331,44174.29443466976,251.42276319723456,60.342583304969686,71
scenario_1,20,[],0.0,,0.4,614,92.0,92.0,46487.73005620698,640.3357457190459,47128.06580192602,261.5185678956242,62.27925930197293,71
scenario_1,20,[],0.0,,0.5,614,92.0,92.0,46487.730056207394,640.3357457190459,47128.06580192644,261.51856789562316,62.27925930197317,71
scenario_1,20,[],0.0,,0.6000000000000001,614,92.0,92.0,46487.73005620698,640.3357457190459,47128.06580192602,261.5185678956242,62.27925930197293,71
scenario_1,20,[],0.0,,0.7000000000000001,614,79.7,79.7,39038.278235194346,573.5009328791699,39611.77916807352,242.52114786075532,57.75111641172273,71
scenario_1,20,[],0.0,,0.8,614,79.7,79.7,39038.278235194346,573.5009328791699,39611.77916807352,242.52114786075532,57.75111641172272,71
scenario_1,20,[],0.0,,0.9,614,69.2,69.2,47361.548892386716,569.5590531881226,47931.10794557484,282.460666428292,66.72429819221566,71
scenario_1,20,[],0.0,,1.0,614,78.80000000000001,78.80000000000001,64597.220215592264,643.4784681448809,65240.698683737144,416.90627557644734,92.7013176459487,71
scenario_1,20,[],0.0,,0.0,615,98.4,98.4,41147.633921416666,541.4920538100876,41689.12597522675,244.47574459250902,57.128355978859176,72
scenario_1,20,[],0.0,,0.1,615,78.80000000000001,78.80000000000001,42217.15759673864,569.8368900297369,42786.99448676837,247.48174756147893,57.13653370752775,72
scenario_1,20,[],0.0,,0.2,615,73.7,73.7,37561.33582119593,563.6352138902615,38124.971035086186,222.76089384230613,50.93844306772671,72
scenario_1,20,[],0.0,,0.30000000000000004,615,73.7,73.7,37561.335821195986,563.6352138902618,38124.971035086244,222.76089384230656,50.93844306772685,72
scenario_1,20,[],0.0,,0.4,615,73.7,73.7,37561.33582119594,563.6352138902618,38124.9710350862,222.76089384230656,50.93844306772682,72
scenario_1,20,[],0.0,,0.5,615,73.7,73.7,37561.33582119591,563.6352138902615,38124.97103508617,222.76089384230613,50.9384430677267,72
scenario_1,20,[],0.0,,0.6000000000000001,615,69.2,69.2,28264.25935595378,600.0978182872858,28864.357174241068,213.51028379745358,50.31411104097555,72
scenario_1,20,[],0.0,,0.7000000000000001,615,76.60000000000001,76.60000000000001,38482.42978400106,657.1815099031472,39139.61129390421,236.6521873352201,55.138290222607395,72
scenario_1,20,[],0.0,,0.8,615,76.60000000000001,76.60000000000001,38482.42978400106,657.1815099031472,39139.61129390421,236.65218733522016,55.138290222607395,72
scenario_1,20,[],0.0,,0.9,615,71.10000000000001,71.10000000000001,58074.18423864046,501.7527571860761,58575.93699582654,306.3622210450463,74.26510977336383,72
scenario_1,20,[],0.0,,1.0,615,80.60000000000001,80.60000000000001,58705.64652388006,489.44851721981433,59195.09504109987,375.10422118722533,87.58903591939713,72
scenario_1,20,[],0.0,,0.0,616,102.60000000000001,102.60000000000001,34868.03422524381,556.5337929311712,35424.568018174985,221.9535573871057,52.61186007904007,73
scenario_1,20,[],0.0,,0.1,616,85.60000000000001,85.60000000000001,32384.92713498272,613.3991489625826,32998.3262839453,219.22646708147332,51.195859578247656,73
scenario_1,20,[],0.0,,0.2,616,85.60000000000001,85.60000000000001,32384.92713498272,613.3991489625826,32998.3262839453,219.22646708147332,51.195859578247656,73
scenario_1,20,[],0.0,,0.30000000000000004,616,85.60000000000001,85.60000000000001,32384.92713498272,613.3991489625826,32998.3262839453,219.22646708147332,51.195859578247656,73
scenario_1,20,[],0.0,,0.4,616,72.3,72.3,34297.584723284526,615.3311697908665,34912.91589307539,229.5987795414168,54.40700978853613,73
scenario_1,20,[],0.0,,0.5,616,82.30000000000001,82.30000000000001,33120.47673788874,519.3334305231377,33639.81016841188,198.65677533749928,48.48842073579876,73
scenario_1,20,[],0.0,,0.6000000000000001,616,82.30000000000001,82.30000000000001,33120.47673788874,519.3334305231377,33639.81016841188,198.65677533749928,48.48842073579876,73
scenario_1,20,[],0.0,,0.7000000000000001,616,78.0,78.0,35292.3036725649,539.7067103027508,35832.01038286765,215.51794158948744,54.10498042552509,73
scenario_1,20,[],0.0,,0.8,616,78.0,78.0,35292.3036725649,539.7067103027508,35832.01038286765,215.51794158948744,54.10498042552509,73
scenario_1,20,[],0.0,,0.9,616,103.80000000000001,103.80000000000001,63939.02987447474,529.2921241675941,64468.321998642336,375.75852523351506,87.76979876065187,73
scenario_1,20,[],0.0,,1.0,616,88.2,88.2,65531.22821995525,555.398276853089,66086.62649680834,427.73106724697664,102.32789886376236,73
scenario_1,20,[],0.0,,0.0,617,98.0,98.0,36036.77925075541,554.1354618383479,36590.91471259376,232.31924104113102,54.93523647646305,74
scenario_1,20,[],0.0,,0.1,617,103.30000000000001,103.30000000000001,28760.93521794906,580.4325867337296,29341.367804682788,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.2,617,103.30000000000001,103.30000000000001,28760.93521794906,580.4325867337296,29341.367804682788,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.30000000000000004,617,103.30000000000001,103.30000000000001,28760.93521794906,580.4325867337296,29341.367804682788,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.4,617,103.30000000000001,103.30000000000001,28760.935217949125,580.4325867337296,29341.367804682854,206.51160047705514,47.06626748218928,74
scenario_1,20,[],0.0,,0.5,617,103.30000000000001,103.30000000000001,28760.93521794906,580.4325867337296,29341.367804682788,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.6000000000000001,617,103.30000000000001,103.30000000000001,28760.93521794906,580.4325867337296,29341.367804682788,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.7000000000000001,617,103.30000000000001,103.30000000000001,28760.93521794906,580.4325867337296,29341.367804682788,206.51160047705517,47.06626748218932,74
scenario_1,20,[],0.0,,0.8,617,98.30000000000001,98.30000000000001,31461.57722212758,552.5366394119088,32014.11386153949,207.18479741663302,47.86017979881382,74
scenario_1,20,[],0.0,,0.9,617,98.30000000000001,98.30000000000001,31461.57722212758,552.5366394119088,32014.11386153949,207.18479741663302,47.86017979881382,74
scenario_1,20,[],0.0,,1.0,617,94.2,94.2,41203.06612189319,597.2744733166609,41800.340595209855,259.51947417711216,59.03590013086668,74
scenario_1,20,[],0.0,,0.0,618,96.4,96.4,30893.445722350392,483.5126873360574,31376.95840968645,210.3884365791031,49.45709744712297,75
scenario_1,20,[],0.0,,0.1,618,102.60000000000001,102.60000000000001,35374.5012597934,489.14732455652995,35863.648584349925,220.58658804731468,52.627083226890534,75
scenario_1,20,[],0.0,,0.2,618,102.10000000000001,102.10000000000001,36673.20969224859,484.9538993799106,37158.1635916285,221.26866510123998,54.11452082799055,75
scenario_1,20,[],0.0,,0.30000000000000004,618,76.10000000000001,76.10000000000001,29137.022083743646,444.6069779036445,29581.62906164729,200.35146737880268,48.557039248678784,75
scenario_1,20,[],0.0,,0.4,618,76.10000000000001,76.10000000000001,29173.546513079404,444.5010677065543,29618.04758078596,200.7007624276923,48.62289079086301,75
scenario_1,20,[],0.0,,0.5,618,76.10000000000001,76.10000000000001,29137.022083743646,444.6069779036445,29581.62906164729,200.35146737880268,48.557039248678784,75
scenario_1,20,[],0.0,,0.6000000000000001,618,81.7,81.7,37151.32521917934,549.5845723278263,37700.90979150717,259.13049990936435,60.749455118718856,75
scenario_1,20,[],0.0,,0.7000000000000001,618,76.4,76.4,40065.39827329348,535.0244047148802,40600.42267800836,258.0588368455866,62.51275992152198,75
scenario_1,20,[],0.0,,0.8,618,66.9,66.9,42837.483354706594,524.0399725847133,43361.52332729131,270.6207035779231,65.28011895045617,75
scenario_1,20,[],0.0,,0.9,618,66.9,66.9,42837.4833547061,524.0399725847134,43361.523327290815,270.6207035779231,65.28011895045535,75
scenario_1,20,[],0.0,,1.0,618,66.9,66.9,44342.008386675254,526.6091199402489,44868.617506615505,291.49583917184935,70.42411174736742,75
scenario_1,20,[],0.0,,0.0,619,97.60000000000001,97.60000000000001,35636.10912696188,526.2933190243485,36162.40244598623,211.55909089432646,49.72865625040106,76
scenario_1,20,[],0.0,,0.1,619,115.10000000000001,115.10000000000001,52415.676261548535,728.4090722607625,53144.0853338093,294.39454581551155,68.2255724230474,76
scenario_1,20,[],0.0,,0.2,619,115.10000000000001,115.10000000000001,52415.676261548535,728.4090722607625,53144.0853338093,294.39454581551155,68.2255724230474,76
scenario_1,20,[],0.0,,0.30000000000000004,619,115.10000000000001,115.10000000000001,52415.676261548535,728.4090722607625,53144.0853338093,294.39454581551155,68.2255724230474,76
scenario_1,20,[],0.0,,0.4,619,106.80000000000001,106.80000000000001,52801.66678282483,691.4500850660945,53493.11686789092,292.7199656751962,66.02415754412428,76
scenario_1,20,[],0.0,,0.5,619,108.7,108.7,46275.02527277902,736.4117810616721,47011.437053840695,275.5200996551952,61.64594995035603,76
scenario_1,20,[],0.0,,0.6000000000000001,619,95.5,95.5,43470.90394715886,566.5055618149767,44037.40950897384,236.5207902429297,58.23295324515063,76
scenario_1,20,[],0.0,,0.7000000000000001,619,73.7,73.7,42074.03554216474,554.7808247194207,42628.81636688416,238.52484156976755,58.45860253398614,76
scenario_1,20,[],0.0,,0.8,619,73.7,73.7,42074.035542164565,554.7808247194207,42628.816366883984,238.52484156976763,58.458602533985996,76
scenario_1,20,[],0.0,,0.9,619,72.2,72.2,47557.90366600858,526.7505790266196,48084.6542450352,263.00070305228945,65.0923622505336,76
scenario_1,20,[],0.0,,1.0,619,68.8,68.8,63207.93576233069,570.5760726829175,63778.51183501361,366.7563568221293,87.8458136266876,76
scenario_1,20,[],0.0,,0.0,620,91.4,91.4,43260.2005053952,520.0745494373309,43780.275054832535,260.5811167372878,62.09322766289801,77
scenario_1,20,[],0.0,,0.1,620,91.4,91.4,30985.46126286153,599.854094368322,31585.31535722985,223.85372201662113,50.48785991496217,77
scenario_1,20,[],0.0,,0.2,620,82.30000000000001,82.30000000000001,35557.75833995332,544.7821141348956,36102.540454088215,228.55617237140697,52.605454140621866,77
scenario_1,20,[],0.0,,0.30000000000000004,620,75.5,75.5,42069.75536164496,565.6639909510803,42635.419352596036,241.64877921127845,56.98042727867136,77
scenario_1,20,[],0.0,,0.4,620,75.5,75.5,42069.75536164496,565.6639909510803,42635.419352596036,241.64877921127845,56.98042727867136,77
scenario_1,20,[],0.0,,0.5,620,75.5,75.5,42069.75536164499,565.6639909510802,42635.419352596065,241.6487792112785,56.98042727867137,77
scenario_1,20,[],0.0,,0.6000000000000001,620,65.0,65.0,40379.23920450048,603.1999730009699,40982.43917750145,241.07376669181846,57.119604090088664,77
scenario_1,20,[],0.0,,0.7000000000000001,620,65.0,65.0,40379.23920450017,603.1999730009699,40982.43917750114,241.07376669181917,57.11960409008862,77
scenario_1,20,[],0.0,,0.8,620,65.0,65.0,40379.23920450048,603.1999730009699,40982.43917750145,241.07376669181846,57.119604090088664,77
scenario_1,20,[],0.0,,0.9,620,61.2,61.2,34997.92255727747,571.43945377834,35569.362011055804,226.62737117344284,54.645328527627754,77
scenario_1,20,[],0.0,,1.0,620,61.2,61.2,35247.01030660011,571.5872547931364,35818.597561393246,227.8819339089425,55.06241555453137,77
scenario_1,20,[],0.0,,0.0,621,114.5,114.5,37767.84417194839,561.7125630711715,38329.55673501956,228.60526802191316,53.64478947285264,78
scenario_1,20,[],0.0,,0.1,621,95.7,95.7,37756.5502908176,562.7704064020165,38319.32069721961,236.26791852603375,57.06201849023404,78
scenario_1,20,[],0.0,,0.2,621,95.7,95.7,37756.5502908176,562.7704064020165,38319.32069721961,236.26791852603375,57.06201849023404,78
scenario_1,20,[],0.0,,0.30000000000000004,621,85.30000000000001,85.30000000000001,45029.10605335153,614.6571569281675,45643.76321027969,243.48416970555346,59.810723437421885,78
scenario_1,20,[],0.0,,0.4,621,89.10000000000001,89.10000000000001,47604.26820745396,565.9643966827977,48170.23260413676,243.82297589250817,62.11989249205779,78
scenario_1,20,[],0.0,,0.5,621,82.4,82.4,45203.38004284044,569.4684337056682,45772.84847654611,234.41628004680365,60.53073388132811,78
scenario_1,20,[],0.0,,0.6000000000000001,621,90.2,90.2,46222.32957113673,560.4626833175101,46782.792254454245,243.7495916436359,62.3495412090587,78
scenario_1,20,[],0.0,,0.7000000000000001,621,82.5,82.5,46480.320789042824,553.5093266742498,47033.83011571707,259.7037161967804,62.66260040213703,78
scenario_1,20,[],0.0,,0.8,621,76.7,76.7,47397.873703870515,548.3783285985044,47946.25203246902,258.7345209617985,63.90027781417801,78
scenario_1,20,[],0.0,,0.9,621,76.7,76.7,47397.873703870515,548.3783285985044,47946.25203246902,258.7345209617985,63.90027781417801,78
scenario_1,20,[],0.0,,1.0,621,76.5,76.5,47586.823080134214,556.1206525176312,48142.943732651845,264.8277188921499,64.00626505649416,78
scenario_1,20,[],0.0,,0.0,622,98.30000000000001,98.30000000000001,34517.86093231912,534.5102140819007,35052.37114640102,212.17900820029874,52.614834642930674,79
scenario_1,20,[],0.0,,0.1,622,84.9,84.9,37132.07243923053,500.6454110343917,37632.71785026492,212.53320942262496,53.7837305998096,79
scenario_1,20,[],0.0,,0.2,622,77.0,77.0,37688.883670395604,470.7945130087471,38159.67818340435,214.42231741482462,53.84765949856929,79
scenario_1,20,[],0.0,,0.30000000000000004,622,77.0,77.0,37688.883670395604,470.7945130087471,38159.67818340435,214.42231741482462,53.84765949856929,79
scenario_1,20,[],0.0,,0.4,622,95.5,95.5,42038.263932510585,630.9788723453219,42669.24280485591,245.2112411461586,58.56949507985429,79
scenario_1,20,[],0.0,,0.5,622,95.5,95.5,42038.26393251057,630.9788723453219,42669.242804855894,245.21124114615841,58.56949507985425,79
scenario_1,20,[],0.0,,0.6000000000000001,622,95.5,95.5,42038.26393251057,630.9788723453219,42669.242804855894,245.2112411461585,58.56949507985426,79
scenario_1,20,[],0.0,,0.7000000000000001,622,84.7,84.7,38941.567042738694,603.8818902639446,39545.44893300264,233.03083790599703,56.8142549122139,79
scenario_1,20,[],0.0,,0.8,622,84.7,84.7,38941.567042738694,603.8818902639447,39545.44893300264,233.03083790599703,56.814254912213904,79
scenario_1,20,[],0.0,,0.9,622,84.7,84.7,38941.567042738694,603.8818902639446,39545.44893300264,233.03083790599703,56.8142549122139,79
scenario_1,20,[],0.0,,1.0,622,88.30000000000001,88.30000000000001,80876.09287606092,561.011051905636,81437.10392796656,484.4595268089563,117.89388343641207,79
scenario_1,20,[],0.0,,0.0,623,87.0,87.0,42468.99332231136,552.158561439824,43021.15188375118,259.0477931575677,60.26452491689524,80
scenario_1,20,[],0.0,,0.1,623,89.7,89.7,41345.3939685028,581.8567734438587,41927.250741946664,247.93721107788252,56.914100063691436,80
scenario_1,20,[],0.0,,0.2,623,73.9,73.9,41262.925319428265,507.4831488120326,41770.4084682403,232.717796549758,57.398730431416816,80
scenario_1,20,[],0.0,,0.30000000000000004,623,73.9,73.9,41262.925319428265,507.4831488120326,41770.4084682403,232.717796549758,57.398730431416816,80
scenario_1,20,[],0.0,,0.4,623,73.9,73.9,41262.925319428265,507.4831488120326,41770.4084682403,232.717796549758,57.398730431416816,80
scenario_1,20,[],0.0,,0.5,623,73.9,73.9,41262.925319428265,507.4831488120326,41770.4084682403,232.717796549758,57.398730431416816,80
scenario_1,20,[],0.0,,0.6000000000000001,623,82.2,82.2,45450.46439888528,528.8306228234957,45979.29502170877,257.92566897055985,63.29279933775582,80
scenario_1,20,[],0.0,,0.7000000000000001,623,73.9,73.9,48897.25416531534,527.1782403882429,49424.432405703585,269.21571972843134,67.1937548213387,80
scenario_1,20,[],0.0,,0.8,623,64.0,64.0,44701.86793313798,518.6750956225209,45220.543028760505,246.96608443960088,62.20736452291542,80
scenario_1,20,[],0.0,,0.9,623,72.7,72.7,54260.35139177518,462.7811722708881,54723.13256404606,300.49152069729433,78.26729416604587,80
scenario_1,20,[],0.0,,1.0,623,69.9,69.9,58206.72372539789,499.9730784126607,58706.69680381055,318.3941887609256,84.89648331613917,80
scenario_1,20,[],0.0,,0.0,624,90.10000000000001,90.10000000000001,42556.261308458765,583.933959825347,43140.195268284115,236.94512881531088,57.901294456601335,81
scenario_1,20,[],0.0,,0.1,624,99.4,99.4,46795.43066267904,642.5291685665227,47437.959831245564,255.16768748052561,62.304029670319224,81
scenario_1,20,[],0.0,,0.2,624,99.4,99.4,46822.49175978456,641.9868625219262,47464.47862230649,255.9617101954493,62.315623239907914,81
scenario_1,20,[],0.0,,0.30000000000000004,624,99.4,99.4,46795.43066267898,642.5291685665225,47437.9598312455,255.16768748052897,62.30402967031905,81
scenario_1,20,[],0.0,,0.4,624,86.10000000000001,86.10000000000001,37448.0469765051,630.3452963805662,38078.39227288567,221.13285975676496,54.668172644135595,81
scenario_1,20,[],0.0,,0.5,624,86.10000000000001,86.10000000000001,37448.04697650568,630.3452963805661,38078.392272886245,221.13285975677002,54.668172644136504,81
scenario_1,20,[],0.0,,0.6000000000000001,624,86.10000000000001,86.10000000000001,37448.04697650568,630.3452963805661,38078.392272886245,221.13285975677002,54.668172644136504,81
scenario_1,20,[],0.0,,0.7000000000000001,624,86.10000000000001,86.10000000000001,37448.0469765051,630.3452963805662,38078.39227288567,221.13285975676487,54.66817264413559,81
scenario_1,20,[],0.0,,0.8,624,85.0,85.0,44794.21922933029,599.0770601238745,45393.29628945416,246.5500028965097,60.32715388479012,81
scenario_1,20,[],0.0,,0.9,624,79.10000000000001,79.10000000000001,68045.34646346717,484.02563431154107,68529.37209777872,369.2967783898693,92.13563832823763,81
scenario_1,20,[],0.0,,1.0,624,78.5,78.5,73953.01711479525,494.9692411224177,74447.98635591767,397.88527369305757,99.13120714639388,81
scenario_1,20,[],0.0,,0.0,625,107.80000000000001,107.80000000000001,38808.4855722438,565.8190274242687,39374.30459966807,234.22941771877083,54.389259725645246,82
scenario_1,20,[],0.0,,0.1,625,82.2,82.2,35604.61329085443,556.4829915091444,36161.09628236358,215.0745940522231,54.03582078770168,82
scenario_1,20,[],0.0,,0.2,625,82.2,82.2,35604.61329085443,556.4829915091444,36161.09628236358,215.0745940522231,54.03582078770168,82
scenario_1,20,[],0.0,,0.30000000000000004,625,82.2,82.2,35604.61329085443,556.4829915091444,36161.09628236358,215.0745940522231,54.03582078770168,82
scenario_1,20,[],0.0,,0.4,625,76.2,76.2,40866.25830529119,510.8239282036465,41377.08223349483,234.93848046221478,57.336850859454195,82
scenario_1,20,[],0.0,,0.5,625,93.30000000000001,93.30000000000001,44093.73097026364,535.9891226063913,44629.72009287003,251.24851799116738,60.16999784681344,82
scenario_1,20,[],0.0,,0.6000000000000001,625,91.2,91.2,44606.280730626204,531.6432557745187,45137.923986400725,258.0440684679308,63.12416816868348,82
scenario_1,20,[],0.0,,0.7000000000000001,625,91.2,91.2,45159.28691121015,531.8144940929108,45691.10140530306,257.87983074036146,63.738620468678086,82
scenario_1,20,[],0.0,,0.8,625,73.4,73.4,42071.10234372738,499.15719054105676,42570.25953426844,234.95882771527764,60.510167571689344,82
scenario_1,20,[],0.0,,0.9,625,73.4,73.4,42071.102343727354,499.1571905410565,42570.25953426841,234.9588277152777,60.510167571689294,82
scenario_1,20,[],0.0,,1.0,625,75.0,75.0,62091.11118981244,455.379309399058,62546.490499211504,361.99877243188627,91.66578627681444,82
scenario_1,20,[],0.0,,0.0,626,109.80000000000001,109.80000000000001,36106.6143368324,500.5597760075418,36607.17411283994,230.25428438076383,53.38426498310345,83
scenario_1,20,[],0.0,,0.1,626,94.4,94.4,32774.752580232926,510.80175899300013,33285.55433922593,207.1595199993647,51.14894013112834,83
scenario_1,20,[],0.0,,0.2,626,94.4,94.4,32774.75258023292,510.80175899300013,33285.55433922592,207.1595199993647,51.14894013112834,83
scenario_1,20,[],0.0,,0.30000000000000004,626,94.4,94.4,32774.752580232926,510.80175899300013,33285.55433922593,207.1595199993647,51.14894013112834,83
scenario_1,20,[],0.0,,0.4,626,94.4,94.4,32774.752580232926,510.80175899300013,33285.55433922593,207.1595199993647,51.14894013112834,83
scenario_1,20,[],0.0,,0.5,626,94.4,94.4,32774.75258023292,510.80175899300013,33285.55433922592,207.1595199993647,51.14894013112834,83
scenario_1,20,[],0.0,,0.6000000000000001,626,94.4,94.4,32774.75258023292,510.80175899300013,33285.55433922592,207.1595199993647,51.14894013112834,83
scenario_1,20,[],0.0,,0.7000000000000001,626,74.9,74.9,42815.27559440933,477.10827998104946,43292.383874390376,244.3621385940802,63.116576864079484,83
scenario_1,20,[],0.0,,0.8,626,74.9,74.9,42815.27559440931,477.10827998104946,43292.383874390354,244.3621385940802,63.11657686407946,83
scenario_1,20,[],0.0,,0.9,626,74.9,74.9,42815.27559440933,477.10827998104946,43292.383874390376,244.3621385940802,63.116576864079484,83
scenario_1,20,[],0.0,,1.0,626,75.0,75.0,48582.10259420678,500.6899114421976,49082.79250564898,303.80426378761797,73.94062480621938,83
scenario_1,20,[],0.0,,0.0,627,85.2,85.2,37560.005031556124,557.6569929809622,38117.66202453709,226.51102278035316,53.980493246846066,84
scenario_1,20,[],0.0,,0.1,627,85.2,85.2,37560.005031556124,557.6569929809622,38117.66202453709,226.5110227803532,53.980493246846066,84
scenario_1,20,[],0.0,,0.2,627,85.2,85.2,37560.00503155607,557.656992980962,38117.662024537036,226.5110227803531,53.98049324684605,84
scenario_1,20,[],0.0,,0.30000000000000004,627,86.80000000000001,86.80000000000001,40490.78294750591,594.7636227945428,41085.54657030045,237.92861325717192,57.74356543698626,84
scenario_1,20,[],0.0,,0.4,627,82.9,82.9,34724.861473266974,590.9141054262525,35315.775578693225,225.08283797600325,51.851082664593385,84
scenario_1,20,[],0.0,,0.5,627,82.9,82.9,34724.861473266974,590.9141054262524,35315.775578693225,225.08283797600325,51.85108266459338,84
scenario_1,20,[],0.0,,0.6000000000000001,627,82.9,82.9,34724.861473266974,590.9141054262524,35315.775578693225,225.08283797600325,51.85108266459338,84
scenario_1,20,[],0.0,,0.7000000000000001,627,82.9,82.9,34724.86147326696,590.9141054262524,35315.77557869321,225.08283797600325,51.85108266459337,84
scenario_1,20,[],0.0,,0.8,627,82.80000000000001,82.80000000000001,46938.577469751224,602.3001829516271,47540.87765270285,273.8701714463102,64.05555677256069,84
scenario_1,20,[],0.0,,0.9,627,82.80000000000001,82.80000000000001,46938.57746975093,602.3001829516269,47540.87765270256,273.87017144631017,64.05555677256052,84
scenario_1,20,[],0.0,,1.0,627,81.9,81.9,46710.56133139021,584.8460936081456,47295.40742499835,274.9771197860053,64.14909147418093,84
scenario_1,20,[],0.0,,0.0,628,77.10000000000001,77.10000000000001,33708.40546136597,544.204262869957,34252.609724235925,231.27133389676703,53.912896510538545,85
scenario_1,20,[],0.0,,0.1,628,85.5,85.5,40059.53838273662,529.1903299601963,40588.728712696815,231.57454739055308,55.73257108219631,85
scenario_1,20,[],0.0,,0.2,628,85.5,85.5,40059.53838273662,529.1903299601963,40588.728712696815,231.57454739055308,55.73257108219631,85
scenario_1,20,[],0.0,,0.30000000000000004,628,85.5,85.5,40059.53838273662,529.1903299601963,40588.728712696815,231.57454739055308,55.73257108219631,85
scenario_1,20,[],0.0,,0.4,628,83.60000000000001,83.60000000000001,41324.38993711588,522.4356592581622,41846.82559637404,230.45099443030404,56.99875173939437,85
scenario_1,20,[],0.0,,0.5,628,83.7,83.7,41325.88916871179,522.6253299125805,41848.51449862437,230.5730919694806,56.99999779718496,85
scenario_1,20,[],0.0,,0.6000000000000001,628,75.0,75.0,39910.91806458676,507.9662433147811,40418.88430790154,226.41709849188894,54.0760979313188,85
scenario_1,20,[],0.0,,0.7000000000000001,628,75.0,75.0,39910.91806458676,507.9662433147811,40418.88430790154,226.41709849188894,54.0760979313188,85
scenario_1,20,[],0.0,,0.8,628,63.800000000000004,63.800000000000004,45770.748821981244,562.3156927395697,46333.06451472081,265.58484826494043,63.711612630266394,85
scenario_1,20,[],0.0,,0.9,628,67.2,67.2,53153.09024998263,508.859409187211,53661.94965916984,320.51480685115035,74.13964087060643,85
scenario_1,20,[],0.0,,1.0,628,69.3,69.3,70047.27116393225,520.6495803207657,70567.92074425302,432.1254590649973,99.24053127534421,85
scenario_1,20,[],0.0,,0.0,629,108.5,108.5,38835.54156691033,626.8299221868057,39462.37148909714,245.285318395164,54.817805255642185,86
scenario_1,20,[],0.0,,0.1,629,90.5,90.5,40265.2754574976,581.9224438686633,40847.197901366264,231.11573181881747,57.36198068319848,86
scenario_1,20,[],0.0,,0.2,629,102.2,102.2,46244.31508934771,576.8433394046483,46821.15842875236,264.84235380402146,62.32692466310998,86
scenario_1,20,[],0.0,,0.30000000000000004,629,92.5,92.5,45210.81969091037,532.3076357338849,45743.12732664426,254.22973507219,60.82143461520114,86
scenario_1,20,[],0.0,,0.4,629,92.5,92.5,45210.81969091035,532.3076357338844,45743.12732664424,254.22973507219032,60.8214346152015,86
scenario_1,20,[],0.0,,0.5,629,92.5,92.5,45210.81969091035,532.3076357338844,45743.12732664424,254.22973507219032,60.8214346152015,86
scenario_1,20,[],0.0,,0.6000000000000001,629,92.5,92.5,45210.81969091035,532.3076357338844,45743.12732664424,254.22973507219032,60.8214346152015,86
scenario_1,20,[],0.0,,0.7000000000000001,629,92.5,92.5,45210.81969091035,532.3076357338844,45743.12732664424,254.22973507219032,60.8214346152015,86
scenario_1,20,[],0.0,,0.8,629,86.2,86.2,44412.371987352264,523.7541710684353,44936.1261584207,245.31549509786134,59.80801974242445,86
scenario_1,20,[],0.0,,0.9,629,86.2,86.2,44412.371987352264,523.7541710684353,44936.1261584207,245.31549509786134,59.80801974242445,86
scenario_1,20,[],0.0,,1.0,629,95.2,95.2,48450.530088613654,571.1983796202206,49021.72846823387,327.6058115883873,73.67557084061522,86
scenario_1,20,[],0.0,,0.0,630,97.10000000000001,97.10000000000001,30461.895504334803,510.6872796423175,30972.58278397712,206.9052230183278,48.3219766930783,87
scenario_1,20,[],0.0,,0.1,630,84.9,84.9,37564.287753807104,564.2988878515895,38128.586641658694,230.43658179287837,53.71109438354537,87
scenario_1,20,[],0.0,,0.2,630,84.9,84.9,37564.287753807104,564.2988878515895,38128.586641658694,230.43658179287837,53.71109438354537,87
scenario_1,20,[],0.0,,0.30000000000000004,630,76.5,76.5,28802.459542839835,540.9155047031071,29343.37504754294,196.39765841484606,45.990030716243325,87
scenario_1,20,[],0.0,,0.4,630,86.5,86.5,41186.59424955193,566.5861856788268,41753.18043523075,231.45501716374577,55.93829824635978,87
scenario_1,20,[],0.0,,0.5,630,86.5,86.5,41186.594249552254,566.5861856788283,41753.18043523108,231.45501716374667,55.93829824636006,87
scenario_1,20,[],0.0,,0.6000000000000001,630,86.5,86.5,41186.5942495522,566.5861856788283,41753.18043523103,231.45501716374667,55.93829824636002,87
scenario_1,20,[],0.0,,0.7000000000000001,630,86.5,86.5,41186.59424955186,566.5861856788268,41753.180435230686,231.45501716374585,55.93829824635972,87
scenario_1,20,[],0.0,,0.8,630,72.60000000000001,72.60000000000001,37496.391217559736,515.346663781304,38011.73788134104,208.31304008422896,50.96272551007768,87
scenario_1,20,[],0.0,,0.9,630,72.60000000000001,72.60000000000001,37496.39121755978,515.3466637813043,38011.73788134108,208.31304008422913,50.96272551007797,87
scenario_1,20,[],0.0,,1.0,630,87.5,87.5,36692.97914842049,511.1024797506265,37204.081628171116,221.25141612704977,54.2963735357769,87
scenario_1,20,[],0.0,,0.0,631,89.9,89.9,39724.9895005187,520.0761698950988,40245.065670413795,225.38662933291096,56.70742367824487,88
scenario_1,20,[],0.0,,0.1,631,85.60000000000001,85.60000000000001,43006.14294162989,534.301953100338,43540.44489473023,235.045489844541,59.48131016799575,88
scenario_1,20,[],0.0,,0.2,631,85.60000000000001,85.60000000000001,43006.14294162989,534.301953100338,43540.44489473023,235.045489844541,59.48131016799575,88
scenario_1,20,[],0.0,,0.30000000000000004,631,85.60000000000001,85.60000000000001,43006.14294162989,534.301953100338,43540.44489473023,235.045489844541,59.48131016799575,88
scenario_1,20,[],0.0,,0.4,631,85.60000000000001,85.60000000000001,43006.14294162989,534.301953100338,43540.44489473023,235.045489844541,59.48131016799575,88
scenario_1,20,[],0.0,,0.5,631,85.60000000000001,85.60000000000001,43006.14294162989,534.301953100338,43540.44489473023,235.045489844541,59.48131016799575,88
scenario_1,20,[],0.0,,0.6000000000000001,631,77.30000000000001,77.30000000000001,44527.94338043839,513.6375162828163,45041.58089672121,234.76271465526784,60.6012573548131,88
scenario_1,20,[],0.0,,0.7000000000000001,631,85.5,85.5,35164.39942218177,547.490548105532,35711.8899702873,214.12912993493683,51.47452728786594,88
scenario_1,20,[],0.0,,0.8,631,85.80000000000001,85.80000000000001,42804.873528822514,522.9643502475359,43327.83787907005,225.8667460540858,59.42139930959479,88
scenario_1,20,[],0.0,,0.9,631,87.0,87.0,45041.60724273292,531.6903504086641,45573.297593141586,248.8144883680561,63.59048110818133,88
scenario_1,20,[],0.0,,1.0,631,86.2,86.2,52774.60866567087,474.69787648392435,53249.306542154794,314.8997052433486,78.77287785294564,88
scenario_1,20,[],0.0,,0.0,632,98.60000000000001,98.60000000000001,34637.03579237907,520.7274263040068,35157.76321868308,225.09425126388396,53.044561860042585,89
scenario_1,20,[],0.0,,0.1,632,106.4,106.4,39501.06879353961,573.7331107701319,40074.801904309745,239.95494978026932,56.65986266203868,89
scenario_1,20,[],0.0,,0.2,632,106.4,106.4,39501.0687935396,573.7331107701319,40074.80190430973,239.9549497802693,56.65986266203866,89
scenario_1,20,[],0.0,,0.30000000000000004,632,95.7,95.7,44836.786225064265,553.7245116760553,45390.51073674032,249.49994717520028,61.17962125874601,89
scenario_1,20,[],0.0,,0.4,632,95.7,95.7,44836.786225064265,553.7245116760552,45390.51073674032,249.49994717520013,61.179621258746,89
scenario_1,20,[],0.0,,0.5,632,119.80000000000001,119.80000000000001,40992.36998400949,555.1471284991338,41547.51711250863,231.00980073286962,56.526397215443964,89
scenario_1,20,[],0.0,,0.6000000000000001,632,96.9,96.9,37754.508485568505,546.0467887765726,38300.555274345075,231.1903326406815,55.535080570567075,89
scenario_1,20,[],0.0,,0.7000000000000001,632,92.7,92.7,34974.83870054386,501.17032348757067,35476.00902403143,230.92309726254393,55.57859304535887,89
scenario_1,20,[],0.0,,0.8,632,86.9,86.9,48174.058136931104,583.1187741207233,48757.17691105183,271.82592861816454,65.58769543140747,89
scenario_1,20,[],0.0,,0.9,632,81.80000000000001,81.80000000000001,59202.39251610488,534.7343675979781,59737.12688370286,326.12071623977874,81.25845950594018,89
scenario_1,20,[],0.0,,1.0,632,76.3,76.3,67470.29101526973,557.815662005731,68028.10667727546,387.2326638102648,94.00310225304003,89
scenario_1,20,[],0.0,,0.0,633,111.5,111.5,41510.72644391393,562.059984626553,42072.78642854049,252.61473303990306,60.093295082971636,90
scenario_1,20,[],0.0,,0.1,633,99.4,99.4,37766.98925791358,552.3910315677279,38319.380289481305,220.37506283314542,54.48021003517162,90
scenario_1,20,[],0.0,,0.2,633,99.4,99.4,37766.98925791358,552.3910315677279,38319.380289481305,220.37506283314542,54.48021003517162,90
scenario_1,20,[],0.0,,0.30000000000000004,633,99.4,99.4,37766.98925791358,552.3910315677279,38319.380289481305,220.37506283314542,54.48021003517162,90
scenario_1,20,[],0.0,,0.4,633,99.4,99.4,37766.98925791358,552.3910315677279,38319.380289481305,220.37506283314542,54.48021003517162,90
scenario_1,20,[],0.0,,0.5,633,83.10000000000001,83.10000000000001,36918.409082236845,631.2026410659681,37549.61172330281,228.41036295708693,55.49078104780241,90
scenario_1,20,[],0.0,,0.6000000000000001,633,83.30000000000001,83.30000000000001,41536.57232915205,499.7123912511901,42036.28472040324,249.0540644510178,60.67440612388573,90
scenario_1,20,[],0.0,,0.7000000000000001,633,78.9,78.9,37989.913345156296,605.5819303957921,38595.495275552086,227.83748400551232,56.334059791798104,90
scenario_1,20,[],0.0,,0.8,633,78.9,78.9,37989.91334515631,605.5819303957923,38595.4952755521,227.8374840055124,56.334059791798126,90
scenario_1,20,[],0.0,,0.9,633,78.9,78.9,37989.91334515632,605.5819303957923,38595.49527555211,227.8374840055124,56.334059791798126,90
scenario_1,20,[],0.0,,1.0,633,87.7,87.7,47672.00700686402,569.4283469813694,48241.43535384539,282.032521153626,71.28086309116821,90
scenario_1,20,[],0.0,,0.0,634,96.10000000000001,96.10000000000001,38545.62445952887,533.6541162650254,39079.2785757939,232.3679885655227,54.3459154382076,91
scenario_1,20,[],0.0,,0.1,634,88.60000000000001,88.60000000000001,32211.013977601855,575.0934077863687,32786.107385388226,211.08094948018734,47.84299065016078,91
scenario_1,20,[],0.0,,0.2,634,89.9,89.9,40553.98228782146,521.224535408859,41075.20682323032,234.07651886629958,55.76283594480927,91
scenario_1,20,[],0.0,,0.30000000000000004,634,86.0,86.0,40280.40321569898,521.160505709473,40801.56372140845,237.30365598801538,57.399299559114425,91
scenario_1,20,[],0.0,,0.4,634,86.0,86.0,40280.403215698716,521.1605057094727,40801.56372140819,237.30365598801578,57.39929955911383,91
scenario_1,20,[],0.0,,0.5,634,86.5,86.5,40639.775901799934,560.4789682660966,41200.25487006603,243.3645992482564,59.01550976932959,91
scenario_1,20,[],0.0,,0.6000000000000001,634,67.60000000000001,67.60000000000001,37109.61175776209,516.4693511916279,37626.08110895372,230.93059633286617,56.396394759905064,91
scenario_1,20,[],0.0,,0.7000000000000001,634,67.60000000000001,67.60000000000001,37109.61175776209,516.4693511916279,37626.08110895372,230.93059633286617,56.396394759905064,91
scenario_1,20,[],0.0,,0.8,634,67.60000000000001,67.60000000000001,37109.61175776209,516.4693511916279,37626.08110895372,230.93059633286617,56.396394759905064,91
scenario_1,20,[],0.0,,0.9,634,67.60000000000001,67.60000000000001,37109.611757762104,516.4693511916279,37626.08110895373,230.93059633286617,56.39639475990508,91
scenario_1,20,[],0.0,,1.0,634,61.6,61.6,53744.627588671916,548.890916461989,54293.51850513391,317.70510238875823,75.57199999645402,91
scenario_1,20,[],0.0,,0.0,635,98.10000000000001,98.10000000000001,39411.14214587241,596.5721978083076,40007.71434368072,234.1919546102149,55.491456292461415,92
scenario_1,20,[],0.0,,0.1,635,93.4,93.4,41644.08418982235,618.666489908752,42262.75067973111,246.23370705461303,58.774978034892364,92
scenario_1,20,[],0.0,,0.2,635,81.0,81.0,39866.08822509886,616.0827320069103,40482.170957105765,234.05279455195262,56.77736923294819,92
scenario_1,20,[],0.0,,0.30000000000000004,635,71.9,71.9,38771.58784458571,639.2893859572706,39410.87723054298,227.78176051619585,54.891958197854876,92
scenario_1,20,[],0.0,,0.4,635,71.9,71.9,37796.71399744202,609.5977132859027,38406.311710727925,218.9771468131828,53.910505835752005,92
scenario_1,20,[],0.0,,0.5,635,71.9,71.9,37796.71399744201,609.5977132859027,38406.31171072792,218.97714681318277,53.910505835752,92
scenario_1,20,[],0.0,,0.6000000000000001,635,71.9,71.9,37796.71399744202,609.5977132859027,38406.311710727925,218.9771468131828,53.910505835752005,92
scenario_1,20,[],0.0,,0.7000000000000001,635,70.10000000000001,70.10000000000001,36846.01982712694,607.10423192771,37453.12405905465,216.01038000411916,52.72227154792844,92
scenario_1,20,[],0.0,,0.8,635,79.60000000000001,79.60000000000001,55080.643401744404,580.2583613431211,55660.901763087524,283.5099898893903,69.4847411560788,92
scenario_1,20,[],0.0,,0.9,635,77.0,77.0,50893.647956011926,618.0299289856647,51511.67788499759,247.28710963157428,64.45637284984979,92
scenario_1,20,[],0.0,,1.0,635,75.9,75.9,56782.62694489192,561.8411446466309,57344.46808953855,283.492608631631,71.11803235186538,92
scenario_1,20,[],0.0,,0.0,636,93.7,93.7,31963.205997017045,492.71821001965264,32455.924207036696,197.45277206298988,50.40782218554597,93
scenario_1,20,[],0.0,,0.1,636,79.60000000000001,79.60000000000001,37191.079402032694,593.5285168059055,37784.6079188386,236.12128654289515,54.65018048193928,93
scenario_1,20,[],0.0,,0.2,636,79.60000000000001,79.60000000000001,37191.079402033065,593.5285168059053,37784.60791883897,236.1212865428953,54.65018048193953,93
scenario_1,20,[],0.0,,0.30000000000000004,636,79.60000000000001,79.60000000000001,37191.079402033065,593.5285168059055,37784.60791883897,236.12128654289546,54.65018048193954,93
scenario_1,20,[],0.0,,0.4,636,79.60000000000001,79.60000000000001,37191.07940203308,593.5285168059056,37784.607918838985,236.12128654289546,54.65018048193954,93
scenario_1,20,[],0.0,,0.5,636,79.60000000000001,79.60000000000001,37191.079402032694,593.5285168059055,37784.6079188386,236.12128654289515,54.65018048193928,93
scenario_1,20,[],0.0,,0.6000000000000001,636,80.2,80.2,32835.23788817419,540.7544935012364,33375.99238167542,229.25659967713148,54.62924525419636,93
scenario_1,20,[],0.0,,0.7000000000000001,636,80.2,80.2,32835.23788817421,540.7544935012362,33375.992381675445,229.25659967713156,54.629245254196405,93
scenario_1,20,[],0.0,,0.8,636,80.2,80.2,32835.23788817421,540.7544935012363,33375.992381675445,229.25659967713165,54.629245254196405,93
scenario_1,20,[],0.0,,0.9,636,78.30000000000001,78.30000000000001,39857.64421253339,522.3869007274305,40380.031113260826,240.18145498035952,58.10123420049584,93
scenario_1,20,[],0.0,,1.0,636,78.30000000000001,78.30000000000001,52945.17540508376,541.6195502639226,53486.79495534769,360.3155890051747,84.36368521660339,93
scenario_1,20,[],0.0,,0.0,637,103.4,103.4,39368.16869362071,541.8281368268675,39909.99683044758,227.20313534658362,54.45045440245224,94
scenario_1,20,[],0.0,,0.1,637,103.4,103.4,39368.16869362071,541.8281368268675,39909.99683044758,227.20313534658362,54.45045440245224,94
scenario_1,20,[],0.0,,0.2,637,107.9,107.9,39194.599561938405,595.4262409074632,39790.02580284587,237.4361407912949,56.13973899580742,94
scenario_1,20,[],0.0,,0.30000000000000004,637,102.80000000000001,102.80000000000001,36054.224689266135,589.0976461822753,36643.32233544841,222.37361201572932,53.9713066575433,94
scenario_1,20,[],0.0,,0.4,637,101.4,101.4,34552.33694001818,560.513053661933,35112.84999368011,219.51366049637483,53.34480667695286,94
scenario_1,20,[],0.0,,0.5,637,101.4,101.4,34552.33694001818,560.513053661933,35112.84999368011,219.51366049637483,53.34480667695286,94
scenario_1,20,[],0.0,,0.6000000000000001,637,99.30000000000001,99.30000000000001,38386.531679478554,565.6923871713185,38952.22406664987,225.39448184986733,53.264509039148585,94
scenario_1,20,[],0.0,,0.7000000000000001,637,99.30000000000001,99.30000000000001,38386.531679478576,565.6923871713185,38952.22406664989,225.39448184986733,53.2645090391486,94
scenario_1,20,[],0.0,,0.8,637,99.9,99.9,38721.64523970068,566.3543514977225,39287.9995911984,234.69396936946146,55.88902617958075,94
scenario_1,20,[],0.0,,0.9,637,92.30000000000001,92.30000000000001,40472.68744133689,537.4808842679021,41010.1683256048,245.7303355381191,59.11860551805789,94
scenario_1,20,[],0.0,,1.0,637,93.4,93.4,59739.42775452098,542.9490855008092,60282.37684002179,348.4349013376548,82.72346391263218,94
scenario_1,20,[],0.0,,0.0,638,95.9,95.9,32934.722142327984,550.4255735833103,33485.1477159113,214.10551252701717,51.1916073917757,95
scenario_1,20,[],0.0,,0.1,638,80.9,80.9,33268.82795838626,610.1879650554581,33879.015923441715,231.06133105529412,52.883032474976865,95
scenario_1,20,[],0.0,,0.2,638,75.60000000000001,75.60000000000001,30933.089308949504,629.3800565351905,31562.469365484696,224.49349589600808,51.85837475535092,95
scenario_1,20,[],0.0,,0.30000000000000004,638,88.2,88.2,38440.96235529649,572.4286733560881,39013.39102865258,233.17088957805382,55.37451065277423,95
scenario_1,20,[],0.0,,0.4,638,71.60000000000001,71.60000000000001,34596.189163116636,562.6092087051466,35158.79837182178,218.49398203385363,49.93717718620445,95
scenario_1,20,[],0.0,,0.5,638,71.60000000000001,71.60000000000001,34596.18916311665,562.6092087051466,35158.798371821795,218.49398203385368,49.937177186204465,95
scenario_1,20,[],0.0,,0.6000000000000001,638,71.60000000000001,71.60000000000001,34596.18916311665,562.6092087051467,35158.798371821795,218.49398203385374,49.93717718620448,95
scenario_1,20,[],0.0,,0.7000000000000001,638,71.60000000000001,71.60000000000001,34596.18916311663,562.6092087051466,35158.79837182177,218.49398203385368,49.93717718620445,95
scenario_1,20,[],0.0,,0.8,638,68.8,68.8,45722.20616460313,563.5733384359422,46285.77950303907,259.82648820096483,61.31542043425342,95
scenario_1,20,[],0.0,,0.9,638,68.8,68.8,45722.20616460313,563.5733384359422,46285.77950303907,259.82648820096483,61.31542043425342,95
scenario_1,20,[],0.0,,1.0,638,70.5,70.5,55176.775733616145,532.3551131041764,55709.13084672032,294.84137711091927,71.18302769540895,95
scenario_1,20,[],0.0,,0.0,639,107.80000000000001,107.80000000000001,42822.72740876256,631.1679740746467,43453.89538283721,253.0945409430886,58.4694991223252,96
scenario_1,20,[],0.0,,0.1,639,104.5,104.5,40963.50610763574,529.8513343861713,41493.35744202191,245.02907839340514,56.178586892889435,96
scenario_1,20,[],0.0,,0.2,639,93.60000000000001,93.60000000000001,35135.74736001622,536.6506413734833,35672.3980013897,231.45051754141934,52.30324274006384,96
scenario_1,20,[],0.0,,0.30000000000000004,639,93.60000000000001,93.60000000000001,35135.74736001622,536.6506413734833,35672.3980013897,231.45051754141934,52.30324274006384,96
scenario_1,20,[],0.0,,0.4,639,80.7,80.7,36511.684856503474,558.4600889266954,37070.14494543017,235.7492276073614,53.52845630178923,96
scenario_1,20,[],0.0,,0.5,639,80.7,80.7,36511.684856503474,558.4600889266957,37070.14494543017,235.7492276073614,53.528456301789234,96
scenario_1,20,[],0.0,,0.6000000000000001,639,80.7,80.7,36511.684856503474,558.4600889266957,37070.14494543017,235.7492276073614,53.528456301789234,96
scenario_1,20,[],0.0,,0.7000000000000001,639,65.9,65.9,43911.18596173514,591.5558671601888,44502.74182889533,247.61393568864048,58.70798993468217,96
scenario_1,20,[],0.0,,0.8,639,65.9,65.9,43911.18596173484,591.5558671601889,44502.74182889503,247.61393568864074,58.707989934681606,96
scenario_1,20,[],0.0,,0.9,639,65.9,65.9,43911.18596173484,591.5558671601889,44502.74182889503,247.61393568864074,58.707989934681606,96
scenario_1,20,[],0.0,,1.0,639,74.2,74.2,46335.53398620832,562.6394648444069,46898.173451052724,262.8929676495967,61.4453467552937,96
scenario_1,20,[],0.0,,0.0,640,92.80000000000001,92.80000000000001,24543.9961183657,615.6680074644448,25159.664125830146,219.11474376257712,48.655936369149074,97
scenario_1,20,[],0.0,,0.1,640,83.30000000000001,83.30000000000001,44154.86208205716,572.1157156307803,44726.97779768794,252.50577456638194,60.96711581432318,97
scenario_1,20,[],0.0,,0.2,640,81.7,81.7,39776.509471178724,529.5847070605168,40306.09417823924,239.3368993327358,55.82517460136041,97
scenario_1,20,[],0.0,,0.30000000000000004,640,81.7,81.7,39776.509471178724,529.5847070605168,40306.09417823924,239.3368993327358,55.8251746013604,97
scenario_1,20,[],0.0,,0.4,640,81.7,81.7,39776.509471178724,529.5847070605168,40306.09417823924,239.3368993327358,55.82517460136041,97
scenario_1,20,[],0.0,,0.5,640,94.60000000000001,94.60000000000001,54024.524530411,562.8413295639174,54587.36585997492,274.7233877040016,67.47414795585053,97
scenario_1,20,[],0.0,,0.6000000000000001,640,94.60000000000001,94.60000000000001,54024.52453041019,562.8413295639172,54587.36585997411,274.7233877040019,67.47414795584965,97
scenario_1,20,[],0.0,,0.7000000000000001,640,73.7,73.7,52958.26211091435,534.768234949206,53493.03034586355,268.64744839940363,65.3567497808417,97
scenario_1,20,[],0.0,,0.8,640,73.7,73.7,52958.26211091435,534.7682349492059,53493.03034586355,268.6474483994036,65.3567497808417,97
scenario_1,20,[],0.0,,0.9,640,73.7,73.7,52958.26211091435,534.768234949206,53493.03034586355,268.6474483994036,65.35674978084171,97
scenario_1,20,[],0.0,,1.0,640,73.7,73.7,54343.928334774144,537.2548639220394,54881.183198696184,273.9122050390671,67.65284639812342,97
scenario_1,20,[],0.0,,0.0,641,79.80000000000001,79.80000000000001,30584.802855417303,499.7079405782859,31084.51079599559,208.04289073879877,49.20805474896656,98
scenario_1,20,[],0.0,,0.1,641,105.5,105.5,37728.647783865716,520.4611758846621,38249.108959750374,229.54297963151467,54.0725040248155,98
scenario_1,20,[],0.0,,0.2,641,105.5,105.5,37728.647783865716,520.4611758846621,38249.108959750374,229.54297963151467,54.0725040248155,98
scenario_1,20,[],0.0,,0.30000000000000004,641,105.5,105.5,37728.647783865745,520.4611758846621,38249.1089597504,229.54297963151458,54.07250402481556,98
scenario_1,20,[],0.0,,0.4,641,92.7,92.7,39341.16939584164,544.021578021627,39885.19097386327,234.77827748558394,56.26842583587282,98
scenario_1,20,[],0.0,,0.5,641,82.4,82.4,39832.04251291578,511.8122956431711,40343.85480855895,239.974448245849,57.62804628387134,98
scenario_1,20,[],0.0,,0.6000000000000001,641,82.4,82.4,39832.04251291587,511.8122956431713,40343.85480855904,239.97444824584852,57.6280462838713,98
scenario_1,20,[],0.0,,0.7000000000000001,641,78.0,78.0,42140.57027537981,517.3951469716073,42657.965422351415,242.15134257040592,59.340388716087034,98
scenario_1,20,[],0.0,,0.8,641,78.0,78.0,31618.216844910094,496.47807735787586,32114.69492226797,201.89507553521,48.9200908684618,98
scenario_1,20,[],0.0,,0.9,641,78.0,78.0,31618.216844910094,496.47807735787586,32114.69492226797,201.89507553521,48.9200908684618,98
scenario_1,20,[],0.0,,1.0,641,78.60000000000001,78.60000000000001,42357.48082982219,553.1890765781926,42910.669906400384,255.64499566435654,60.93421959187831,98
scenario_1,20,[],0.0,,0.0,642,114.10000000000001,114.10000000000001,37935.17605791953,569.7536155071833,38504.92967342672,238.73979487468407,54.87218921309221,99
scenario_1,20,[],0.0,,0.1,642,98.5,98.5,40872.07306418343,515.5187471365742,41387.59181132,243.02068600565167,56.93192431430418,99
scenario_1,20,[],0.0,,0.2,642,98.5,98.5,40872.07306418343,515.5187471365742,41387.59181132,243.02068600565167,56.93192431430418,99
scenario_1,20,[],0.0,,0.30000000000000004,642,92.5,92.5,41731.87103149856,527.8946596042682,42259.765691102824,241.19187351875405,57.32777119886306,99
scenario_1,20,[],0.0,,0.4,642,92.5,92.5,41731.87103149856,527.8946596042682,42259.765691102824,241.19187351875405,57.32777119886306,99
scenario_1,20,[],0.0,,0.5,642,92.5,92.5,41731.87103149856,527.8946596042682,42259.765691102824,241.19187351875405,57.32777119886306,99
scenario_1,20,[],0.0,,0.6000000000000001,642,86.10000000000001,86.10000000000001,45029.13939868068,512.1788827352788,45541.31828141596,249.3969827727885,61.093812263425775,99
scenario_1,20,[],0.0,,0.7000000000000001,642,86.10000000000001,86.10000000000001,45029.13939868068,512.1788827352788,45541.31828141596,249.3969827727885,61.093812263425775,99
scenario_1,20,[],0.0,,0.8,642,86.10000000000001,86.10000000000001,45029.13939868068,512.1788827352788,45541.31828141596,249.3969827727885,61.093812263425775,99
scenario_1,20,[],0.0,,0.9,642,86.10000000000001,86.10000000000001,45029.13939868068,512.1788827352788,45541.31828141596,249.3969827727885,61.093812263425775,99
scenario_1,20,[],0.0,,1.0,642,84.2,84.2,55383.80218449638,605.1877243049779,55988.989908801355,337.24162726100684,82.4212471880918,99
scenario_1,20,[],0.0,,0.0,643,99.4,99.4,44624.308515412384,607.4290549223562,45231.73757033474,279.34667151316825,64.37486544596729,100
scenario_1,20,[],0.0,,0.1,643,93.10000000000001,93.10000000000001,47370.614226277685,655.246584396055,48025.86081067374,275.0711497977549,61.713356033188234,100
scenario_1,20,[],0.0,,0.2,643,93.10000000000001,93.10000000000001,47370.614226277685,655.246584396055,48025.86081067374,275.0711497977549,61.713356033188234,100
scenario_1,20,[],0.0,,0.30000000000000004,643,84.9,84.9,45382.15424308395,648.7174680797484,46030.871711163694,272.73410375815973,65.5973192393459,100
scenario_1,20,[],0.0,,0.4,643,79.80000000000001,79.80000000000001,38879.33431881071,718.8241651620871,39598.158483972795,256.79000573241245,58.255781649135,100
scenario_1,20,[],0.0,,0.5,643,79.80000000000001,79.80000000000001,38879.33431881109,718.824165162087,39598.15848397317,256.79000573241257,58.255781649135244,100
scenario_1,20,[],0.0,,0.6000000000000001,643,79.80000000000001,79.80000000000001,38879.33431881093,718.8241651620873,39598.15848397301,256.79000573241245,58.25578164913521,100
scenario_1,20,[],0.0,,0.7000000000000001,643,84.4,84.4,38404.83754296857,736.5986444083824,39141.43618737695,252.39219579033934,56.436669523315004,100
scenario_1,20,[],0.0,,0.8,643,69.5,69.5,59209.38991970886,531.7104153935625,59741.10033510243,330.1370985796227,82.94097582383276,100
scenario_1,20,[],0.0,,0.9,643,74.4,74.4,42575.5114430994,639.9402903258969,43215.451733425296,269.8713113318846,64.48492821191454,100
scenario_1,20,[],0.0,,1.0,643,75.5,75.5,57863.38953477208,609.4012256619316,58472.790760434014,322.1589516349651,77.94706516322609,100


==> alpha_sweep_results_3.csv <==
scenario,num_vehicles,duplicate_source_paths,same_path_min_gap_m,same_path_sampled_margin_m,alpha,seed,max_planned_transport_time_s,planned_batch_clearance_time_s,planned_positive_kinetic_energy_J,planned_aerodynamic_drag_energy_J,planned_energy_surrogate_J,planned_speed_variation_effort,planned_total_abs_speed_change,seed_index
scenario_1,20,[],0.0,,0.0,543,96.60000000000001,96.60000000000001,44000.25004516376,532.6936892392629,44532.94373440302,389.51178013657267,58.82389459818691,0
scenario_1,20,[],0.0,,0.1,543,93.30000000000001,93.30000000000001,40993.285297214316,579.5490892689323,41572.83438648325,357.8317701862479,56.576494639300904,0
scenario_1,20,[],0.0,,0.2,543,93.30000000000001,93.30000000000001,40993.285297214316,579.5490892689323,41572.83438648325,357.8317701862479,56.576494639300904,0
scenario_1,20,[],0.0,,0.30000000000000004,543,93.30000000000001,93.30000000000001,40993.285297214316,579.5490892689323,41572.83438648325,357.8317701862479,56.576494639300904,0
scenario_1,20,[],0.0,,0.4,543,93.30000000000001,93.30000000000001,40993.285297214316,579.5490892689323,41572.83438648325,357.8317701862479,56.576494639300904,0
scenario_1,20,[],0.0,,0.5,543,82.2,82.2,41436.84994451005,480.1985039718432,41917.048448481895,320.59233307926644,60.320546989823725,0
scenario_1,20,[],0.0,,0.6000000000000001,543,81.60000000000001,81.60000000000001,41891.48210989475,484.6594098304993,42376.14151972525,300.7938307087358,61.11051214963726,0
scenario_1,20,[],0.0,,0.7000000000000001,543,81.60000000000001,81.60000000000001,41891.48210989475,484.6594098304993,42376.14151972525,300.79383070873575,61.11051214963726,0
scenario_1,20,[],0.0,,0.8,543,80.30000000000001,80.30000000000001,46318.528151264676,518.8541547773657,46837.38230604204,324.24936470963144,66.0370532921857,0
scenario_1,20,[],0.0,,0.9,543,80.30000000000001,80.30000000000001,46318.528151264676,518.8541547773657,46837.38230604204,324.24936470963144,66.0370532921857,0
scenario_1,20,[],0.0,,1.0,543,81.10000000000001,81.10000000000001,53057.42727631923,519.2827342905803,53576.71001060981,414.6237056181025,82.22065142626687,0
scenario_1,20,[],0.0,,0.0,544,81.10000000000001,81.10000000000001,37248.52037177111,556.3231201878807,37804.84349195899,314.76585724967936,53.75274576258635,1
scenario_1,20,[],0.0,,0.1,544,99.10000000000001,99.10000000000001,46019.47094815008,616.1791739435376,46635.65012209362,402.9129979352244,62.53486686689196,1
scenario_1,20,[],0.0,,0.2,544,99.10000000000001,99.10000000000001,46019.47094815008,616.1791739435376,46635.65012209362,402.9129979352244,62.53486686689196,1
scenario_1,20,[],0.0,,0.30000000000000004,544,99.10000000000001,99.10000000000001,46019.47094815008,616.1791739435376,46635.65012209362,402.9129979352244,62.53486686689196,1
scenario_1,20,[],0.0,,0.4,544,99.10000000000001,99.10000000000001,46019.47094815008,616.1791739435375,46635.65012209362,402.9129979352244,62.53486686689196,1
scenario_1,20,[],0.0,,0.5,544,99.10000000000001,99.10000000000001,46019.47094815008,616.1791739435375,46635.65012209362,402.9129979352244,62.53486686689196,1
scenario_1,20,[],0.0,,0.6000000000000001,544,99.10000000000001,99.10000000000001,46019.47094815008,616.1791739435376,46635.65012209362,402.9129979352244,62.53486686689196,1
scenario_1,20,[],0.0,,0.7000000000000001,544,71.5,71.5,43509.858303813504,612.291206147676,44122.14950996118,426.9066938153055,60.2322244149819,1
scenario_1,20,[],0.0,,0.8,544,71.4,71.4,50417.567272662905,573.1998658582914,50990.767138521194,448.7638808531806,66.03594240322496,1
scenario_1,20,[],0.0,,0.9,544,73.0,73.0,60515.42704370436,541.6380510337739,61057.06509473814,481.1344725418133,80.18903176670466,1
scenario_1,20,[],0.0,,1.0,544,83.60000000000001,83.60000000000001,73356.6087150799,557.6628576395157,73914.27157271942,563.4472183046186,93.65935116121884,1
scenario_1,20,[],0.0,,0.0,545,104.2,104.2,45332.65577168374,577.1086798987044,45909.76445158244,382.15413381316824,62.23807296488661,2
scenario_1,20,[],0.0,,0.1,545,97.10000000000001,97.10000000000001,36883.38358139248,547.3156084852793,37430.69918987776,463.16105788586486,52.7712528726976,2
scenario_1,20,[],0.0,,0.2,545,92.10000000000001,92.10000000000001,47118.74686388838,535.8014900203901,47654.54835390877,403.5764295126762,62.43189168433075,2
scenario_1,20,[],0.0,,0.30000000000000004,545,98.0,98.0,45342.93951536252,511.3935889691191,45854.33310433164,392.56136984742193,62.38040510401126,2
scenario_1,20,[],0.0,,0.4,545,90.0,90.0,43855.8541059416,503.3273260673307,44359.18143200893,413.1875140259112,58.46371092387906,2
scenario_1,20,[],0.0,,0.5,545,90.0,90.0,43855.854105943035,503.32732606733043,44359.181432010366,413.18751402591164,58.46371092388027,2
scenario_1,20,[],0.0,,0.6000000000000001,545,90.0,90.0,43855.8541059416,503.3273260673307,44359.18143200893,413.1875140259112,58.46371092387906,2
scenario_1,20,[],0.0,,0.7000000000000001,545,90.0,90.0,43855.8541059416,503.3273260673307,44359.18143200893,413.1875140259112,58.46371092387906,2
scenario_1,20,[],0.0,,0.8,545,90.0,90.0,43855.854105943035,503.32732606733043,44359.181432010366,413.18751402591164,58.46371092388027,2
scenario_1,20,[],0.0,,0.9,545,84.2,84.2,45704.331197274194,508.19516868666506,46212.52636596086,337.4477625916294,62.555767685708695,2
scenario_1,20,[],0.0,,1.0,545,84.2,84.2,45557.71068984519,508.40390447453075,46066.11459431972,338.1991543811657,62.17495366366849,2
scenario_1,20,[],0.0,,0.0,546,98.5,98.5,38024.12104227458,550.6318942614963,38574.752936536075,373.7703860363116,56.9715895522296,3
scenario_1,20,[],0.0,,0.1,546,102.60000000000001,102.60000000000001,42082.48763692126,615.2941402288465,42697.78177715011,472.6390483800604,59.768552723010956,3
scenario_1,20,[],0.0,,0.2,546,102.60000000000001,102.60000000000001,42082.48763692126,615.2941402288465,42697.78177715011,472.6390483800604,59.768552723010956,3
scenario_1,20,[],0.0,,0.30000000000000004,546,102.60000000000001,102.60000000000001,42082.48763692126,615.2941402288465,42697.78177715011,472.6390483800604,59.768552723010956,3
scenario_1,20,[],0.0,,0.4,546,102.60000000000001,102.60000000000001,42082.48763692126,615.2941402288465,42697.78177715011,472.6390483800604,59.768552723010956,3
scenario_1,20,[],0.0,,0.5,546,93.2,93.2,39840.18705383895,592.591910957114,40432.77896479606,341.9972287513705,56.03671659617182,3
scenario_1,20,[],0.0,,0.6000000000000001,546,95.30000000000001,95.30000000000001,51201.23639423058,547.6726691972616,51748.90906342784,434.7983475635631,68.50506143923644,3
scenario_1,20,[],0.0,,0.7000000000000001,546,88.80000000000001,88.80000000000001,50709.95369975253,541.3766157840918,51251.33031553662,396.07474549029075,68.71180774562592,3
scenario_1,20,[],0.0,,0.8,546,101.80000000000001,101.80000000000001,51846.81905115131,598.7466803016109,52445.56573145292,513.2079740776974,72.9891896111166,3
scenario_1,20,[],0.0,,0.9,546,101.80000000000001,101.80000000000001,51846.81905115131,598.7466803016109,52445.56573145292,513.2079740776974,72.98918961111659,3
scenario_1,20,[],0.0,,1.0,546,90.9,90.9,62897.47264691148,571.4175388436569,63468.89018575514,470.08784723099984,85.92638665118386,3
scenario_1,20,[],0.0,,0.0,547,110.60000000000001,110.60000000000001,41786.018067432466,578.2300522951535,42364.24811972762,391.54148806011636,58.5153239686713,4
scenario_1,20,[],0.0,,0.1,547,107.9,107.9,39557.6890412107,566.707809463389,40124.39685067409,362.077872206572,57.814377573859396,4
scenario_1,20,[],0.0,,0.2,547,107.9,107.9,39557.6890412107,566.707809463389,40124.39685067409,362.07787220657167,57.81437757385943,4
scenario_1,20,[],0.0,,0.30000000000000004,547,107.9,107.9,39557.689041210804,566.707809463389,40124.396850674195,362.07787220657156,57.81437757385959,4
scenario_1,20,[],0.0,,0.4,547,107.9,107.9,37961.048450386734,583.8021202196641,38544.850570606395,357.56606234273863,55.23124501027543,4
scenario_1,20,[],0.0,,0.5,547,82.80000000000001,82.80000000000001,40986.32689568791,506.68003691230143,41493.00693260021,430.6189883132663,55.316141971333344,4
scenario_1,20,[],0.0,,0.6000000000000001,547,82.80000000000001,82.80000000000001,40986.32689568812,506.6800369123019,41493.00693260042,430.6189883132651,55.31614197133359,4
scenario_1,20,[],0.0,,0.7000000000000001,547,82.80000000000001,82.80000000000001,40986.3268956879,506.68003691230143,41493.0069326002,430.6189883132663,55.31614197133334,4
scenario_1,20,[],0.0,,0.8,547,89.5,89.5,49473.88074751707,544.5968319869752,50018.47757950404,420.26016612557623,67.94055693091876,4
scenario_1,20,[],0.0,,0.9,547,89.5,89.5,49473.88074751706,544.5968319869752,50018.47757950403,420.26016612557623,67.94055693091875,4
scenario_1,20,[],0.0,,1.0,547,90.4,90.4,55375.59813973196,564.9847271084612,55940.58286684042,460.05728902751144,76.60811709146157,4
scenario_1,20,[],0.0,,0.0,548,89.4,89.4,40449.15878239469,634.0503535439228,41083.20913593861,418.8667112882081,57.164973054884626,5
scenario_1,20,[],0.0,,0.1,548,95.30000000000001,95.30000000000001,39887.03989112596,588.4986666591442,40475.538557785105,356.5912210022115,56.49401821856301,5
scenario_1,20,[],0.0,,0.2,548,87.80000000000001,87.80000000000001,40879.2487679096,605.1743340084853,41484.42310191809,329.70930705087767,58.2095342530837,5
scenario_1,20,[],0.0,,0.30000000000000004,548,81.7,81.7,40562.51750991202,585.8655203211099,41148.383030233126,398.44261704656645,59.0128043443563,5
scenario_1,20,[],0.0,,0.4,548,81.7,81.7,40562.51750991202,585.8655203211099,41148.383030233126,398.44261704656645,59.0128043443563,5
scenario_1,20,[],0.0,,0.5,548,81.7,81.7,40562.51750991202,585.8655203211099,41148.383030233126,398.44261704656645,59.0128043443563,5
scenario_1,20,[],0.0,,0.6000000000000001,548,81.7,81.7,40562.51750991202,585.8655203211099,41148.383030233126,398.44261704656645,59.0128043443563,5
scenario_1,20,[],0.0,,0.7000000000000001,548,81.7,81.7,40562.51750991202,585.8655203211099,41148.383030233126,398.44261704656645,59.0128043443563,5
scenario_1,20,[],0.0,,0.8,548,77.2,77.2,45871.12782403901,519.9746356524951,46391.1024596915,368.9269818374453,64.1081295625699,5
scenario_1,20,[],0.0,,0.9,548,81.7,81.7,47118.46364108522,510.4272196737827,47628.890860759,364.6947222931577,65.4115883278537,5
scenario_1,20,[],0.0,,1.0,548,81.7,81.7,47114.71371400669,510.42220773126155,47625.13592173795,364.25774295655293,65.3190909110608,5
scenario_1,20,[],0.0,,0.0,549,109.9,109.9,42866.975501871886,568.9820874296553,43435.95758930154,427.79344379199205,57.26311539601707,6
scenario_1,20,[],0.0,,0.1,549,105.9,105.9,42413.7590575489,599.65052442418,43013.40958197308,392.270094505792,58.63308256646611,6
scenario_1,20,[],0.0,,0.2,549,105.9,105.9,42413.7590575489,599.65052442418,43013.40958197308,392.270094505792,58.63308256646611,6
scenario_1,20,[],0.0,,0.30000000000000004,549,105.9,105.9,42413.7590575489,599.65052442418,43013.40958197308,392.270094505792,58.63308256646611,6
scenario_1,20,[],0.0,,0.4,549,96.60000000000001,96.60000000000001,49083.225146072866,581.4131831202515,49664.63832919312,491.7251550049907,63.20410793007933,6
scenario_1,20,[],0.0,,0.5,549,95.4,95.4,45330.71896387014,585.9558909033773,45916.67485477352,456.9784963191914,61.18238964635695,6
scenario_1,20,[],0.0,,0.6000000000000001,549,93.10000000000001,93.10000000000001,51695.17660742543,558.9038619653544,52254.08046939078,518.4044715359513,66.20395602283588,6
scenario_1,20,[],0.0,,0.7000000000000001,549,87.2,87.2,49467.43239030373,559.5291505877634,50026.96154089149,538.6048885517911,63.18621446585155,6
scenario_1,20,[],0.0,,0.8,549,88.4,88.4,37797.96836665271,565.336793380908,38363.30516003362,520.8572320030871,54.29563499464422,6
scenario_1,20,[],0.0,,0.9,549,88.4,88.4,37797.96836665271,565.336793380908,38363.30516003362,520.8572320030871,54.29563499464422,6
scenario_1,20,[],0.0,,1.0,549,88.4,88.4,39166.90632963937,561.4647074719375,39728.37103711131,528.776304455263,56.1074105661526,6
scenario_1,20,[],0.0,,0.0,550,103.0,103.0,44006.26735077499,561.0013336732771,44567.26868444827,428.6306232401628,60.52871743921397,7
scenario_1,20,[],0.0,,0.1,550,98.5,98.5,42216.999201398336,605.7923905069482,42822.79159190528,485.2134182387976,59.73212391377251,7
scenario_1,20,[],0.0,,0.2,550,98.5,98.5,42216.99920139766,605.7923905069481,42822.791591904606,485.2134182387981,59.73212391376963,7
scenario_1,20,[],0.0,,0.30000000000000004,550,93.7,93.7,44792.52140386985,568.9159838272374,45361.437387697086,395.05186000651173,60.974400526098435,7
scenario_1,20,[],0.0,,0.4,550,93.7,93.7,44792.52140386973,568.9159838272369,45361.43738769697,395.0518600065104,60.97440052609838,7
scenario_1,20,[],0.0,,0.5,550,80.2,80.2,43993.66034379519,585.1232190322131,44578.783562827404,439.1151570404609,60.53115668614738,7
scenario_1,20,[],0.0,,0.6000000000000001,550,80.2,80.2,43993.66034379519,585.1232190322131,44578.783562827404,439.1151570404609,60.53115668614738,7
scenario_1,20,[],0.0,,0.7000000000000001,550,80.2,80.2,43993.66034379519,585.1232190322131,44578.783562827404,439.1151570404609,60.53115668614738,7
scenario_1,20,[],0.0,,0.8,550,81.30000000000001,81.30000000000001,52525.52160008352,582.8636210292063,53108.38522111273,451.10630470300504,69.35756662843197,7
scenario_1,20,[],0.0,,0.9,550,81.30000000000001,81.30000000000001,52525.52160008352,582.8636210292063,53108.38522111273,451.10630470300504,69.35756662843197,7
scenario_1,20,[],0.0,,1.0,550,83.5,83.5,56495.24216897971,552.8953118545905,57048.1374808343,448.9241987030077,76.75576610885571,7
scenario_1,20,[],0.0,,0.0,551,98.80000000000001,98.80000000000001,37457.812048431806,558.111455079067,38015.92350351087,298.11038258108573,57.330108419398826,8
scenario_1,20,[],0.0,,0.1,551,94.10000000000001,94.10000000000001,34726.71855233371,553.5686535898437,35280.28720592355,328.66301421411185,50.11993345307354,8
scenario_1,20,[],0.0,,0.2,551,85.60000000000001,85.60000000000001,33203.202413440464,575.3855197660254,33778.58793320649,318.59501998944756,51.228660975794185,8
scenario_1,20,[],0.0,,0.30000000000000004,551,85.60000000000001,85.60000000000001,33203.202413440464,575.3855197660254,33778.58793320649,318.59501998944756,51.228660975794185,8
scenario_1,20,[],0.0,,0.4,551,85.60000000000001,85.60000000000001,33203.202413440464,575.3855197660254,33778.58793320649,318.59501998944756,51.228660975794185,8
scenario_1,20,[],0.0,,0.5,551,85.60000000000001,85.60000000000001,33203.202413440464,575.3855197660254,33778.58793320649,318.59501998944756,51.228660975794185,8
scenario_1,20,[],0.0,,0.6000000000000001,551,85.60000000000001,85.60000000000001,33203.202413440464,575.3855197660254,33778.58793320649,318.59501998944756,51.228660975794185,8
scenario_1,20,[],0.0,,0.7000000000000001,551,85.60000000000001,85.60000000000001,33203.202413440464,575.3855197660254,33778.58793320649,318.59501998944756,51.228660975794185,8
scenario_1,20,[],0.0,,0.8,551,85.60000000000001,85.60000000000001,33203.202413440464,575.3855197660254,33778.58793320649,318.59501998944756,51.228660975794185,8
scenario_1,20,[],0.0,,0.9,551,85.60000000000001,85.60000000000001,33203.202413440464,575.3855197660254,33778.58793320649,318.59501998944756,51.228660975794185,8
scenario_1,20,[],0.0,,1.0,551,80.7,80.7,38189.322955490294,534.639447691483,38723.96240318178,333.1139855156571,59.424045284564485,8
scenario_1,20,[],0.0,,0.0,552,93.10000000000001,93.10000000000001,36912.30285885299,493.91211455523467,37406.21497340823,343.71929003417426,52.99835888125623,9
scenario_1,20,[],0.0,,0.1,552,102.9,102.9,52481.488063274,601.7127696166559,53083.20083289066,473.7912741790303,65.62053373311336,9
scenario_1,20,[],0.0,,0.2,552,92.4,92.4,50544.02238376264,595.2176348449478,51139.24001860759,424.69023656383274,65.39695998178513,9
scenario_1,20,[],0.0,,0.30000000000000004,552,109.30000000000001,109.30000000000001,53905.17955305452,649.8809729394749,54555.060525994,513.5524751660781,67.76650421637004,9
scenario_1,20,[],0.0,,0.4,552,109.30000000000001,109.30000000000001,53905.17955305451,649.8809729394746,54555.06052599399,513.552475166075,67.76650421637007,9
scenario_1,20,[],0.0,,0.5,552,109.30000000000001,109.30000000000001,53905.17955305451,649.8809729394746,54555.06052599399,513.552475166075,67.76650421637007,9
scenario_1,20,[],0.0,,0.6000000000000001,552,94.5,94.5,54733.599095210055,614.8033112549443,55348.402406465,557.6449851853653,69.22750663598524,9
scenario_1,20,[],0.0,,0.7000000000000001,552,94.5,94.5,54733.599095210055,614.8033112549443,55348.402406465,557.6449851853653,69.22750663598524,9
scenario_1,20,[],0.0,,0.8,552,91.2,91.2,49978.98249759526,649.678264534364,50628.66076212962,520.9394290309522,66.30928636531935,9
scenario_1,20,[],0.0,,0.9,552,91.2,91.2,49978.98249759528,649.6782645343642,50628.66076212964,520.9394290309523,66.30928636531937,9
scenario_1,20,[],0.0,,1.0,552,96.5,96.5,80831.47278180224,567.742530062686,81399.21531186493,624.0326698035177,101.84390262646795,9
scenario_1,20,[],0.0,,0.0,553,89.7,89.7,41349.04310738032,501.5229043400263,41850.566011720344,318.67711774261176,56.74329912926605,10
scenario_1,20,[],0.0,,0.1,553,114.30000000000001,114.30000000000001,46120.25787177468,576.7539134147003,46697.01178518938,353.24325387316713,60.37721585421386,10
scenario_1,20,[],0.0,,0.2,553,89.10000000000001,89.10000000000001,32357.30742430627,545.1311107079179,32902.43853501419,239.51083201055368,51.514619805815116,10
scenario_1,20,[],0.0,,0.30000000000000004,553,89.10000000000001,89.10000000000001,32357.30742430627,545.1311107079179,32902.43853501419,239.51083201055368,51.514619805815116,10
scenario_1,20,[],0.0,,0.4,553,97.60000000000001,97.60000000000001,43919.493666071925,552.490760584133,44471.98442665606,410.1855606688454,60.019093741869476,10
scenario_1,20,[],0.0,,0.5,553,97.60000000000001,97.60000000000001,43919.49366607206,552.4907605841332,44471.9844266562,410.18556066884577,60.019093741869845,10
scenario_1,20,[],0.0,,0.6000000000000001,553,97.60000000000001,97.60000000000001,43919.49366607191,552.490760584133,44471.98442665605,410.1855606688454,60.01909374186947,10
scenario_1,20,[],0.0,,0.7000000000000001,553,93.2,93.2,41948.546049953584,506.3675877474702,42454.91363770105,275.09711665999487,58.94765113169691,10
scenario_1,20,[],0.0,,0.8,553,82.60000000000001,82.60000000000001,37334.15448731408,506.3297197677349,37840.48420708182,263.15756412001656,55.72315099319937,10
scenario_1,20,[],0.0,,0.9,553,82.60000000000001,82.60000000000001,37334.15448731408,506.3297197677349,37840.48420708182,263.15756412001656,55.72315099319937,10
scenario_1,20,[],0.0,,1.0,553,81.60000000000001,81.60000000000001,66919.84906829512,524.8148222439994,67444.66389053912,582.3712001755174,104.85648282209954,10
scenario_1,20,[],0.0,,0.0,554,94.4,94.4,39525.663420499215,598.270341903898,40123.93376240311,456.7338410271392,55.1142692895033,11
scenario_1,20,[],0.0,,0.1,554,94.0,94.0,44653.575143151626,616.8401045431995,45270.41524769482,386.32557978769654,60.05185063579761,11
scenario_1,20,[],0.0,,0.2,554,94.0,94.0,44653.57514315164,616.8401045431996,45270.41524769484,386.32557978769637,60.051850635797614,11
scenario_1,20,[],0.0,,0.30000000000000004,554,94.0,94.0,44653.57514315163,616.8401045431995,45270.41524769483,386.32557978769665,60.05185063579759,11
scenario_1,20,[],0.0,,0.4,554,77.60000000000001,77.60000000000001,47463.728044519616,668.2854771334294,48132.01352165305,397.5230232944702,62.8388070330572,11
scenario_1,20,[],0.0,,0.5,554,77.60000000000001,77.60000000000001,47463.728044519616,668.2854771334294,48132.01352165305,397.5230232944702,62.8388070330572,11
scenario_1,20,[],0.0,,0.6000000000000001,554,77.60000000000001,77.60000000000001,47463.728044519616,668.2854771334294,48132.01352165305,397.5230232944702,62.8388070330572,11
scenario_1,20,[],0.0,,0.7000000000000001,554,77.60000000000001,77.60000000000001,47463.728044519616,668.2854771334294,48132.01352165305,397.5230232944702,62.8388070330572,11
scenario_1,20,[],0.0,,0.8,554,90.60000000000001,90.60000000000001,47752.477221988825,616.1486297168453,48368.62585170567,458.5708237979447,61.002867157132684,11
scenario_1,20,[],0.0,,0.9,554,90.60000000000001,90.60000000000001,47752.47722198769,616.1486297168453,48368.625851704535,458.5708237979434,61.002867157131696,11
scenario_1,20,[],0.0,,1.0,554,94.4,94.4,72439.0444019895,576.53547969482,73015.57988168432,569.8425037183328,98.53553674716726,11
scenario_1,20,[],0.0,,0.0,555,100.10000000000001,100.10000000000001,40890.50570184477,543.2954634284687,41433.80116527324,309.01088081783973,56.46182347516248,12
scenario_1,20,[],0.0,,0.1,555,95.60000000000001,95.60000000000001,40282.95639116842,566.5823167588726,40849.5387079273,390.58462047685424,55.09241827174997,12
scenario_1,20,[],0.0,,0.2,555,95.60000000000001,95.60000000000001,40282.95639116844,566.5823167588726,40849.53870792731,390.5846204768543,55.09241827174998,12
scenario_1,20,[],0.0,,0.30000000000000004,555,95.60000000000001,95.60000000000001,40282.95639116661,566.5823167588726,40849.53870792549,390.58462047685475,55.09241827174782,12
scenario_1,20,[],0.0,,0.4,555,96.9,96.9,41415.63564679214,562.729430662754,41978.365077454895,362.44536059907995,55.48696920370831,12
scenario_1,20,[],0.0,,0.5,555,99.5,99.5,43302.54540748426,543.2666066265676,43845.81201411082,308.5224365087138,58.368960856920026,12
scenario_1,20,[],0.0,,0.6000000000000001,555,91.5,91.5,43790.04803083447,523.8405572234077,44313.888588057875,309.24596036480636,59.24017805151725,12
scenario_1,20,[],0.0,,0.7000000000000001,555,81.80000000000001,81.80000000000001,44606.03897534388,499.4891119888251,45105.52808733271,408.1389103922195,58.923737932517284,12
scenario_1,20,[],0.0,,0.8,555,81.80000000000001,81.80000000000001,44606.03897534388,499.4891119888251,45105.52808733271,408.1389103922195,58.923737932517284,12
scenario_1,20,[],0.0,,0.9,555,81.80000000000001,81.80000000000001,44606.03897534388,499.4891119888251,45105.52808733271,408.1389103922195,58.923737932517284,12
scenario_1,20,[],0.0,,1.0,555,81.80000000000001,81.80000000000001,53216.390936936994,519.6239557284526,53736.014892665444,458.5998117330245,68.75992003537804,12
scenario_1,20,[],0.0,,0.0,556,109.4,109.4,40436.62567787058,487.5914089134239,40924.217086784,316.3543331444018,55.798525657911185,13
scenario_1,20,[],0.0,,0.1,556,107.80000000000001,107.80000000000001,39605.966479286326,546.1012342776334,40152.067713563956,430.85588090271926,54.424029582772704,13
scenario_1,20,[],0.0,,0.2,556,107.80000000000001,107.80000000000001,39605.96647928632,546.1012342776335,40152.06771356395,430.85588090271926,54.424029582772704,13
scenario_1,20,[],0.0,,0.30000000000000004,556,94.30000000000001,94.30000000000001,42357.863808010785,519.5150935143049,42877.37890152509,444.9465855487334,58.111967299325705,13
scenario_1,20,[],0.0,,0.4,556,94.30000000000001,94.30000000000001,42357.863808010785,519.5150935143049,42877.37890152509,444.9465855487334,58.111967299325705,13
scenario_1,20,[],0.0,,0.5,556,94.30000000000001,94.30000000000001,42357.863808010785,519.5150935143049,42877.37890152509,444.9465855487334,58.111967299325705,13
scenario_1,20,[],0.0,,0.6000000000000001,556,94.30000000000001,94.30000000000001,42357.863808010785,519.5150935143049,42877.37890152509,444.9465855487334,58.111967299325705,13
scenario_1,20,[],0.0,,0.7000000000000001,556,87.60000000000001,87.60000000000001,46809.06996873478,579.2784973311276,47388.34846606591,575.2358966729524,61.946706793832114,13
scenario_1,20,[],0.0,,0.8,556,85.4,85.4,56532.817177586156,608.680975794107,57141.498153380264,529.1427263777231,82.07630453899218,13
scenario_1,20,[],0.0,,0.9,556,85.4,85.4,56532.81717758617,608.680975794107,57141.49815338028,529.1427263777231,82.07630453899236,13
scenario_1,20,[],0.0,,1.0,556,89.60000000000001,89.60000000000001,56188.454841393206,626.9492957639959,56815.4041371572,507.49374503768615,82.44239451546423,13
scenario_1,20,[],0.0,,0.0,557,108.9,108.9,37358.030402831406,562.2300101191304,37920.260412950534,355.4921978517584,55.67557487648389,14
scenario_1,20,[],0.0,,0.1,557,115.10000000000001,115.10000000000001,41643.473309669425,580.4107325274614,42223.884042196885,429.5497949968033,60.06072740870789,14
scenario_1,20,[],0.0,,0.2,557,115.10000000000001,115.10000000000001,41643.473309669425,580.4107325274614,42223.884042196885,429.5497949968033,60.06072740870789,14
scenario_1,20,[],0.0,,0.30000000000000004,557,115.10000000000001,115.10000000000001,41643.473309669425,580.4107325274614,42223.884042196885,429.5497949968033,60.06072740870789,14
scenario_1,20,[],0.0,,0.4,557,115.10000000000001,115.10000000000001,41643.473309670546,580.4107325274616,42223.884042198006,429.54979499680394,60.06072740870961,14
scenario_1,20,[],0.0,,0.5,557,81.60000000000001,81.60000000000001,40581.24285832494,582.1653806092813,41163.40823893422,345.54847435243784,58.48109071483123,14
scenario_1,20,[],0.0,,0.6000000000000001,557,81.60000000000001,81.60000000000001,40581.24285832494,582.1653806092813,41163.40823893422,345.54847435243784,58.48109071483123,14
scenario_1,20,[],0.0,,0.7000000000000001,557,81.60000000000001,81.60000000000001,40581.242858324855,582.1653806092814,41163.408238934135,345.54847435244204,58.481090714831176,14
scenario_1,20,[],0.0,,0.8,557,81.60000000000001,81.60000000000001,40581.24285832494,582.1653806092813,41163.40823893422,345.54847435243784,58.48109071483123,14
scenario_1,20,[],0.0,,0.9,557,79.2,79.2,58249.80496608472,569.4277679517062,58819.23273403642,474.648855860767,81.13079712077959,14
scenario_1,20,[],0.0,,1.0,557,84.80000000000001,84.80000000000001,58962.72583363262,579.9949724494422,59542.72080608206,580.1764749209347,91.96529400941176,14
scenario_1,20,[],0.0,,0.0,558,100.30000000000001,100.30000000000001,43022.21439547697,612.7832781679368,43634.99767364491,468.0860603447661,59.94692695548903,15
scenario_1,20,[],0.0,,0.1,558,104.0,104.0,42623.7500588837,597.9034391484273,43221.65349803212,446.66345467384946,58.18219723998937,15
scenario_1,20,[],0.0,,0.2,558,104.0,104.0,42623.750058883925,597.9034391484274,43221.65349803235,446.66345467384986,58.18219723998959,15
scenario_1,20,[],0.0,,0.30000000000000004,558,98.0,98.0,39662.506840951726,588.6536636499558,40251.160504601685,470.27337278706045,55.43825413670547,15
scenario_1,20,[],0.0,,0.4,558,98.0,98.0,39662.506840951726,588.6536636499558,40251.160504601685,470.27337278706045,55.43825413670547,15
scenario_1,20,[],0.0,,0.5,558,98.0,98.0,39662.5068409517,588.6536636499559,40251.160504601656,470.2733727870604,55.438254136705424,15
scenario_1,20,[],0.0,,0.6000000000000001,558,76.60000000000001,76.60000000000001,47445.12342119042,612.6694882061468,48057.79290939657,443.7950667116709,62.70477722740029,15
scenario_1,20,[],0.0,,0.7000000000000001,558,74.4,74.4,48846.19972140739,600.5952737329789,49446.79499514037,420.43087548813713,63.468226766100415,15
scenario_1,20,[],0.0,,0.8,558,74.4,74.4,48846.19972140739,600.5952737329789,49446.79499514037,420.43087548813713,63.468226766100415,15
scenario_1,20,[],0.0,,0.9,558,76.10000000000001,76.10000000000001,60886.07361683045,612.6270966701164,61498.70071350057,476.641745126943,78.81250674326606,15
scenario_1,20,[],0.0,,1.0,558,71.60000000000001,71.60000000000001,61643.099802991026,606.9333251256464,62250.03312811667,466.0902910523086,81.96297564955375,15
scenario_1,20,[],0.0,,0.0,559,91.80000000000001,91.80000000000001,34345.331023871215,497.6433041688468,34842.97432804006,359.38937332202494,52.52341583115823,16
scenario_1,20,[],0.0,,0.1,559,80.7,80.7,33120.32296157892,501.28829720083843,33621.611258779754,403.66282764275513,50.816291624105155,16
scenario_1,20,[],0.0,,0.2,559,80.7,80.7,33120.32296157892,501.28829720083843,33621.611258779754,403.66282764275513,50.816291624105155,16
scenario_1,20,[],0.0,,0.30000000000000004,559,80.7,80.7,33120.32296157892,501.28829720083843,33621.611258779754,403.66282764275513,50.816291624105155,16
scenario_1,20,[],0.0,,0.4,559,90.80000000000001,90.80000000000001,33516.02865952014,506.9012483166781,34022.92990783682,330.3299490200147,53.16927365404854,16
scenario_1,20,[],0.0,,0.5,559,90.80000000000001,90.80000000000001,33516.02865952014,506.9012483166781,34022.92990783682,330.3299490200147,53.16927365404854,16
scenario_1,20,[],0.0,,0.6000000000000001,559,90.80000000000001,90.80000000000001,33516.02865952014,506.9012483166781,34022.92990783682,330.3299490200147,53.16927365404854,16
scenario_1,20,[],0.0,,0.7000000000000001,559,76.4,76.4,37772.74434094276,496.40150048650685,38269.145841429265,319.2593088269566,57.926662778079475,16
scenario_1,20,[],0.0,,0.8,559,79.60000000000001,79.60000000000001,36073.40194556437,462.65117654367987,36536.05312210805,252.64794013530755,55.456403315566945,16
scenario_1,20,[],0.0,,0.9,559,79.60000000000001,79.60000000000001,36073.40194556437,462.65117654367987,36536.05312210805,252.64794013530755,55.456403315566945,16
scenario_1,20,[],0.0,,1.0,559,83.30000000000001,83.30000000000001,39486.71314431774,523.5543602728732,40010.267504590614,336.0225271772038,55.640608601181356,16
scenario_1,20,[],0.0,,0.0,560,94.2,94.2,40767.84919104145,576.4374448629542,41344.286635904406,380.5771542631548,57.283465214557864,17
scenario_1,20,[],0.0,,0.1,560,99.5,99.5,42193.29466844493,547.920155552017,42741.21482399695,277.5252916795019,58.36504281532486,17
scenario_1,20,[],0.0,,0.2,560,99.5,99.5,42193.29466844493,547.920155552017,42741.21482399695,277.5252916795019,58.36504281532486,17
scenario_1,20,[],0.0,,0.30000000000000004,560,99.5,99.5,42193.29466844493,547.920155552017,42741.21482399695,277.5252916795019,58.36504281532486,17
scenario_1,20,[],0.0,,0.4,560,91.10000000000001,91.10000000000001,43017.456927542116,533.9650032354089,43551.42193077753,341.97510700518535,58.62147195162248,17
scenario_1,20,[],0.0,,0.5,560,91.10000000000001,91.10000000000001,43017.456927542116,533.9650032354089,43551.42193077753,341.97510700518535,58.62147195162248,17
scenario_1,20,[],0.0,,0.6000000000000001,560,83.7,83.7,42802.42763264609,524.6319604288287,43327.05959307492,367.6649124327914,58.62238365195337,17
scenario_1,20,[],0.0,,0.7000000000000001,560,83.7,83.7,42802.42763264609,524.6319604288287,43327.05959307492,367.6649124327914,58.62238365195337,17
scenario_1,20,[],0.0,,0.8,560,83.7,83.7,42802.42763264609,524.6319604288287,43327.05959307492,367.6649124327914,58.62238365195337,17
scenario_1,20,[],0.0,,0.9,560,83.7,83.7,42802.42763264609,524.6319604288287,43327.05959307492,367.6649124327914,58.62238365195337,17
scenario_1,20,[],0.0,,1.0,560,82.7,82.7,48961.78319642889,538.4162734318531,49500.199469860745,384.8937231226222,73.55897242237303,17
scenario_1,20,[],0.0,,0.0,561,110.0,110.0,36770.30766909258,564.9495316547144,37335.25720074729,430.6690547983717,53.84836245646136,18
scenario_1,20,[],0.0,,0.1,561,87.7,87.7,34551.43981022913,536.8162880756262,35088.25609830476,411.37842416181604,50.21996443095656,18
scenario_1,20,[],0.0,,0.2,561,80.30000000000001,80.30000000000001,36214.007742565605,604.4625237104685,36818.470266276076,326.9848403264815,54.16379042933485,18
scenario_1,20,[],0.0,,0.30000000000000004,561,80.30000000000001,80.30000000000001,36214.007742565605,604.4625237104685,36818.470266276076,326.9848403264815,54.16379042933485,18
scenario_1,20,[],0.0,,0.4,561,80.30000000000001,80.30000000000001,36214.0077425656,604.4625237104685,36818.47026627607,326.98484032648156,54.16379042933485,18
scenario_1,20,[],0.0,,0.5,561,80.30000000000001,80.30000000000001,36214.007742565605,604.4625237104685,36818.470266276076,326.9848403264815,54.16379042933485,18
scenario_1,20,[],0.0,,0.6000000000000001,561,80.30000000000001,80.30000000000001,36214.007742565605,604.4625237104685,36818.470266276076,326.9848403264815,54.16379042933485,18
scenario_1,20,[],0.0,,0.7000000000000001,561,80.30000000000001,80.30000000000001,36214.007742565605,604.4625237104685,36818.470266276076,326.9848403264815,54.16379042933485,18
scenario_1,20,[],0.0,,0.8,561,80.30000000000001,80.30000000000001,36214.007742565605,604.4625237104685,36818.470266276076,326.9848403264815,54.16379042933485,18
scenario_1,20,[],0.0,,0.9,561,77.7,77.7,36720.67123545672,576.5427275481736,37297.21396300489,317.687613083424,55.20854271789173,18
scenario_1,20,[],0.0,,1.0,561,83.80000000000001,83.80000000000001,46341.186406541965,573.847049520341,46915.03345606231,340.4988762344533,64.87908170920775,18
scenario_1,20,[],0.0,,0.0,562,115.30000000000001,115.30000000000001,44642.03714291123,539.7394801487927,45181.77662306002,398.27982773513577,61.12245748762592,19
scenario_1,20,[],0.0,,0.1,562,116.30000000000001,116.30000000000001,46050.35656057344,546.4970169141776,46596.853577487615,353.72822246887796,63.2160079349556,19
scenario_1,20,[],0.0,,0.2,562,112.2,112.2,47109.703357836195,552.185803612516,47661.889161448715,370.5334785592232,64.80593103677884,19
scenario_1,20,[],0.0,,0.30000000000000004,562,112.2,112.2,47109.703357836195,552.185803612516,47661.889161448715,370.5334785592232,64.80593103677884,19
scenario_1,20,[],0.0,,0.4,562,112.2,112.2,47109.703357836195,552.185803612516,47661.889161448715,370.5334785592232,64.80593103677884,19
scenario_1,20,[],0.0,,0.5,562,107.30000000000001,107.30000000000001,49679.81972553943,591.5876202053008,50271.40734574474,372.8276088629177,67.81383550291756,19
scenario_1,20,[],0.0,,0.6000000000000001,562,94.0,94.0,44462.73585834603,579.5346588953661,45042.2705172414,383.5042178103041,61.77373218866125,19
scenario_1,20,[],0.0,,0.7000000000000001,562,113.60000000000001,113.60000000000001,47280.479689432024,645.2467991532644,47925.726488585286,388.65400102438286,64.67416803395682,19
scenario_1,20,[],0.0,,0.8,562,100.9,100.9,43386.25361480593,634.9976567576455,44021.251271563575,403.1878366874741,61.32120488853232,19
scenario_1,20,[],0.0,,0.9,562,87.30000000000001,87.30000000000001,39940.92086918658,555.0997908698395,40496.02066005642,422.5427591651182,59.646968195889755,19
scenario_1,20,[],0.0,,1.0,562,87.10000000000001,87.10000000000001,45995.20667527085,564.5608645195451,46559.767539790395,468.5607207327391,72.21479079880693,19
scenario_1,20,[],0.0,,0.0,563,106.2,106.2,41405.10334391989,556.5766452856324,41961.67998920552,358.2899667612778,58.075275835385646,20
scenario_1,20,[],0.0,,0.1,563,101.0,101.0,38405.85882866074,509.44666713011486,38915.30549579085,328.7773367035664,54.46514768413266,20
scenario_1,20,[],0.0,,0.2,563,101.0,101.0,38405.85882866074,509.44666713011486,38915.30549579085,328.7773367035665,54.465147684132674,20
scenario_1,20,[],0.0,,0.30000000000000004,563,86.5,86.5,36360.374331547035,514.1219354326804,36874.49626697972,345.5937923550332,52.99069460291378,20
scenario_1,20,[],0.0,,0.4,563,77.5,77.5,39624.78006842688,470.5010102990956,40095.28107872597,330.4984075093247,56.31308475820035,20
scenario_1,20,[],0.0,,0.5,563,77.5,77.5,39624.78006842688,470.5010102990956,40095.28107872597,330.4984075093247,56.31308475820035,20
scenario_1,20,[],0.0,,0.6000000000000001,563,77.5,77.5,39624.78006842688,470.5010102990956,40095.28107872597,330.4984075093247,56.31308475820035,20
scenario_1,20,[],0.0,,0.7000000000000001,563,77.10000000000001,77.10000000000001,40585.932566040654,510.94574062015363,41096.87830666081,287.9776941500469,58.59736631257778,20
scenario_1,20,[],0.0,,0.8,563,77.10000000000001,77.10000000000001,40585.932566040654,510.94574062015363,41096.87830666081,287.9776941500469,58.59736631257778,20
scenario_1,20,[],0.0,,0.9,563,77.10000000000001,77.10000000000001,40585.932566040654,510.94574062015363,41096.87830666081,287.9776941500469,58.59736631257778,20
scenario_1,20,[],0.0,,1.0,563,81.4,81.4,65273.05577960843,499.6493892692904,65772.70516887773,413.42718206598823,89.07351938780619,20
scenario_1,20,[],0.0,,0.0,564,107.30000000000001,107.30000000000001,40862.77967031754,553.1092848889824,41415.88895520652,335.9915232948624,56.740574431219855,21
scenario_1,20,[],0.0,,0.1,564,102.0,102.0,30337.601877937028,579.118199671414,30916.720077608443,332.5123112754766,49.67950070705951,21
scenario_1,20,[],0.0,,0.2,564,102.0,102.0,30337.601877936948,579.1181996714139,30916.720077608363,332.5123112754762,49.67950070705943,21
scenario_1,20,[],0.0,,0.30000000000000004,564,102.0,102.0,30337.60187793695,579.1181996714139,30916.720077608366,332.5123112754761,49.67950070705944,21
scenario_1,20,[],0.0,,0.4,564,109.60000000000001,109.60000000000001,34408.25022933232,585.2545722845973,34993.50480161692,348.8232768853599,53.038904135349796,21
scenario_1,20,[],0.0,,0.5,564,97.30000000000001,97.30000000000001,33983.76696782895,576.2688106617633,34560.03577849072,341.23876047009685,53.24384045053833,21
scenario_1,20,[],0.0,,0.6000000000000001,564,91.4,91.4,32517.707103816338,580.6447019041824,33098.35180572052,369.0213985120343,51.48202710831825,21
scenario_1,20,[],0.0,,0.7000000000000001,564,99.0,99.0,35155.23913356497,577.6417061534675,35732.88083971844,381.991007106464,54.38773292544516,21
scenario_1,20,[],0.0,,0.8,564,99.0,99.0,35155.23913356497,577.6417061534675,35732.88083971844,381.991007106464,54.38773292544516,21
scenario_1,20,[],0.0,,0.9,564,92.80000000000001,92.80000000000001,35618.96994707452,556.3968043300183,36175.36675140454,409.95792916252526,55.432408908712674,21
scenario_1,20,[],0.0,,1.0,564,92.80000000000001,92.80000000000001,36117.2259011762,566.312981056892,36683.53888223309,417.2868607430489,57.20136458797134,21
scenario_1,20,[],0.0,,0.0,565,89.2,89.2,38006.49744409889,533.1768663109709,38539.67431040986,345.15921531517546,57.09749976355559,22
scenario_1,20,[],0.0,,0.1,565,96.0,96.0,40166.9429256531,551.9937985384482,40718.936724191546,433.03788450741536,57.518310827295224,22
scenario_1,20,[],0.0,,0.2,565,96.0,96.0,40166.9429256531,551.9937985384482,40718.936724191546,433.03788450741536,57.518310827295224,22
scenario_1,20,[],0.0,,0.30000000000000004,565,96.0,96.0,40166.9429256531,551.9937985384481,40718.936724191546,433.03788450741524,57.518310827295224,22
scenario_1,20,[],0.0,,0.4,565,96.0,96.0,40166.9429256531,551.993798538448,40718.936724191546,433.03788450741524,57.518310827295224,22
scenario_1,20,[],0.0,,0.5,565,96.0,96.0,40166.9429256531,551.993798538448,40718.936724191546,433.03788450741536,57.518310827295224,22
scenario_1,20,[],0.0,,0.6000000000000001,565,96.0,96.0,40166.9429256531,551.9937985384482,40718.936724191546,433.03788450741536,57.518310827295224,22
scenario_1,20,[],0.0,,0.7000000000000001,565,96.0,96.0,40166.94292565307,551.9937985384482,40718.93672419152,433.0378845074239,57.51831082729524,22
scenario_1,20,[],0.0,,0.8,565,78.30000000000001,78.30000000000001,44573.11466537087,585.5271423438728,45158.64180771475,451.3470695037555,60.62314895974653,22
scenario_1,20,[],0.0,,0.9,565,75.7,75.7,47792.66994720117,564.1941380948364,48356.864085296,458.46467525377614,64.4098839673829,22
scenario_1,20,[],0.0,,1.0,565,75.7,75.7,49374.67819408682,573.5864786848756,49948.26467277169,466.5566889275908,66.1707783069206,22
scenario_1,20,[],0.0,,0.0,566,95.10000000000001,95.10000000000001,35766.93199773312,505.474127534457,36272.406125267575,345.5972615440332,53.36222979072636,23
scenario_1,20,[],0.0,,0.1,566,84.5,84.5,39619.47989408432,572.5203728944439,40192.000266978765,350.9317269116703,55.630274692425026,23
scenario_1,20,[],0.0,,0.2,566,84.5,84.5,39619.47989408432,572.5203728944438,40192.000266978765,350.9317269116703,55.63027469242503,23
scenario_1,20,[],0.0,,0.30000000000000004,566,93.30000000000001,93.30000000000001,42010.92664526036,549.2606889610761,42560.18733422144,395.73209622230365,58.22178867475414,23
scenario_1,20,[],0.0,,0.4,566,84.10000000000001,84.10000000000001,41652.612530339706,507.887920949162,42160.50045128887,303.6235521223542,57.32800795867153,23
scenario_1,20,[],0.0,,0.5,566,74.0,74.0,35402.475422344694,488.68860282757396,35891.16402517227,293.4670420790961,53.6692100913604,23
scenario_1,20,[],0.0,,0.6000000000000001,566,74.0,74.0,35402.47542234476,488.6886028275739,35891.16402517234,293.467042079096,53.66921009136048,23
scenario_1,20,[],0.0,,0.7000000000000001,566,74.0,74.0,35402.47542234475,488.6886028275739,35891.16402517233,293.467042079096,53.66921009136048,23
scenario_1,20,[],0.0,,0.8,566,74.0,74.0,35402.47542234476,488.6886028275739,35891.16402517234,293.467042079096,53.66921009136048,23
scenario_1,20,[],0.0,,0.9,566,71.9,71.9,42290.41005841231,496.62839020074045,42787.03844861305,335.1458641262385,62.30650436139793,23
scenario_1,20,[],0.0,,1.0,566,72.7,72.7,44482.04891484548,499.92459202899613,44981.97350687448,339.6702441324438,65.52289695603912,23
scenario_1,20,[],0.0,,0.0,567,102.10000000000001,102.10000000000001,32283.30539575935,524.3588752077906,32807.66427096714,314.8885607232372,47.99616561038833,24
scenario_1,20,[],0.0,,0.1,567,105.10000000000001,105.10000000000001,44176.0178143724,610.6879687553928,44786.70578312779,479.11178417474014,58.69337309720383,24
scenario_1,20,[],0.0,,0.2,567,104.10000000000001,104.10000000000001,40830.136400904186,622.5129854317871,41452.64938633597,484.6566266185115,55.544069889697475,24
scenario_1,20,[],0.0,,0.30000000000000004,567,79.4,79.4,31030.83589910333,655.810516332603,31686.646415435935,524.9543532725926,49.71172530314659,24
scenario_1,20,[],0.0,,0.4,567,79.4,79.4,31030.835899103324,655.810516332603,31686.646415435927,524.9543532725924,49.71172530314659,24
scenario_1,20,[],0.0,,0.5,567,79.4,79.4,31030.83589910334,655.810516332603,31686.646415435942,524.9543532725926,49.71172530314659,24
scenario_1,20,[],0.0,,0.6000000000000001,567,79.4,79.4,31030.835899102996,655.8105163326031,31686.6464154356,524.9543532725927,49.711725303146345,24
scenario_1,20,[],0.0,,0.7000000000000001,567,79.4,79.4,31030.835899102996,655.8105163326031,31686.6464154356,524.9543532725926,49.711725303146345,24
scenario_1,20,[],0.0,,0.8,567,79.4,79.4,31030.835899103353,655.810516332603,31686.646415435956,524.9543532725927,49.71172530314661,24
scenario_1,20,[],0.0,,0.9,567,79.4,79.4,31030.835899102996,655.8105163326029,31686.6464154356,524.9543532725927,49.711725303146345,24
scenario_1,20,[],0.0,,1.0,567,84.0,84.0,37032.769530645965,621.2185304892937,37653.98806113526,529.4182264347616,54.59741542017302,24
scenario_1,20,[],0.0,,0.0,568,93.2,93.2,37689.040783352815,552.3903338058524,38241.43111715867,300.41306117386983,54.9904433807985,25
scenario_1,20,[],0.0,,0.1,568,103.7,103.7,47169.945346755136,590.0141062254934,47759.95945298063,369.60343013130296,61.66680394817648,25
scenario_1,20,[],0.0,,0.2,568,103.7,103.7,47169.95020232044,590.0087753130655,47759.958977633505,369.6042664669811,61.67150190002715,25
scenario_1,20,[],0.0,,0.30000000000000004,568,95.30000000000001,95.30000000000001,41660.59106404334,587.7816533460567,42248.3727173894,379.9542579951259,58.43961859261684,25
scenario_1,20,[],0.0,,0.4,568,95.30000000000001,95.30000000000001,41660.59106404334,587.7816533460567,42248.3727173894,379.9542579951259,58.43961859261684,25
scenario_1,20,[],0.0,,0.5,568,95.30000000000001,95.30000000000001,41660.59106404333,587.7816533460567,42248.372717389386,379.9542579951259,58.439618592616824,25
scenario_1,20,[],0.0,,0.6000000000000001,568,81.7,81.7,47390.719587473286,560.96413104636,47951.68371851965,479.0535479166658,67.56733116286,25
scenario_1,20,[],0.0,,0.7000000000000001,568,81.7,81.7,47390.719587473286,560.96413104636,47951.68371851965,479.0535479166658,67.56733116286,25
scenario_1,20,[],0.0,,0.8,568,81.7,81.7,47390.719587473344,560.96413104636,47951.68371851971,479.0535479166658,67.56733116286003,25
scenario_1,20,[],0.0,,0.9,568,81.7,81.7,47390.719587473344,560.96413104636,47951.68371851971,479.0535479166658,67.56733116286003,25
scenario_1,20,[],0.0,,1.0,568,84.80000000000001,84.80000000000001,52178.305269446966,542.7472744881476,52721.05254393511,439.8413410970861,70.41651506483893,25
scenario_1,20,[],0.0,,0.0,569,114.2,114.2,34787.065523959696,535.268024825409,35322.33354878511,376.514294775244,51.66575906521325,26
scenario_1,20,[],0.0,,0.1,569,82.80000000000001,82.80000000000001,40086.281417111335,552.672728357694,40638.954145469026,382.070788138475,55.06062055970551,26
scenario_1,20,[],0.0,,0.2,569,82.80000000000001,82.80000000000001,40086.281417111335,552.672728357694,40638.954145469026,382.070788138475,55.06062055970551,26
scenario_1,20,[],0.0,,0.30000000000000004,569,82.80000000000001,82.80000000000001,40086.281417111335,552.672728357694,40638.954145469026,382.070788138475,55.06062055970551,26
scenario_1,20,[],0.0,,0.4,569,82.80000000000001,82.80000000000001,40086.281417111335,552.672728357694,40638.954145469026,382.070788138475,55.06062055970551,26
scenario_1,20,[],0.0,,0.5,569,82.80000000000001,82.80000000000001,40086.281417111335,552.672728357694,40638.954145469026,382.070788138475,55.06062055970551,26
scenario_1,20,[],0.0,,0.6000000000000001,569,82.80000000000001,82.80000000000001,40086.281417111335,552.672728357694,40638.954145469026,382.070788138475,55.06062055970551,26
scenario_1,20,[],0.0,,0.7000000000000001,569,69.3,69.3,37910.126335657566,616.2871129599306,38526.413448617495,397.2094169461543,53.65194431392354,26
scenario_1,20,[],0.0,,0.8,569,69.3,69.3,37910.126335657566,616.2871129599306,38526.413448617495,397.2094169461543,53.65194431392354,26
scenario_1,20,[],0.0,,0.9,569,73.60000000000001,73.60000000000001,38897.20832425788,605.4307785526964,39502.63910281058,419.74209418424226,57.8496080883244,26
scenario_1,20,[],0.0,,1.0,569,84.30000000000001,84.30000000000001,55555.19424470907,545.5778929815568,56100.77213769063,456.79980462814405,82.04005053153622,26
scenario_1,20,[],0.0,,0.0,570,98.10000000000001,98.10000000000001,41605.969063053504,558.677372401575,42164.64643545508,374.2774908187538,57.33444620812074,27
scenario_1,20,[],0.0,,0.1,570,99.5,99.5,41096.69270425546,521.7214174492868,41618.41412170474,363.7897009902515,59.112012865464635,27
scenario_1,20,[],0.0,,0.2,570,104.0,104.0,40586.02196942514,588.6014506454228,41174.623420070566,347.85981915804564,56.9266948083497,27
scenario_1,20,[],0.0,,0.30000000000000004,570,99.10000000000001,99.10000000000001,41329.34204430532,540.8252954086137,41870.16733971393,390.707263288942,57.29910643977362,27
scenario_1,20,[],0.0,,0.4,570,99.10000000000001,99.10000000000001,41329.34204430535,540.8252954086138,41870.16733971396,390.707263288942,57.29910643977378,27
scenario_1,20,[],0.0,,0.5,570,76.3,76.3,41641.896658860605,512.8763859509021,42154.77304481151,337.29039890563956,56.125747179985645,27
scenario_1,20,[],0.0,,0.6000000000000001,570,76.3,76.3,41641.896658860605,512.8763859509021,42154.77304481151,337.29039890563956,56.125747179985645,27
scenario_1,20,[],0.0,,0.7000000000000001,570,80.0,80.0,42659.00188095359,567.0230639798045,43226.02494493339,464.84474455092806,59.21432556240441,27
scenario_1,20,[],0.0,,0.8,570,80.0,80.0,42659.00188095361,567.0230639798045,43226.024944933415,464.8447445509279,59.21432556240448,27
scenario_1,20,[],0.0,,0.9,570,80.0,80.0,42659.00188095361,567.0230639798045,43226.024944933415,464.8447445509279,59.21432556240448,27
scenario_1,20,[],0.0,,1.0,570,66.7,66.7,43940.29947345829,635.0800664628973,44575.37953992119,432.4939082533881,62.08696025267222,27
scenario_1,20,[],0.0,,0.0,571,90.60000000000001,90.60000000000001,35817.74649310258,515.7667835581024,36333.513276660684,352.25378341853593,50.44920638916765,28
scenario_1,20,[],0.0,,0.1,571,78.0,78.0,40816.552730737036,596.1877104310776,41412.74044116811,396.1134101688973,56.67138700672056,28
scenario_1,20,[],0.0,,0.2,571,78.0,78.0,40816.552730737,596.1877104310776,41412.740441168076,396.1134101688974,56.67138700672035,28
scenario_1,20,[],0.0,,0.30000000000000004,571,78.0,78.0,40816.552730737036,596.1877104310776,41412.74044116811,396.1134101688973,56.67138700672056,28
scenario_1,20,[],0.0,,0.4,571,78.0,78.0,40816.552730737036,596.1877104310776,41412.74044116811,396.1134101688973,56.67138700672055,28
scenario_1,20,[],0.0,,0.5,571,68.10000000000001,68.10000000000001,38077.36891175077,549.470029860241,38626.83894161101,360.9532594434279,55.33154153574497,28
scenario_1,20,[],0.0,,0.6000000000000001,571,68.10000000000001,68.10000000000001,38077.36891175077,549.470029860241,38626.83894161101,360.9532594434279,55.33154153574497,28
scenario_1,20,[],0.0,,0.7000000000000001,571,68.10000000000001,68.10000000000001,38077.36891175077,549.470029860241,38626.83894161101,360.9532594434279,55.33154153574497,28
scenario_1,20,[],0.0,,0.8,571,68.10000000000001,68.10000000000001,38077.36891175077,549.470029860241,38626.83894161101,360.9532594434279,55.33154153574497,28
scenario_1,20,[],0.0,,0.9,571,66.2,66.2,56435.13202340763,504.5501231316772,56939.6821465393,414.3426436796723,78.87138154686507,28
scenario_1,20,[],0.0,,1.0,571,70.10000000000001,70.10000000000001,72982.60799183973,500.82356113578226,73483.43155297551,506.24380415634533,100.18211604971353,28
scenario_1,20,[],0.0,,0.0,572,118.2,118.2,35040.296692028045,596.8872491161791,35637.18394114423,408.7000070669566,51.92632153597272,29
scenario_1,20,[],0.0,,0.1,572,95.4,95.4,41112.47201618833,655.5117852210101,41767.98380140934,534.194711977149,55.11900340893348,29
scenario_1,20,[],0.0,,0.2,572,95.4,95.4,41112.47201618833,655.5117852210101,41767.98380140934,534.1947119771488,55.11900340893345,29
scenario_1,20,[],0.0,,0.30000000000000004,572,98.9,98.9,47897.34163712345,601.6694072944468,48499.01104441789,450.88083098121564,63.56732282566641,29
scenario_1,20,[],0.0,,0.4,572,98.9,98.9,47897.34163712346,601.6694072944471,48499.01104441791,450.8808309812157,63.56732282566641,29
scenario_1,20,[],0.0,,0.5,572,88.0,88.0,51086.56360397801,593.7685758605525,51680.33217983856,468.2664688617284,66.86504631319802,29
scenario_1,20,[],0.0,,0.6000000000000001,572,88.0,88.0,51086.56360397801,593.7685758605525,51680.33217983856,468.2664688617284,66.86504631319802,29
scenario_1,20,[],0.0,,0.7000000000000001,572,88.0,88.0,51086.56360397799,593.7685758605526,51680.332179838544,468.2664688617284,66.86504631319801,29
scenario_1,20,[],0.0,,0.8,572,88.7,88.7,50537.79770404025,561.7089738658229,51099.50667790607,433.66392904087945,65.70447701676459,29
scenario_1,20,[],0.0,,0.9,572,88.7,88.7,50537.79770404077,561.7089738658229,51099.5066779066,433.663929040878,65.70447701676545,29
scenario_1,20,[],0.0,,1.0,572,90.80000000000001,90.80000000000001,56977.87547020494,613.3645570651173,57591.24002727006,464.50111629043744,76.99686979485796,29
scenario_1,20,[],0.0,,0.0,573,75.4,75.4,36706.018894583576,486.49704139719535,37192.51593598077,416.1556097862551,52.973862826180145,30
scenario_1,20,[],0.0,,0.1,573,83.4,83.4,40876.275052695986,508.8599444041891,41385.13499710018,421.7665205971969,58.57798357295069,30
scenario_1,20,[],0.0,,0.2,573,83.5,83.5,41448.58566373995,509.63817942611115,41958.22384316606,422.86666616881297,58.912746210569935,30
scenario_1,20,[],0.0,,0.30000000000000004,573,83.4,83.4,40985.540868267584,508.3653187106016,41493.90618697819,421.89449394644464,58.65434381571545,30
scenario_1,20,[],0.0,,0.4,573,83.5,83.5,41180.548472787676,509.1541926589348,41689.70266544661,422.3772647822158,58.74040652618464,30
scenario_1,20,[],0.0,,0.5,573,83.5,83.5,41180.548472787676,509.1541926589348,41689.70266544661,422.3772647822158,58.74040652618464,30
scenario_1,20,[],0.0,,0.6000000000000001,573,83.5,83.5,41180.54847278773,509.1541926589349,41689.70266544666,422.37726478221634,58.74040652618467,30
scenario_1,20,[],0.0,,0.7000000000000001,573,83.5,83.5,41180.54847278773,509.1541926589349,41689.70266544666,422.37726478221634,58.74040652618467,30
scenario_1,20,[],0.0,,0.8,573,78.10000000000001,78.10000000000001,46057.4755525487,577.9599561959236,46635.435508744624,441.1588488477308,62.0955544550535,30
scenario_1,20,[],0.0,,0.9,573,70.2,70.2,67339.3067071283,577.0322390798923,67916.3389462082,643.5361183727457,90.1471380635804,30
scenario_1,20,[],0.0,,1.0,573,69.60000000000001,69.60000000000001,55504.19891345297,599.6357402153538,56103.834653668324,547.4183587550302,75.10676048146811,30
scenario_1,20,[],0.0,,0.0,574,99.80000000000001,99.80000000000001,44012.52432891333,599.1169728038568,44611.64130171719,313.4515191724756,59.47860895150943,31
scenario_1,20,[],0.0,,0.1,574,87.0,87.0,41173.72077859257,535.4212600856541,41709.14203867823,340.05177813323235,58.87740912894024,31
scenario_1,20,[],0.0,,0.2,574,87.0,87.0,41173.72077859257,535.4212600856541,41709.14203867823,340.05177813323235,58.87740912894024,31
scenario_1,20,[],0.0,,0.30000000000000004,574,71.2,71.2,37213.233897213955,621.5032293010155,37834.73712651497,304.1532721695615,53.434456406074005,31
scenario_1,20,[],0.0,,0.4,574,71.2,71.2,37213.233897213955,621.5032293010155,37834.73712651497,304.1532721695615,53.434456406074005,31
scenario_1,20,[],0.0,,0.5,574,71.2,71.2,37213.233897213955,621.5032293010155,37834.73712651497,304.1532721695615,53.434456406074005,31
scenario_1,20,[],0.0,,0.6000000000000001,574,71.2,71.2,37213.233897213955,621.5032293010155,37834.73712651497,304.1532721695615,53.434456406074005,31
scenario_1,20,[],0.0,,0.7000000000000001,574,69.5,69.5,40236.13681000406,566.5039423412085,40802.64075234527,305.36621769259585,55.60944366660114,31
scenario_1,20,[],0.0,,0.8,574,69.5,69.5,40236.13681000406,566.5039423412085,40802.64075234527,305.36621769259585,55.60944366660114,31
scenario_1,20,[],0.0,,0.9,574,70.4,70.4,42853.85988000575,610.1572933857018,43464.017173391454,371.6667380175562,63.68048439075977,31
scenario_1,20,[],0.0,,1.0,574,78.9,78.9,55845.926534044534,554.1762621276574,56400.10279617219,503.37493603979823,81.51972580919667,31
scenario_1,20,[],0.0,,0.0,575,85.5,85.5,35513.19249954603,580.0947658077343,36093.28726535376,370.5412803141122,53.686713214289625,32
scenario_1,20,[],0.0,,0.1,575,90.7,90.7,37173.267764641256,548.0074719095974,37721.27523655085,435.80418143764587,53.77889894962246,32
scenario_1,20,[],0.0,,0.2,575,89.5,89.5,41357.244109582,530.8075484276553,41888.05165800966,413.3055774251934,56.640648165003334,32
scenario_1,20,[],0.0,,0.30000000000000004,575,89.5,89.5,41357.244109582,530.8075484276553,41888.05165800966,413.3055774251934,56.640648165003334,32
scenario_1,20,[],0.0,,0.4,575,89.5,89.5,41357.244109582,530.8075484276553,41888.05165800966,413.3055774251934,56.640648165003334,32
scenario_1,20,[],0.0,,0.5,575,89.5,89.5,41357.24410958198,530.8075484276553,41888.05165800964,413.3055774251934,56.64064816500331,32
scenario_1,20,[],0.0,,0.6000000000000001,575,82.30000000000001,82.30000000000001,37775.62773078752,485.56431364596386,38261.19204443348,334.81905475012906,55.421850948396376,32
scenario_1,20,[],0.0,,0.7000000000000001,575,82.30000000000001,82.30000000000001,37775.62773078752,485.56431364596386,38261.19204443348,334.81905475012906,55.421850948396376,32
scenario_1,20,[],0.0,,0.8,575,82.30000000000001,82.30000000000001,37775.62773078752,485.56431364596386,38261.19204443348,334.81905475012906,55.421850948396376,32
scenario_1,20,[],0.0,,0.9,575,82.30000000000001,82.30000000000001,37775.62773078752,485.56431364596386,38261.19204443348,334.81905475012906,55.421850948396376,32
scenario_1,20,[],0.0,,1.0,575,76.3,76.3,47024.54484736349,512.0087335878467,47536.55358095134,438.66036074770795,76.36222042103546,32
scenario_1,20,[],0.0,,0.0,576,78.30000000000001,78.30000000000001,33385.57941740978,531.7439365690446,33917.32335397883,353.8479673940086,50.3478106324129,33
scenario_1,20,[],0.0,,0.1,576,85.9,85.9,38385.044869357174,574.0422026534263,38959.0870720106,346.2785673386294,57.17540926397493,33
scenario_1,20,[],0.0,,0.2,576,85.9,85.9,38385.044869357174,574.0422026534263,38959.0870720106,346.2785673386294,57.17540926397493,33
scenario_1,20,[],0.0,,0.30000000000000004,576,85.9,85.9,38385.04486935715,574.0422026534263,38959.08707201058,346.2785673386295,57.17540926397489,33
scenario_1,20,[],0.0,,0.4,576,90.9,90.9,31676.992201551784,600.0011815745439,32276.99338312633,443.87596093956074,48.88480597550598,33
scenario_1,20,[],0.0,,0.5,576,90.9,90.9,31676.992201551806,600.0011815745441,32276.99338312635,443.8759609395609,48.884805975506,33
scenario_1,20,[],0.0,,0.6000000000000001,576,84.7,84.7,42994.27605581308,567.0556460074205,43561.331701820505,399.5898632629153,59.29262909931592,33
scenario_1,20,[],0.0,,0.7000000000000001,576,77.60000000000001,77.60000000000001,43808.344803711065,581.3149619930654,44389.65976570413,412.6897363707458,59.85511733364022,33
scenario_1,20,[],0.0,,0.8,576,77.60000000000001,77.60000000000001,43808.344803711065,581.3149619930654,44389.65976570413,412.6897363707458,59.85511733364022,33
scenario_1,20,[],0.0,,0.9,576,76.80000000000001,76.80000000000001,44937.635163930245,586.2737046951901,45523.90886862543,435.9222534181729,59.40061868801275,33
scenario_1,20,[],0.0,,1.0,576,76.7,76.7,45042.55411851393,586.719932818556,45629.27405133248,436.85356532585604,59.508262734708914,33
scenario_1,20,[],0.0,,0.0,577,92.7,92.7,35293.41309003006,501.9012507699303,35795.31434079999,356.1142838421734,52.65183685971269,34
scenario_1,20,[],0.0,,0.1,577,89.2,89.2,33418.78087595798,587.9126597551536,34006.69353571313,467.12898837384864,50.462496750152624,34
scenario_1,20,[],0.0,,0.2,577,89.2,89.2,33418.78087595798,587.9126597551538,34006.69353571313,467.12898837384876,50.46249675015261,34
scenario_1,20,[],0.0,,0.30000000000000004,577,76.10000000000001,76.10000000000001,35275.25225504811,529.1008992551227,35804.35315430323,331.9499175670246,53.857393221070254,34
scenario_1,20,[],0.0,,0.4,577,76.10000000000001,76.10000000000001,35275.25225504811,529.1008992551227,35804.35315430323,331.9499175670246,53.85739322107025,34
scenario_1,20,[],0.0,,0.5,577,76.10000000000001,76.10000000000001,35275.25225504811,529.1008992551227,35804.35315430323,331.9499175670246,53.85739322107025,34
scenario_1,20,[],0.0,,0.6000000000000001,577,76.10000000000001,76.10000000000001,35275.25225504811,529.1008992551227,35804.35315430323,331.9499175670246,53.85739322107025,34
scenario_1,20,[],0.0,,0.7000000000000001,577,76.10000000000001,76.10000000000001,35275.25225504811,529.1008992551227,35804.35315430323,331.9499175670246,53.85739322107025,34
scenario_1,20,[],0.0,,0.8,577,84.5,84.5,47015.52045102081,526.2218627288958,47541.74231374971,441.1165129037114,63.948442702697335,34
scenario_1,20,[],0.0,,0.9,577,84.5,84.5,47015.52045102081,526.2218627288958,47541.74231374971,441.1165129037114,63.948442702697335,34
scenario_1,20,[],0.0,,1.0,577,86.80000000000001,86.80000000000001,55835.805389138404,533.8931270745352,56369.69851621294,486.16243562714794,76.3978581089861,34
scenario_1,20,[],0.0,,0.0,578,97.30000000000001,97.30000000000001,38322.340283961814,557.2465126027175,38879.58679656453,325.20331889227765,56.152115214147216,35
scenario_1,20,[],0.0,,0.1,578,111.9,111.9,38014.469742660935,560.8578597547929,38575.327602415724,265.92180231384503,56.14767661143104,35
scenario_1,20,[],0.0,,0.2,578,111.9,111.9,38014.46974266083,560.8578597547928,38575.32760241562,265.92180231384447,56.147676611430995,35
scenario_1,20,[],0.0,,0.30000000000000004,578,111.9,111.9,38014.46974266093,560.8578597547928,38575.32760241572,265.92180231384486,56.14767661143091,35
scenario_1,20,[],0.0,,0.4,578,77.30000000000001,77.30000000000001,38848.30326420719,541.1287862534017,39389.43205046059,449.3392167247857,56.78006673791607,35
scenario_1,20,[],0.0,,0.5,578,77.30000000000001,77.30000000000001,38848.30326420719,541.1287862534017,39389.43205046059,449.33921672478573,56.78006673791606,35
scenario_1,20,[],0.0,,0.6000000000000001,578,77.30000000000001,77.30000000000001,38848.30326420719,541.1287862534017,39389.43205046059,449.3392167247857,56.78006673791606,35
scenario_1,20,[],0.0,,0.7000000000000001,578,77.30000000000001,77.30000000000001,38848.30326420719,541.1287862534017,39389.43205046059,449.33921672478573,56.78006673791606,35
scenario_1,20,[],0.0,,0.8,578,77.30000000000001,77.30000000000001,40411.533182410756,561.0029315129868,40972.53611392374,435.6000360583889,59.79788402347798,35
scenario_1,20,[],0.0,,0.9,578,77.60000000000001,77.60000000000001,57605.92503757709,604.0739122376076,58209.998949814704,493.1592037945565,80.50385514364022,35
scenario_1,20,[],0.0,,1.0,578,74.0,74.0,60063.46103196812,608.5045187173151,60671.96555068544,556.0608077401106,85.41670623410829,35
scenario_1,20,[],0.0,,0.0,579,116.30000000000001,116.30000000000001,42870.09438974588,589.9951417559936,43460.08953150187,482.0654355268802,59.608991001356245,36
scenario_1,20,[],0.0,,0.1,579,89.5,89.5,43662.2918400694,665.7904244733618,44328.08226454277,386.45226173217475,59.00792001234931,36
scenario_1,20,[],0.0,,0.2,579,96.10000000000001,96.10000000000001,47661.8560280496,562.3692771231703,48224.225305172775,437.14961867589966,61.64655345144183,36
scenario_1,20,[],0.0,,0.30000000000000004,579,96.10000000000001,96.10000000000001,47661.8560280496,562.3692771231703,48224.225305172775,437.14961867589966,61.64655345144183,36
scenario_1,20,[],0.0,,0.4,579,77.10000000000001,77.10000000000001,45495.950615130365,678.6356245563347,46174.5862396867,361.1191091164949,61.566282463734126,36
scenario_1,20,[],0.0,,0.5,579,77.10000000000001,77.10000000000001,45495.950615130365,678.6356245563347,46174.5862396867,361.1191091164949,61.566282463734126,36
scenario_1,20,[],0.0,,0.6000000000000001,579,77.10000000000001,77.10000000000001,45495.95061513035,678.6356245563347,46174.58623968669,361.1191091164938,61.566282463734105,36
scenario_1,20,[],0.0,,0.7000000000000001,579,88.5,88.5,57331.489416794764,610.166390458013,57941.65580725278,461.11774338161143,73.49612172302677,36
scenario_1,20,[],0.0,,0.8,579,88.5,88.5,57331.489416794764,610.166390458013,57941.65580725278,461.11774338161143,73.49612172302679,36
scenario_1,20,[],0.0,,0.9,579,86.5,86.5,51243.09423417733,639.913762352166,51883.0079965295,472.33971608570937,68.56264862991324,36
scenario_1,20,[],0.0,,1.0,579,74.5,74.5,56563.16916798527,600.0222978242913,57163.191465809556,383.6515952134782,74.47101916975524,36
scenario_1,20,[],0.0,,0.0,580,99.0,99.0,33668.23324975568,575.9919190996561,34244.22516885534,345.21676104521464,53.454689122748256,37
scenario_1,20,[],0.0,,0.1,580,105.9,105.9,35384.31191921334,519.4583167223911,35903.77023593573,318.7375746841344,52.31726535336561,37
scenario_1,20,[],0.0,,0.2,580,105.9,105.9,35384.311919213564,519.4583167223913,35903.770235935954,318.7375746841342,52.31726535336601,37
scenario_1,20,[],0.0,,0.30000000000000004,580,81.30000000000001,81.30000000000001,31067.702794824185,574.8650958227718,31642.567890646955,345.19351456692493,51.751400490261176,37
scenario_1,20,[],0.0,,0.4,580,83.30000000000001,83.30000000000001,39282.173818776704,514.6630916458183,39796.83691042252,344.0805864839526,54.26741054386608,37
scenario_1,20,[],0.0,,0.5,580,75.7,75.7,36626.45436219309,497.5099659618463,37123.964328154936,369.57030952332553,51.47594801408812,37
scenario_1,20,[],0.0,,0.6000000000000001,580,75.7,75.7,36626.4543621933,497.509965961846,37123.96432815514,369.5703095233202,51.475948014088175,37
scenario_1,20,[],0.0,,0.7000000000000001,580,75.7,75.7,36626.45436219309,497.5099659618463,37123.964328154936,369.57030952332553,51.475948014088104,37
scenario_1,20,[],0.0,,0.8,580,75.7,75.7,36626.45436219261,497.50996596184626,37123.964328154456,369.57030952332565,51.47594801408761,37
scenario_1,20,[],0.0,,0.9,580,75.7,75.7,36626.45436219309,497.5099659618463,37123.964328154936,369.57030952332553,51.475948014088104,37
scenario_1,20,[],0.0,,1.0,580,86.10000000000001,86.10000000000001,49220.177717993094,483.8823810575803,49704.06009905067,394.7413841494111,71.85228997291425,37
scenario_1,20,[],0.0,,0.0,581,79.80000000000001,79.80000000000001,32099.260938865365,554.1479436857735,32653.40888255114,305.6951173005631,49.4585989682901,38
scenario_1,20,[],0.0,,0.1,581,88.10000000000001,88.10000000000001,39613.15821138767,500.66552419346266,40113.823735581136,373.4103722252664,56.211220666409176,38
scenario_1,20,[],0.0,,0.2,581,95.5,95.5,33038.957131148054,518.6300166859804,33557.587147834034,296.3315323113468,53.236686289409946,38
scenario_1,20,[],0.0,,0.30000000000000004,581,65.2,65.2,31853.740213200235,522.5219018390377,32376.262115039273,299.15022088642183,51.095225646137784,38
scenario_1,20,[],0.0,,0.4,581,65.2,65.2,31853.740213200235,522.5219018390377,32376.262115039273,299.15022088642183,51.095225646137784,38
scenario_1,20,[],0.0,,0.5,581,65.2,65.2,31853.740213200235,522.5219018390377,32376.262115039273,299.15022088642183,51.095225646137784,38
scenario_1,20,[],0.0,,0.6000000000000001,581,65.2,65.2,31853.740213200235,522.5219018390377,32376.262115039273,299.15022088642183,51.095225646137784,38
scenario_1,20,[],0.0,,0.7000000000000001,581,65.2,65.2,31853.740213200235,522.5219018390377,32376.262115039273,299.15022088642183,51.095225646137784,38
scenario_1,20,[],0.0,,0.8,581,83.80000000000001,83.80000000000001,51112.594737570704,553.5778364888992,51666.1725740596,544.3666113418872,75.42846489804312,38
scenario_1,20,[],0.0,,0.9,581,87.80000000000001,87.80000000000001,50156.00617702609,583.1785422563561,50739.18471928244,549.3405598361987,75.18299362658979,38
scenario_1,20,[],0.0,,1.0,581,84.2,84.2,60882.73402842841,566.9781014285206,61449.712129856925,622.8182478640119,86.0363736635839,38
scenario_1,20,[],0.0,,0.0,582,111.80000000000001,111.80000000000001,38626.93650881322,554.6604138007154,39181.596922613935,407.709528295855,56.51703099075081,39
scenario_1,20,[],0.0,,0.1,582,89.9,89.9,43173.299793684186,542.1541286991333,43715.45392238332,388.27265680336245,59.062939134079265,39
scenario_1,20,[],0.0,,0.2,582,89.9,89.9,43173.299793684186,542.1541286991333,43715.45392238332,388.27265680336245,59.062939134079265,39
scenario_1,20,[],0.0,,0.30000000000000004,582,89.9,89.9,43173.2997936842,542.1541286991333,43715.453922383334,388.27265680336245,59.06293913407927,39
scenario_1,20,[],0.0,,0.4,582,90.0,90.0,42877.08908461022,541.8070269274677,43418.89611153769,389.3969184773511,58.70178815871985,39
scenario_1,20,[],0.0,,0.5,582,90.0,90.0,42877.0890846103,541.8070269274673,43418.89611153777,389.3969184773526,58.70178815872009,39
scenario_1,20,[],0.0,,0.6000000000000001,582,89.9,89.9,43173.2997936842,542.1541286991333,43715.453922383334,388.27265680336245,59.06293913407927,39
scenario_1,20,[],0.0,,0.7000000000000001,582,89.9,89.9,43173.2997936842,542.1541286991333,43715.453922383334,388.27265680336245,59.06293913407927,39
scenario_1,20,[],0.0,,0.8,582,77.5,77.5,42686.701615340164,497.5158437264885,43184.217459066655,412.8471113562957,58.98557030933361,39
scenario_1,20,[],0.0,,0.9,582,75.9,75.9,42399.73078506392,519.1175299175092,42918.84831498143,434.1371904275202,59.20390632169723,39
scenario_1,20,[],0.0,,1.0,582,74.9,74.9,42270.76770269507,526.8478138271662,42797.61551652224,434.9340576999575,59.21288872599552,39
scenario_1,20,[],0.0,,0.0,583,84.60000000000001,84.60000000000001,40911.528813215424,538.4111368869795,41449.9399501024,392.6915787255188,60.07166264648792,40
scenario_1,20,[],0.0,,0.1,583,87.9,87.9,37597.952074824265,504.14578841330535,38102.09786323757,335.1301743501823,55.960077762889796,40
scenario_1,20,[],0.0,,0.2,583,87.9,87.9,37597.95207482419,504.14578841330535,38102.0978632375,335.1301743501822,55.96007776288978,40
scenario_1,20,[],0.0,,0.30000000000000004,583,87.9,87.9,37597.952074824585,504.14578841330535,38102.09786323789,335.1301743501825,55.96007776289031,40
scenario_1,20,[],0.0,,0.4,583,74.60000000000001,74.60000000000001,33442.39059374988,508.942532685151,33951.33312643503,362.8124812254806,50.34609561129264,40
scenario_1,20,[],0.0,,0.5,583,74.60000000000001,74.60000000000001,33442.39059374988,508.942532685151,33951.33312643503,362.8124812254806,50.34609561129264,40
scenario_1,20,[],0.0,,0.6000000000000001,583,74.4,74.4,43161.27563152715,515.6777053839891,43676.95333691114,429.2702753369875,58.27601001925422,40
scenario_1,20,[],0.0,,0.7000000000000001,583,69.9,69.9,38773.156595820896,525.440948421919,39298.59754424282,378.71103687273984,54.48527478282625,40
scenario_1,20,[],0.0,,0.8,583,69.4,69.4,37383.571438103856,549.4765234779674,37933.047961581826,324.02059404477075,54.553760647229296,40
scenario_1,20,[],0.0,,0.9,583,67.7,67.7,36828.99655079018,556.6935748648016,37385.69012565498,328.1415492746414,52.91056264695012,40
scenario_1,20,[],0.0,,1.0,583,66.0,66.0,53321.77537811835,542.6606473029104,53864.43602542126,417.4860856386613,68.09717574695594,40
scenario_1,20,[],0.0,,0.0,584,103.5,103.5,41546.95569522075,511.71445591917654,42058.67015113993,359.7656859115507,58.542372749747145,41
scenario_1,20,[],0.0,,0.1,584,86.9,86.9,33747.627383068895,605.616265048378,34353.24364811727,376.43318606213927,51.64480013402479,41
scenario_1,20,[],0.0,,0.2,584,80.7,80.7,40510.629235993605,560.3705979088409,41070.999833902446,390.88784109236445,55.66608029152931,41
scenario_1,20,[],0.0,,0.30000000000000004,584,100.10000000000001,100.10000000000001,47944.75769955493,571.3317953748638,48516.089494929794,435.4057792515589,63.20806683755616,41
scenario_1,20,[],0.0,,0.4,584,100.10000000000001,100.10000000000001,47944.75769955493,571.331795374864,48516.089494929794,435.4057792515588,63.20806683755615,41
scenario_1,20,[],0.0,,0.5,584,94.10000000000001,94.10000000000001,46341.66519131947,535.1996220389801,46876.86481335845,392.7472457513278,61.098826134883026,41
scenario_1,20,[],0.0,,0.6000000000000001,584,94.10000000000001,94.10000000000001,46341.66519131928,535.1996220389804,46876.86481335826,392.7472457513277,61.09882613488289,41
scenario_1,20,[],0.0,,0.7000000000000001,584,94.10000000000001,94.10000000000001,46341.6651913195,535.19962203898,46876.86481335848,392.7472457513285,61.09882613488307,41
scenario_1,20,[],0.0,,0.8,584,94.10000000000001,94.10000000000001,46341.66519131947,535.1996220389801,46876.86481335845,392.7472457513278,61.098826134883026,41
scenario_1,20,[],0.0,,0.9,584,62.300000000000004,62.300000000000004,35887.876371262144,646.3989221346172,36534.275293396764,357.4390502318936,54.88799679001152,41
scenario_1,20,[],0.0,,1.0,584,59.800000000000004,59.800000000000004,54778.294811591564,630.391169004809,55408.685980596376,454.79449013277264,72.98819250142094,41
scenario_1,20,[],0.0,,0.0,585,102.80000000000001,102.80000000000001,40306.11508864694,533.82078649181,40839.93587513875,382.5588906292698,57.923899318185406,42
scenario_1,20,[],0.0,,0.1,585,95.60000000000001,95.60000000000001,41175.57821470036,551.6315398120668,41727.20975451243,370.4345094499322,58.15195467401077,42
scenario_1,20,[],0.0,,0.2,585,95.60000000000001,95.60000000000001,41175.57821470036,551.6315398120668,41727.20975451243,370.4345094499322,58.15195467401077,42
scenario_1,20,[],0.0,,0.30000000000000004,585,95.60000000000001,95.60000000000001,41175.57821470036,551.6315398120668,41727.20975451243,370.4345094499322,58.15195467401077,42
scenario_1,20,[],0.0,,0.4,585,95.60000000000001,95.60000000000001,41175.57821470036,551.6315398120668,41727.20975451243,370.4345094499322,58.15195467401077,42
scenario_1,20,[],0.0,,0.5,585,98.0,98.0,44615.03822142964,549.0593703356047,45164.09759176525,337.07744873855484,62.05425304008355,42
scenario_1,20,[],0.0,,0.6000000000000001,585,85.30000000000001,85.30000000000001,43395.0047186193,544.1632053686914,43939.16792398799,399.1352092724978,61.032721201254304,42
scenario_1,20,[],0.0,,0.7000000000000001,585,98.0,98.0,46096.95604667287,531.598725369854,46628.55477204273,389.5496287235557,64.96682713723928,42
scenario_1,20,[],0.0,,0.8,585,88.10000000000001,88.10000000000001,46555.496120726864,558.8272548197599,47114.32337554662,356.9901268270015,67.90388875221798,42
scenario_1,20,[],0.0,,0.9,585,88.60000000000001,88.60000000000001,70924.25932189124,565.8772093820364,71490.13653127327,668.5802809717516,96.64799828877975,42
scenario_1,20,[],0.0,,1.0,585,88.60000000000001,88.60000000000001,68750.06869182037,576.2463230334712,69326.31501485384,669.6169288317284,95.22399741268711,42
scenario_1,20,[],0.0,,0.0,586,96.2,96.2,31568.7259744305,513.1075481806313,32081.833522611134,332.41880415413596,48.92725944114822,43
scenario_1,20,[],0.0,,0.1,586,108.5,108.5,39245.35721994053,566.2028461663303,39811.56006610686,441.5070067534851,57.11299068721661,43
scenario_1,20,[],0.0,,0.2,586,108.5,108.5,39245.35721994053,566.2028461663303,39811.56006610686,441.5070067534851,57.11299068721661,43
scenario_1,20,[],0.0,,0.30000000000000004,586,92.2,92.2,35809.46148138384,559.5159553673757,36368.977436751215,399.3717755721288,54.9313813562875,43
scenario_1,20,[],0.0,,0.4,586,92.2,92.2,35809.461481383834,559.5159553673757,36368.97743675121,399.3717755721288,54.931381356287496,43
scenario_1,20,[],0.0,,0.5,586,92.2,92.2,35809.461481384045,559.5159553673756,36368.97743675142,399.37177557212885,54.9313813562878,43
scenario_1,20,[],0.0,,0.6000000000000001,586,82.80000000000001,82.80000000000001,39540.58238484178,571.8102271785873,40112.39261202037,320.6485289135374,57.0488231795456,43
scenario_1,20,[],0.0,,0.7000000000000001,586,85.0,85.0,32152.04687689853,575.3857147897212,32727.43259168825,343.8441117562915,49.269323163194436,43
scenario_1,20,[],0.0,,0.8,586,80.10000000000001,80.10000000000001,44408.819196092896,581.0185086440373,44989.837704736936,408.4719774819575,61.52589842194068,43
scenario_1,20,[],0.0,,0.9,586,80.10000000000001,80.10000000000001,44408.819196092896,581.0185086440373,44989.837704736936,408.4719774819575,61.52589842194068,43
scenario_1,20,[],0.0,,1.0,586,88.4,88.4,49062.24005840621,580.3484426539192,49642.588501060134,505.5045139508297,77.67703641801066,43
scenario_1,20,[],0.0,,0.0,587,100.9,100.9,39910.45681183158,606.914640459164,40517.37145229075,364.05735394287854,55.6509542261452,44
scenario_1,20,[],0.0,,0.1,587,114.0,114.0,42610.7742469288,569.0980512018799,43179.87229813068,405.9629636220636,59.73574977322917,44
scenario_1,20,[],0.0,,0.2,587,104.60000000000001,104.60000000000001,37758.00490392935,584.5067801871177,38342.51168411647,389.6917568421636,55.84794379469994,44
scenario_1,20,[],0.0,,0.30000000000000004,587,95.4,95.4,33859.02495056394,550.9266764310942,34409.95162699503,418.8935133514957,51.99605819274822,44
scenario_1,20,[],0.0,,0.4,587,95.4,95.4,33859.02495056374,550.9266764310943,34409.951626994836,418.89351335149445,51.996058192748066,44
scenario_1,20,[],0.0,,0.5,587,87.80000000000001,87.80000000000001,42964.13896624898,548.8589538038192,43512.9979200528,498.7322171403219,61.84907757383817,44
scenario_1,20,[],0.0,,0.6000000000000001,587,87.80000000000001,87.80000000000001,42964.13896624897,548.8589538038192,43512.99792005279,498.7322171403219,61.849077573838166,44
scenario_1,20,[],0.0,,0.7000000000000001,587,85.2,85.2,42529.06341651792,574.8255970559894,43103.88901357391,524.451492017501,61.742373253109434,44
scenario_1,20,[],0.0,,0.8,587,85.2,85.2,42529.06341651763,574.8255970559893,43103.88901357362,524.4514920175001,61.742373253108774,44
scenario_1,20,[],0.0,,0.9,587,85.2,85.2,42529.06341651792,574.8255970559894,43103.88901357391,524.4514920175009,61.74237325310942,44
scenario_1,20,[],0.0,,1.0,587,88.9,88.9,54199.483793126186,574.4364427692002,54773.920235895384,509.0465222819472,80.29590290607767,44
scenario_1,20,[],0.0,,0.0,588,82.0,82.0,35454.43576126706,586.4426825445192,36040.878443811576,354.4746700681303,53.361899676446654,45
scenario_1,20,[],0.0,,0.1,588,80.7,80.7,37115.296089930736,586.8211589507886,37702.11724888153,383.9649324666913,54.140609428270494,45
scenario_1,20,[],0.0,,0.2,588,80.7,80.7,37145.25262984603,587.1035718608513,37732.35620170688,384.1426320463332,54.18604872234418,45
scenario_1,20,[],0.0,,0.30000000000000004,588,80.7,80.7,37121.82414247733,587.005283971703,37708.82942644903,384.4100539424546,54.15144995212617,45
scenario_1,20,[],0.0,,0.4,588,80.7,80.7,37145.25262984603,587.1035718608513,37732.35620170688,384.1426320463332,54.18604872234418,45
scenario_1,20,[],0.0,,0.5,588,73.60000000000001,73.60000000000001,35817.0464535677,582.0903595600269,36399.13681312773,340.1785747170292,53.23871281514632,45
scenario_1,20,[],0.0,,0.6000000000000001,588,98.10000000000001,98.10000000000001,39721.350293601514,620.072486487219,40341.42278008873,336.11693856445595,56.428439056950765,45
scenario_1,20,[],0.0,,0.7000000000000001,588,98.10000000000001,98.10000000000001,39721.350293601696,620.0724864872187,40341.42278008891,336.1169385644582,56.42843905695136,45
scenario_1,20,[],0.0,,0.8,588,77.80000000000001,77.80000000000001,36327.30047456379,599.4602520117622,36926.76072657555,310.8167400343974,54.57126294793473,45
scenario_1,20,[],0.0,,0.9,588,77.80000000000001,77.80000000000001,36327.30047456379,599.4602520117622,36926.76072657555,310.8167400343974,54.57126294793473,45
scenario_1,20,[],0.0,,1.0,588,77.9,77.9,38277.03909957946,611.8647075974583,38888.90380717692,332.0756175138822,54.82103858271161,45
scenario_1,20,[],0.0,,0.0,589,99.2,99.2,38489.72090052636,493.9959624996167,38983.71686302598,341.04517964310804,57.502428055936335,46
scenario_1,20,[],0.0,,0.1,589,99.2,99.2,38489.72090052636,493.9959624996167,38983.71686302598,341.04517964310804,57.502428055936335,46
scenario_1,20,[],0.0,,0.2,589,83.10000000000001,83.10000000000001,38241.40774321519,511.0057809892453,38752.413524204436,366.7056175512927,55.53250940870045,46
scenario_1,20,[],0.0,,0.30000000000000004,589,83.10000000000001,83.10000000000001,38241.40774321519,511.0057809892453,38752.413524204436,366.7056175512927,55.53250940870045,46
scenario_1,20,[],0.0,,0.4,589,83.10000000000001,83.10000000000001,38241.40774321519,511.0057809892453,38752.413524204436,366.7056175512927,55.53250940870045,46
scenario_1,20,[],0.0,,0.5,589,82.2,82.2,37810.1725807035,511.5974803956051,38321.77006109911,410.72273176046275,56.43454737148811,46
scenario_1,20,[],0.0,,0.6000000000000001,589,82.2,82.2,37810.1725807035,511.5974803956051,38321.77006109911,410.72273176046275,56.43454737148811,46
scenario_1,20,[],0.0,,0.7000000000000001,589,82.2,82.2,37810.1725807035,511.5974803956051,38321.77006109911,410.72273176046275,56.43454737148811,46
scenario_1,20,[],0.0,,0.8,589,82.2,82.2,37810.1725807035,511.5974803956051,38321.77006109911,410.72273176046275,56.43454737148811,46
scenario_1,20,[],0.0,,0.9,589,71.0,71.0,40957.1389989208,495.1371566196371,41452.276155540436,410.9190768494609,59.6876124839029,46
scenario_1,20,[],0.0,,1.0,589,68.10000000000001,68.10000000000001,31975.597435690357,511.07424395073616,32486.671679641095,380.95271675060866,54.26446273517895,46
scenario_1,20,[],0.0,,0.0,590,90.2,90.2,45128.169249427796,645.5334760718072,45773.70272549961,556.0862481352277,60.51998606157131,47
scenario_1,20,[],0.0,,0.1,590,105.30000000000001,105.30000000000001,46502.1008990172,646.626897455781,47148.72779647298,339.955851750429,63.232742339685586,47
scenario_1,20,[],0.0,,0.2,590,89.0,89.0,50573.49585236602,618.6624394271354,51192.15829179315,413.4291267108709,66.7398541362466,47
scenario_1,20,[],0.0,,0.30000000000000004,590,88.80000000000001,88.80000000000001,47880.34991311266,619.743722341055,48500.09363545371,378.08620583754396,65.88393933210784,47
scenario_1,20,[],0.0,,0.4,590,88.80000000000001,88.80000000000001,47880.34991311266,619.743722341055,48500.09363545371,378.08620583754396,65.88393933210784,47
scenario_1,20,[],0.0,,0.5,590,88.80000000000001,88.80000000000001,47880.34991311266,619.743722341055,48500.09363545371,378.08620583754396,65.88393933210784,47
scenario_1,20,[],0.0,,0.6000000000000001,590,92.7,92.7,46093.82015180403,637.4568321415877,46731.276983945616,403.24330912348915,65.42508127050151,47
scenario_1,20,[],0.0,,0.7000000000000001,590,91.0,91.0,48951.38370014865,635.5214040212478,49586.9051041699,379.83971308691105,65.92513363067549,47
scenario_1,20,[],0.0,,0.8,590,106.4,106.4,65560.5502568017,629.2061728441736,66189.75642964587,591.5504245460043,86.51404918685354,47
scenario_1,20,[],0.0,,0.9,590,101.2,101.2,67403.76481036973,604.4439882479468,68008.20879861768,604.7734563685502,88.96012441230707,47
scenario_1,20,[],0.0,,1.0,590,93.7,93.7,77959.94034897437,593.070882754492,78553.01123172886,682.383396790814,109.61665450799306,47
scenario_1,20,[],0.0,,0.0,591,75.9,75.9,41677.61262517719,505.60205359312096,42183.21467877032,439.68318031838544,57.64905937613081,48
scenario_1,20,[],0.0,,0.1,591,75.9,75.9,41677.61262517719,505.60205359312096,42183.21467877032,439.68318031838544,57.64905937613081,48
scenario_1,20,[],0.0,,0.2,591,75.9,75.9,41677.61262517719,505.60205359312096,42183.21467877032,439.68318031838544,57.64905937613081,48
scenario_1,20,[],0.0,,0.30000000000000004,591,75.9,75.9,41677.61262517719,505.60205359312096,42183.21467877032,439.68318031838544,57.64905937613081,48
scenario_1,20,[],0.0,,0.4,591,72.9,72.9,38742.25533852527,494.1224747948215,39236.37781332009,387.0437715045698,55.17585034955146,48
scenario_1,20,[],0.0,,0.5,591,72.9,72.9,38742.25533852527,494.1224747948215,39236.37781332009,387.0437715045698,55.17585034955146,48
scenario_1,20,[],0.0,,0.6000000000000001,591,72.9,72.9,38742.25533852527,494.1224747948215,39236.37781332009,387.0437715045698,55.17585034955146,48
scenario_1,20,[],0.0,,0.7000000000000001,591,72.9,72.9,38742.25533852527,494.1224747948215,39236.37781332009,387.0437715045698,55.17585034955146,48
scenario_1,20,[],0.0,,0.8,591,72.9,72.9,38742.25533852527,494.1224747948215,39236.37781332009,387.0437715045698,55.17585034955146,48
scenario_1,20,[],0.0,,0.9,591,72.9,72.9,38742.25533852527,494.1224747948215,39236.37781332009,387.0437715045698,55.17585034955146,48
scenario_1,20,[],0.0,,1.0,591,70.9,70.9,53006.03804506938,475.5606811122446,53481.59872618162,442.70974700413393,73.60800508423597,48
scenario_1,20,[],0.0,,0.0,592,93.5,93.5,34245.19086922164,515.5876548059736,34760.77852402761,346.364252523485,53.286759431353644,49
scenario_1,20,[],0.0,,0.1,592,77.9,77.9,35763.14926915378,506.56784458794084,36269.71711374172,300.2903540979948,55.39329365661969,49
scenario_1,20,[],0.0,,0.2,592,77.9,77.9,35763.14926915384,506.56784458794084,36269.717113741775,300.2903540979932,55.39329365661974,49
scenario_1,20,[],0.0,,0.30000000000000004,592,77.9,77.9,35763.14926915378,506.56784458794084,36269.71711374172,300.2903540979948,55.39329365661969,49
scenario_1,20,[],0.0,,0.4,592,77.9,77.9,35763.14926915378,506.56784458794084,36269.71711374172,300.2903540979948,55.39329365661969,49
scenario_1,20,[],0.0,,0.5,592,77.9,77.9,35763.14926915384,506.56784458794084,36269.717113741775,300.2903540979932,55.39329365661974,49
scenario_1,20,[],0.0,,0.6000000000000001,592,77.9,77.9,35763.14926915378,506.56784458794084,36269.71711374172,300.2903540979948,55.39329365661969,49
scenario_1,20,[],0.0,,0.7000000000000001,592,77.9,77.9,35763.14926915384,506.56784458794084,36269.717113741775,300.2903540979932,55.39329365661975,49
scenario_1,20,[],0.0,,0.8,592,77.9,77.9,35763.14926915378,506.56784458794084,36269.71711374172,300.2903540979948,55.39329365661969,49
scenario_1,20,[],0.0,,0.9,592,77.9,77.9,35763.14926915378,506.56784458794084,36269.71711374172,300.2903540979948,55.39329365661969,49
scenario_1,20,[],0.0,,1.0,592,75.9,75.9,53971.59572535133,463.381983044034,54434.97770839537,348.66373214286324,73.67571551977109,49
scenario_1,20,[],0.0,,0.0,593,101.9,101.9,40729.05129510758,614.6437121328072,41343.695007240385,397.5210373548333,57.87806580557094,50
scenario_1,20,[],0.0,,0.1,593,104.2,104.2,45979.64904067792,573.6762308215914,46553.32527149951,405.7807348260463,62.127604561050596,50
scenario_1,20,[],0.0,,0.2,593,104.2,104.2,45979.64904067792,573.6762308215914,46553.32527149951,405.7807348260463,62.127604561050596,50
scenario_1,20,[],0.0,,0.30000000000000004,593,104.2,104.2,45979.64904067792,573.6762308215914,46553.32527149951,405.7807348260463,62.127604561050596,50
scenario_1,20,[],0.0,,0.4,593,93.7,93.7,38842.28446926737,559.9844678505756,39402.268937117944,333.389879236733,54.28774248297705,50
scenario_1,20,[],0.0,,0.5,593,93.7,93.7,38842.28446926738,559.9844678505756,39402.26893711796,333.38987923673295,54.28774248297705,50
scenario_1,20,[],0.0,,0.6000000000000001,593,93.7,93.7,38842.28446926738,559.9844678505755,39402.26893711796,333.3898792367334,54.28774248297706,50
scenario_1,20,[],0.0,,0.7000000000000001,593,93.7,93.7,38842.28446926738,559.9844678505755,39402.26893711796,333.3898792367334,54.28774248297706,50
scenario_1,20,[],0.0,,0.8,593,93.7,93.7,38842.28446926738,559.9844678505755,39402.26893711796,333.3898792367334,54.28774248297706,50
scenario_1,20,[],0.0,,0.9,593,74.7,74.7,39490.17101123661,510.3203475704566,40000.49135880707,390.8988387949837,56.18279126942259,50
scenario_1,20,[],0.0,,1.0,593,74.5,74.5,41504.532299238315,563.3229464164992,42067.85524565481,411.1092518325352,59.02046669812542,50
scenario_1,20,[],0.0,,0.0,594,89.4,89.4,39099.15481632642,555.3708361468262,39654.52565247325,423.6228933859424,56.303702135059176,51
scenario_1,20,[],0.0,,0.1,594,95.80000000000001,95.80000000000001,39724.99076755013,530.386930239146,40255.37769778928,442.2642088057843,54.42433788726686,51
scenario_1,20,[],0.0,,0.2,594,92.9,92.9,35761.41270009767,531.377240915144,36292.789941012816,456.0871076657008,49.80121677300896,51
scenario_1,20,[],0.0,,0.30000000000000004,594,92.9,92.9,35761.41270009768,531.377240915144,36292.78994101282,456.08710766570067,49.80121677300897,51
scenario_1,20,[],0.0,,0.4,594,92.9,92.9,35761.41270009768,531.377240915144,36292.78994101282,456.08710766570067,49.80121677300897,51
scenario_1,20,[],0.0,,0.5,594,92.9,92.9,35761.412700097724,531.377240915144,36292.78994101287,456.0871076657008,49.80121677300902,51
scenario_1,20,[],0.0,,0.6000000000000001,594,98.4,98.4,48934.63353201082,567.3220813502745,49501.9556133611,417.9573236407165,64.80621254311848,51
scenario_1,20,[],0.0,,0.7000000000000001,594,90.60000000000001,90.60000000000001,50654.06631202402,528.7734151629656,51182.83972718698,413.5853153323167,67.3443115861302,51
scenario_1,20,[],0.0,,0.8,594,85.7,85.7,47775.74848994736,550.4128489272559,48326.16133887461,340.4632138583559,66.63297727407887,51
scenario_1,20,[],0.0,,0.9,594,85.7,85.7,47775.74848994736,550.4128489272559,48326.16133887461,340.4632138583559,66.63297727407887,51
scenario_1,20,[],0.0,,1.0,594,85.7,85.7,48263.76417471703,549.5186932855926,48813.28286800262,346.0417559286109,67.12537973059406,51
scenario_1,20,[],0.0,,0.0,595,98.9,98.9,40145.7032072079,591.8950337307572,40737.598240938656,400.4686518481022,57.355049994100725,52
scenario_1,20,[],0.0,,0.1,595,90.60000000000001,90.60000000000001,42521.05122596302,602.6540875168215,43123.70531347984,394.57270904841164,58.78359985788516,52
scenario_1,20,[],0.0,,0.2,595,90.60000000000001,90.60000000000001,42521.05122596302,602.6540875168215,43123.70531347984,394.57270904841164,58.78359985788516,52
scenario_1,20,[],0.0,,0.30000000000000004,595,90.60000000000001,90.60000000000001,42521.05122596302,602.6540875168215,43123.70531347984,394.57270904841164,58.78359985788516,52
scenario_1,20,[],0.0,,0.4,595,90.60000000000001,90.60000000000001,42521.05122596302,602.6540875168215,43123.70531347984,394.57270904841164,58.78359985788516,52
scenario_1,20,[],0.0,,0.5,595,90.60000000000001,90.60000000000001,42521.05122596302,602.6540875168215,43123.70531347984,394.57270904841164,58.78359985788516,52
scenario_1,20,[],0.0,,0.6000000000000001,595,95.9,95.9,38657.753106440614,544.6059657842468,39202.35907222486,335.5451922929685,54.61167911268123,52
scenario_1,20,[],0.0,,0.7000000000000001,595,95.9,95.9,38657.75310644065,544.6059657842468,39202.3590722249,335.54519229296943,54.61167911268146,52
scenario_1,20,[],0.0,,0.8,595,95.9,95.9,38657.75310644065,544.6059657842468,39202.3590722249,335.54519229296943,54.61167911268146,52
scenario_1,20,[],0.0,,0.9,595,81.7,81.7,52959.74433803404,584.4338975648789,53544.17823559892,429.3444139720002,76.56792748793588,52
scenario_1,20,[],0.0,,1.0,595,88.0,88.0,68737.86229254148,550.7390680763721,69288.60136061786,543.0133839012972,99.69471231638877,52
scenario_1,20,[],0.0,,0.0,596,89.10000000000001,89.10000000000001,34968.351182076876,553.5067234942063,35521.85790557108,291.73645976967185,52.38467847517232,53
scenario_1,20,[],0.0,,0.1,596,106.5,106.5,40719.61252117828,522.9663094137675,41242.57883059204,343.81057487885187,57.86999257699705,53
scenario_1,20,[],0.0,,0.2,596,86.7,86.7,37091.22119594639,485.7026943903015,37576.92389033669,311.242992788183,54.015350485888064,53
scenario_1,20,[],0.0,,0.30000000000000004,596,86.7,86.7,37091.22119594639,485.70369345164477,37576.92488939803,311.24628285619156,54.015350485888064,53
scenario_1,20,[],0.0,,0.4,596,86.7,86.7,37091.22119594639,485.7026943903015,37576.92389033669,311.242992788183,54.015350485888064,53
scenario_1,20,[],0.0,,0.5,596,86.7,86.7,37091.22119594639,485.70369345164477,37576.92488939803,311.24628285619156,54.015350485888064,53
scenario_1,20,[],0.0,,0.6000000000000001,596,86.7,86.7,37091.22119594639,485.7075898897107,37576.9287858361,311.25911921089966,54.015350485888064,53
scenario_1,20,[],0.0,,0.7000000000000001,596,80.2,80.2,39476.348475355655,549.3573657039057,40025.705841059564,330.27161532219407,54.86723949847409,53
scenario_1,20,[],0.0,,0.8,596,80.2,80.2,39476.348475355655,549.3573657039057,40025.705841059564,330.27161532219407,54.86723949847409,53
scenario_1,20,[],0.0,,0.9,596,93.30000000000001,93.30000000000001,49651.92168224494,514.7039216941946,50166.62560393913,406.675188208151,68.94903199900094,53
scenario_1,20,[],0.0,,1.0,596,84.7,84.7,47777.66090202913,527.8619813435703,48305.5228833727,383.834256694712,70.16578138130325,53
scenario_1,20,[],0.0,,0.0,597,89.0,89.0,38479.21026305081,517.301666684606,38996.51192973542,421.5747188556115,56.34729456296749,54
scenario_1,20,[],0.0,,0.1,597,90.7,90.7,40258.18491703404,540.4398838917601,40798.624800925805,333.6948588789677,56.878513473573435,54
scenario_1,20,[],0.0,,0.2,597,90.7,90.7,40258.18491703427,540.4398838917604,40798.62480092603,333.6948588789702,56.87851347357385,54
scenario_1,20,[],0.0,,0.30000000000000004,597,102.30000000000001,102.30000000000001,43591.42491750771,521.4339019003445,44112.85881940806,380.8538367547015,60.02952247216786,54
scenario_1,20,[],0.0,,0.4,597,102.2,102.2,43716.43995695986,521.5229749233789,44237.96293188324,382.13849714037326,60.29335064912242,54
scenario_1,20,[],0.0,,0.5,597,92.10000000000001,92.10000000000001,35950.09870486101,536.0226676889456,36486.121372549955,295.3198928172342,53.6878824043135,54
scenario_1,20,[],0.0,,0.6000000000000001,597,81.80000000000001,81.80000000000001,42931.863634892514,520.081802666927,43451.94543755944,331.06229635759513,60.9234878208113,54
scenario_1,20,[],0.0,,0.7000000000000001,597,78.5,78.5,49987.22763497224,494.7786079383534,50482.00624291059,368.06940886146884,66.699722238466,54
scenario_1,20,[],0.0,,0.8,597,78.5,78.5,49987.22763497224,494.7786079383534,50482.00624291059,368.0694088614688,66.699722238466,54
scenario_1,20,[],0.0,,0.9,597,78.5,78.5,49987.22763497224,494.7786079383534,50482.00624291059,368.0694088614688,66.699722238466,54
scenario_1,20,[],0.0,,1.0,597,75.60000000000001,75.60000000000001,57586.970228228616,511.94372443936084,58098.91395266798,442.34178236550497,83.31732261881348,54
scenario_1,20,[],0.0,,0.0,598,82.60000000000001,82.60000000000001,38933.46168051493,614.2642735582033,39547.72595407313,382.65475782058843,52.726733961961166,55
scenario_1,20,[],0.0,,0.1,598,82.60000000000001,82.60000000000001,38933.46168051493,614.2369446770855,39547.69862519201,382.66772828330886,52.726733961961166,55
scenario_1,20,[],0.0,,0.2,598,82.60000000000001,82.60000000000001,38933.46168051491,614.2363610101469,39547.69804152506,382.668006644723,52.72673396196115,55
scenario_1,20,[],0.0,,0.30000000000000004,598,82.60000000000001,82.60000000000001,38933.46168051493,614.2369446770855,39547.69862519201,382.66772828330886,52.726733961961166,55
scenario_1,20,[],0.0,,0.4,598,71.7,71.7,32153.855533665024,600.829671530582,32754.685205195605,339.8440974426296,48.96212369019925,55
scenario_1,20,[],0.0,,0.5,598,71.7,71.7,32153.855533665024,600.9613612583565,32754.81689492338,340.76331280751714,48.96212369019924,55
scenario_1,20,[],0.0,,0.6000000000000001,598,65.10000000000001,65.10000000000001,32898.457355730105,642.8515202156082,33541.30887594571,347.51588538486186,51.82183808292014,55
scenario_1,20,[],0.0,,0.7000000000000001,598,65.10000000000001,65.10000000000001,32898.457355730105,642.8515202156082,33541.30887594571,347.51588538486186,51.82183808292014,55
scenario_1,20,[],0.0,,0.8,598,65.10000000000001,65.10000000000001,32898.457355730105,642.8515202156082,33541.30887594571,347.51588538486186,51.82183808292014,55
scenario_1,20,[],0.0,,0.9,598,85.4,85.4,53505.95351805935,557.3290380918502,54063.2825561512,361.61947163007585,74.59414397710819,55
scenario_1,20,[],0.0,,1.0,598,86.9,86.9,60524.08888855975,521.4221269745788,61045.51101553433,454.4558562765972,87.492351864033,55
scenario_1,20,[],0.0,,0.0,599,93.80000000000001,93.80000000000001,38870.95982517457,524.3716709262526,39395.33149610082,337.30923833069255,55.301470728427475,56
scenario_1,20,[],0.0,,0.1,599,101.2,101.2,35672.221420281596,524.1679213027512,36196.38934158435,243.01730601253485,52.07399128261114,56
scenario_1,20,[],0.0,,0.2,599,98.7,98.7,38653.1282808578,535.465886747842,39188.59416760565,298.17593970390607,55.615283392512836,56
scenario_1,20,[],0.0,,0.30000000000000004,599,98.7,98.7,38653.1282808578,535.465886747842,39188.59416760565,298.17593970390607,55.615283392512836,56
scenario_1,20,[],0.0,,0.4,599,80.10000000000001,80.10000000000001,36239.787476631864,546.7081615929923,36786.49563822486,310.6415677363192,54.0655002124128,56
scenario_1,20,[],0.0,,0.5,599,82.10000000000001,82.10000000000001,38062.20801528765,534.4433042075538,38596.651319495206,352.66258391948196,53.21832232515041,56
scenario_1,20,[],0.0,,0.6000000000000001,599,82.10000000000001,82.10000000000001,38062.20801528864,534.4433042075538,38596.651319496195,352.6625839194862,53.218322325152144,56
scenario_1,20,[],0.0,,0.7000000000000001,599,76.3,76.3,35770.135769202345,508.755865735119,36278.89163493746,302.9301503367858,53.15246112304284,56
scenario_1,20,[],0.0,,0.8,599,69.5,69.5,33033.96317097991,509.1919116510751,33543.15508263098,262.4599151716195,50.97420656224354,56
scenario_1,20,[],0.0,,0.9,599,69.5,69.5,33033.96317097958,509.191911651075,33543.155082630656,262.4599151716184,50.9742065622431,56
scenario_1,20,[],0.0,,1.0,599,69.5,69.5,33033.9631709798,509.19191165107515,33543.155082630874,262.4599151716195,50.97420656224344,56
scenario_1,20,[],0.0,,0.0,600,102.5,102.5,37802.18218206667,519.5118310957185,38321.694013162385,292.87676717465314,53.72496826657283,57
scenario_1,20,[],0.0,,0.1,600,96.80000000000001,96.80000000000001,37447.46770592798,550.0772358547935,37997.54494178277,307.31523912585635,53.592233718317715,57
scenario_1,20,[],0.0,,0.2,600,94.4,94.4,42576.923401638465,547.1012463587197,43124.02464799718,456.45817680076544,59.574575204466484,57
scenario_1,20,[],0.0,,0.30000000000000004,600,94.4,94.4,42576.923401638465,547.1012463587197,43124.02464799718,456.45817680076544,59.574575204466484,57
scenario_1,20,[],0.0,,0.4,600,94.4,94.4,42576.923401638465,547.1012463587197,43124.02464799718,456.45817680076544,59.574575204466484,57
scenario_1,20,[],0.0,,0.5,600,94.4,94.4,42576.923401638465,547.1012463587197,43124.02464799718,456.45817680076544,59.574575204466484,57
scenario_1,20,[],0.0,,0.6000000000000001,600,79.2,79.2,38045.470945954934,589.9913043570208,38635.46225031195,410.63080029121625,55.486192552713845,57
scenario_1,20,[],0.0,,0.7000000000000001,600,89.60000000000001,89.60000000000001,47268.17080480948,542.7078351733543,47810.87863998283,349.49808823049676,63.0574314853459,57
scenario_1,20,[],0.0,,0.8,600,93.5,93.5,51388.44028459722,544.2152520559005,51932.655536653125,364.6292029011898,68.47484207551305,57
scenario_1,20,[],0.0,,0.9,600,96.0,96.0,70797.45943452703,545.1304898706888,71342.58992439772,453.15001313969424,88.42706735849033,57
scenario_1,20,[],0.0,,1.0,600,100.30000000000001,100.30000000000001,71090.91839008924,524.6790806862208,71615.59747077546,475.0681363881934,95.14105390215119,57
scenario_1,20,[],0.0,,0.0,601,105.60000000000001,105.60000000000001,48741.37121882179,531.0621708939665,49272.433389715756,367.8212081877937,66.33757505187347,58
scenario_1,20,[],0.0,,0.1,601,92.80000000000001,92.80000000000001,43266.706301930084,566.0452778216785,43832.75157975176,446.5809157504462,58.809159665100466,58
scenario_1,20,[],0.0,,0.2,601,92.80000000000001,92.80000000000001,43266.706301930084,566.0452778216785,43832.75157975176,446.5809157504462,58.809159665100466,58
scenario_1,20,[],0.0,,0.30000000000000004,601,92.80000000000001,92.80000000000001,43266.706301930215,566.0452778216785,43832.75157975189,446.580915750446,58.80915966510062,58
scenario_1,20,[],0.0,,0.4,601,92.80000000000001,92.80000000000001,43266.706301930084,566.0452778216785,43832.75157975176,446.5809157504462,58.809159665100466,58
scenario_1,20,[],0.0,,0.5,601,92.80000000000001,92.80000000000001,43266.706301930215,566.0452778216785,43832.75157975189,446.580915750446,58.80915966510062,58
scenario_1,20,[],0.0,,0.6000000000000001,601,92.80000000000001,92.80000000000001,43266.706301930084,566.0452778216785,43832.75157975176,446.5809157504462,58.809159665100466,58
scenario_1,20,[],0.0,,0.7000000000000001,601,82.60000000000001,82.60000000000001,42761.306451438875,541.0122270649454,43302.31867850382,399.4240578136651,59.41931578407871,58
scenario_1,20,[],0.0,,0.8,601,82.60000000000001,82.60000000000001,42761.306451438875,541.0122270649454,43302.31867850382,399.4240578136651,59.41931578407871,58
scenario_1,20,[],0.0,,0.9,601,91.30000000000001,91.30000000000001,50859.40021026565,541.9873977416913,51401.387608007346,463.2719997892675,70.202192499642,58
scenario_1,20,[],0.0,,1.0,601,86.80000000000001,86.80000000000001,60304.70058906535,568.0579481347789,60872.758537200134,504.45314054871733,83.49624694564676,58
scenario_1,20,[],0.0,,0.0,602,76.60000000000001,76.60000000000001,37247.46695433584,529.5558239306243,37777.022778266466,329.15123990888475,54.030036332877366,59
scenario_1,20,[],0.0,,0.1,602,87.5,87.5,41038.51445709445,647.7123755997413,41686.226832694185,464.3766217144305,57.406807976744254,59
scenario_1,20,[],0.0,,0.2,602,87.5,87.5,41038.51445709451,647.7123755997413,41686.22683269425,464.37662171443054,57.40680797674432,59
scenario_1,20,[],0.0,,0.30000000000000004,602,88.7,88.7,38688.24131471914,547.8114073554909,39236.05272207463,458.4842347712028,54.71858376645488,59
scenario_1,20,[],0.0,,0.4,602,88.7,88.7,38688.24131471917,547.8114073554909,39236.05272207466,458.4842347712028,54.71858376645491,59
scenario_1,20,[],0.0,,0.5,602,88.7,88.7,38688.241314719155,547.8114073554909,39236.052722074644,458.4842347712028,54.7185837664549,59
scenario_1,20,[],0.0,,0.6000000000000001,602,88.7,88.7,38688.241314718995,547.8114073554909,39236.052722074484,458.48423477120286,54.718583766454714,59
scenario_1,20,[],0.0,,0.7000000000000001,602,82.80000000000001,82.80000000000001,36055.51520119247,536.9313041506869,36592.44650534316,413.52683771277145,52.81914957119076,59
scenario_1,20,[],0.0,,0.8,602,85.4,85.4,53370.389512570386,525.1396052235056,53895.52911779389,421.858721541856,69.76017395650693,59
scenario_1,20,[],0.0,,0.9,602,80.9,80.9,54445.81702172235,542.5439971707918,54988.36101889314,420.8478467517314,72.43928731722913,59
scenario_1,20,[],0.0,,1.0,602,80.0,80.0,55418.78988461348,524.5713769362106,55943.36126154969,439.759030193875,77.30241602136506,59
scenario_1,20,[],0.0,,0.0,603,82.7,82.7,42421.77057581153,556.2656566027039,42978.03623241424,440.21651142418114,59.511296445117424,60
scenario_1,20,[],0.0,,0.1,603,78.5,78.5,46750.348563153195,535.4813290690247,47285.82989222222,315.101070576472,63.58722724127021,60
scenario_1,20,[],0.0,,0.2,603,78.5,78.5,46750.348563153195,535.4813290690247,47285.82989222222,315.101070576472,63.58722724127021,60
scenario_1,20,[],0.0,,0.30000000000000004,603,78.5,78.5,46750.348563153195,535.4813290690247,47285.82989222222,315.101070576472,63.58722724127021,60
scenario_1,20,[],0.0,,0.4,603,78.5,78.5,46750.348563153195,535.4813290690247,47285.82989222222,315.101070576472,63.58722724127021,60
scenario_1,20,[],0.0,,0.5,603,78.5,78.5,46750.348563153195,535.4813290690247,47285.82989222222,315.101070576472,63.58722724127021,60
scenario_1,20,[],0.0,,0.6000000000000001,603,78.5,78.5,46750.348563153195,535.4813290690247,47285.82989222222,315.101070576472,63.58722724127021,60
scenario_1,20,[],0.0,,0.7000000000000001,603,73.10000000000001,73.10000000000001,37516.67380450672,524.7272252864221,38041.40102979314,267.0479234625175,57.187250858977166,60
scenario_1,20,[],0.0,,0.8,603,72.4,72.4,37381.567923306284,554.6455782306047,37936.21350153689,267.6262066494936,54.667571711098375,60
scenario_1,20,[],0.0,,0.9,603,72.4,72.4,37381.567923306284,554.6455782306047,37936.21350153689,267.6262066494936,54.667571711098375,60
scenario_1,20,[],0.0,,1.0,603,74.60000000000001,74.60000000000001,48046.525638528634,572.6533235041255,48619.17896203276,355.15109767951145,72.45672110247673,60
scenario_1,20,[],0.0,,0.0,604,96.9,96.9,37307.752304613095,518.6200322267921,37826.372336839886,298.1674629336236,54.59605709864205,61
scenario_1,20,[],0.0,,0.1,604,96.9,96.9,37307.752304613095,518.6200322267921,37826.372336839886,298.1674629336236,54.59605709864205,61
scenario_1,20,[],0.0,,0.2,604,96.9,96.9,37307.75230461288,518.6200322267922,37826.37233683967,298.1674629336234,54.596057098642035,61
scenario_1,20,[],0.0,,0.30000000000000004,604,94.80000000000001,94.80000000000001,38294.86863137796,539.0630849285875,38833.93171630655,345.2010539183781,55.576908724749124,61
scenario_1,20,[],0.0,,0.4,604,107.2,107.2,42391.0777566639,542.0206587217223,42933.098415385626,385.51169976339827,58.762971388101136,61
scenario_1,20,[],0.0,,0.5,604,107.2,107.2,42391.07775666426,542.0206587217222,42933.09841538598,385.5116997633998,58.762971388101185,61
scenario_1,20,[],0.0,,0.6000000000000001,604,102.30000000000001,102.30000000000001,39625.67312532935,587.7377891847894,40213.410914514134,386.63988113243056,57.366729201162215,61
scenario_1,20,[],0.0,,0.7000000000000001,604,87.0,87.0,42051.17125901554,518.2483259261829,42569.41958494172,502.90990252283154,58.50349659319083,61
scenario_1,20,[],0.0,,0.8,604,87.0,87.0,42051.17125901554,518.2483259261829,42569.41958494172,502.90990252283154,58.50349659319083,61
scenario_1,20,[],0.0,,0.9,604,83.4,83.4,49109.64309572482,526.8342985348811,49636.4773942597,588.1397703025182,68.07919158677112,61
scenario_1,20,[],0.0,,1.0,604,89.9,89.9,61289.78394618683,505.403291317179,61795.187237504004,627.7748798364834,90.24563533637385,61
scenario_1,20,[],0.0,,0.0,605,89.0,89.0,38629.93563463854,538.5583551829948,39168.49398982153,420.0968451613635,56.8303244728078,62
scenario_1,20,[],0.0,,0.1,605,89.0,89.0,41590.59498083168,524.1809162982147,42114.7758971299,394.81065948647097,57.93049014390478,62
scenario_1,20,[],0.0,,0.2,605,87.7,87.7,39354.06883899322,547.6954455802667,39901.76428457349,348.6369191850522,55.38745513142473,62
scenario_1,20,[],0.0,,0.30000000000000004,605,87.7,87.7,39354.06883899347,547.6954455802669,39901.76428457374,348.63691918505225,55.3874551314251,62
scenario_1,20,[],0.0,,0.4,605,87.7,87.7,39354.068838993255,547.6954455802669,39901.764284573524,348.63691918505225,55.38745513142477,62
scenario_1,20,[],0.0,,0.5,605,85.80000000000001,85.80000000000001,43487.065283579635,597.3931618045426,44084.45844538418,430.60133380112495,59.18508361852457,62
scenario_1,20,[],0.0,,0.6000000000000001,605,79.80000000000001,79.80000000000001,43744.71837658043,568.2568675709653,44312.97524415139,397.002897025876,58.420238281815685,62
scenario_1,20,[],0.0,,0.7000000000000001,605,72.8,72.8,44099.08319151919,550.5855417734573,44649.668733292645,389.86019807702735,59.598829884451526,62
scenario_1,20,[],0.0,,0.8,605,72.8,72.8,44099.083191519225,550.5855417734573,44649.66873329268,389.86019807702735,59.59882988445155,62
scenario_1,20,[],0.0,,0.9,605,72.8,72.8,44099.08319151919,550.5855417734573,44649.668733292645,389.8601980770273,59.598829884451526,62
scenario_1,20,[],0.0,,1.0,605,72.8,72.8,46841.715958725275,552.9881200452819,47394.704078770555,401.51833133004476,63.91842932306728,62
scenario_1,20,[],0.0,,0.0,606,111.0,111.0,44104.6518312764,572.9220480307608,44677.573879307165,384.4964667450472,59.92341768307287,63
scenario_1,20,[],0.0,,0.1,606,108.80000000000001,108.80000000000001,45410.72158490869,580.8905134392426,45991.612098347934,408.4103299968119,61.483093061203846,63
scenario_1,20,[],0.0,,0.2,606,108.80000000000001,108.80000000000001,45410.72158490869,580.8905134392426,45991.612098347934,408.4103299968119,61.483093061203846,63
scenario_1,20,[],0.0,,0.30000000000000004,606,97.7,97.7,48945.63005491408,616.7737061015162,49562.403761015594,438.0407379872272,64.06382210489694,63
scenario_1,20,[],0.0,,0.4,606,90.30000000000001,90.30000000000001,43436.50292082493,626.324263856507,44062.82718468144,416.29887089895414,58.84054707173962,63
scenario_1,20,[],0.0,,0.5,606,77.60000000000001,77.60000000000001,54780.67593359165,586.7155969069903,55367.391530498644,460.22037273793086,73.98868409252141,63
scenario_1,20,[],0.0,,0.6000000000000001,606,76.10000000000001,76.10000000000001,39084.38090678035,565.9352110045031,39650.31611778485,359.26542478943685,57.67836816821297,63
scenario_1,20,[],0.0,,0.7000000000000001,606,76.10000000000001,76.10000000000001,39084.38090678035,565.9352110045031,39650.31611778485,359.26542478943685,57.67836816821296,63
scenario_1,20,[],0.0,,0.8,606,76.10000000000001,76.10000000000001,39084.38090678035,565.9352110045031,39650.31611778485,359.2654247894368,57.67836816821296,63
scenario_1,20,[],0.0,,0.9,606,82.5,82.5,51457.607228627654,534.7507679036993,51992.357996531355,404.3781595626127,69.38646609040116,63
scenario_1,20,[],0.0,,1.0,606,82.5,82.5,51548.535328844824,534.8171031948574,52083.35243203968,404.9815902796526,69.83561711579136,63
scenario_1,20,[],0.0,,0.0,607,83.80000000000001,83.80000000000001,40676.03465166272,502.26648265969635,41178.30113432241,404.58747934021267,55.21007538053461,64
scenario_1,20,[],0.0,,0.1,607,95.30000000000001,95.30000000000001,42793.00393086404,578.3532924048543,43371.3572232689,387.041748831091,59.460666617494894,64
scenario_1,20,[],0.0,,0.2,607,90.7,90.7,42809.72475514594,542.3010852724063,43352.02584041834,375.0395783104112,58.304253665814485,64
scenario_1,20,[],0.0,,0.30000000000000004,607,89.9,89.9,42384.40654405633,554.5186672710378,42938.92521132737,348.1884803366991,56.90641620325036,64
scenario_1,20,[],0.0,,0.4,607,89.9,89.9,42384.40654405633,554.5186672710378,42938.92521132737,348.18848033669883,56.90641620325036,64
scenario_1,20,[],0.0,,0.5,607,83.30000000000001,83.30000000000001,34883.54440912263,520.2207999603027,35403.765209082936,306.4724810197692,52.71031932451522,64
scenario_1,20,[],0.0,,0.6000000000000001,607,83.30000000000001,83.30000000000001,34882.77575741857,520.2737068706127,35403.04946428918,308.53483836995315,52.70649880904702,64
scenario_1,20,[],0.0,,0.7000000000000001,607,83.30000000000001,83.30000000000001,34885.28256113722,520.357761520305,35405.64032265752,309.6292764731846,52.70953127142284,64
scenario_1,20,[],0.0,,0.8,607,83.30000000000001,83.30000000000001,34883.54440912265,520.2207999603027,35403.76520908296,306.4724810197692,52.710319324515226,64
scenario_1,20,[],0.0,,0.9,607,90.10000000000001,90.10000000000001,42798.4098670027,511.0006327745464,43309.410499777245,396.3830622390164,59.28361889744481,64
scenario_1,20,[],0.0,,1.0,607,90.10000000000001,90.10000000000001,43761.18255493097,509.4263827388719,44270.608937669844,397.04322277514297,59.92201913953099,64
scenario_1,20,[],0.0,,0.0,608,116.0,116.0,46164.876012249144,602.6730839679761,46767.54909621712,434.6776802240156,63.23950938356461,65
scenario_1,20,[],0.0,,0.1,608,88.30000000000001,88.30000000000001,42710.96814810812,546.5652895388858,43257.533437647005,433.12203227038185,57.41660499782462,65
scenario_1,20,[],0.0,,0.2,608,88.30000000000001,88.30000000000001,42710.96814810797,546.5652895388863,43257.53343764685,433.1220322703808,57.41660499782425,65
scenario_1,20,[],0.0,,0.30000000000000004,608,88.30000000000001,88.30000000000001,42710.96814810811,546.5652895388858,43257.533437647,433.12203227038185,57.41660499782462,65
scenario_1,20,[],0.0,,0.4,608,83.0,83.0,46872.14085503656,658.3455074181495,47530.48636245471,348.287823193501,62.53064540449193,65
scenario_1,20,[],0.0,,0.5,608,86.5,86.5,51703.22951973459,718.1414374808768,52421.37095721546,456.3314964686307,65.80895842486734,65
scenario_1,20,[],0.0,,0.6000000000000001,608,75.60000000000001,75.60000000000001,45064.20165400763,574.529696538572,45638.7313505462,390.3719187862273,60.20643946268103,65
scenario_1,20,[],0.0,,0.7000000000000001,608,75.60000000000001,75.60000000000001,45064.20165400763,574.529696538572,45638.7313505462,390.3719187862273,60.20643946268103,65
scenario_1,20,[],0.0,,0.8,608,83.30000000000001,83.30000000000001,48124.39827645136,600.7824537858968,48725.180730237254,449.85801249754127,62.61502501371585,65
scenario_1,20,[],0.0,,0.9,608,82.10000000000001,82.10000000000001,46606.81956050162,612.0574830663152,47218.87704356794,484.99765079708453,63.023723517303374,65
scenario_1,20,[],0.0,,1.0,608,81.80000000000001,81.80000000000001,45474.15902034896,607.2628060626425,46081.421826411606,474.4888022245186,62.32030055945745,65
scenario_1,20,[],0.0,,0.0,609,95.7,95.7,44728.117768962846,556.3304365358835,45284.44820549873,455.83696175830585,57.6372526686592,66
scenario_1,20,[],0.0,,0.1,609,111.30000000000001,111.30000000000001,46263.41882871856,549.461356904303,46812.88018562286,389.52097426459096,60.04506651578519,66
scenario_1,20,[],0.0,,0.2,609,111.30000000000001,111.30000000000001,46263.41882871857,549.461356904303,46812.88018562287,389.52097426459096,60.045066515785194,66
scenario_1,20,[],0.0,,0.30000000000000004,609,98.30000000000001,98.30000000000001,41226.55188168012,533.7989812907482,41760.35086297087,407.32076797047046,54.2855192521652,66
scenario_1,20,[],0.0,,0.4,609,98.30000000000001,98.30000000000001,41226.55188168012,533.7989812907482,41760.35086297087,407.3207679704704,54.285519252165194,66
scenario_1,20,[],0.0,,0.5,609,98.30000000000001,98.30000000000001,41226.55188168012,533.7989812907481,41760.35086297087,407.3207679704704,54.285519252165194,66
scenario_1,20,[],0.0,,0.6000000000000001,609,98.30000000000001,98.30000000000001,41226.55188168012,533.7989812907482,41760.35086297087,407.3207679704704,54.285519252165194,66
scenario_1,20,[],0.0,,0.7000000000000001,609,91.60000000000001,91.60000000000001,48084.71527554418,601.5041520870183,48686.2194276312,373.57422500552013,61.996577676406865,66
scenario_1,20,[],0.0,,0.8,609,82.0,82.0,48635.97714049439,569.8247354693666,49205.801875963756,399.60793704063656,62.39621071164312,66
scenario_1,20,[],0.0,,0.9,609,82.0,82.0,48635.97714049439,569.8247354693666,49205.801875963756,399.60793704063656,62.39621071164312,66
scenario_1,20,[],0.0,,1.0,609,84.80000000000001,84.80000000000001,59350.27803134394,607.8095549139065,59958.08758625785,562.3116040848836,84.51024967269265,66
scenario_1,20,[],0.0,,0.0,610,77.2,77.2,36993.92485678609,625.2150906082596,37619.13994739435,379.9353765204985,53.81782020955524,67
scenario_1,20,[],0.0,,0.1,610,79.9,79.9,42047.18543390723,566.5215576409831,42613.70699154821,323.49489793650076,58.59081112132481,67
scenario_1,20,[],0.0,,0.2,610,89.80000000000001,89.80000000000001,45938.6433987407,610.4665362582091,46549.10993499891,346.7293288513056,62.24357878600331,67
scenario_1,20,[],0.0,,0.30000000000000004,610,83.60000000000001,83.60000000000001,41291.16555372807,531.6655504510276,41822.831104179095,282.29437645841057,56.813640537089384,67
scenario_1,20,[],0.0,,0.4,610,83.60000000000001,83.60000000000001,41291.16555372807,531.6655504510276,41822.831104179095,282.29437645841057,56.813640537089384,67
scenario_1,20,[],0.0,,0.5,610,74.7,74.7,38303.28234383249,548.6254031351857,38851.90774696768,267.2425054525335,53.61927538581587,67
scenario_1,20,[],0.0,,0.6000000000000001,610,73.8,73.8,42918.7653526865,543.2352255861725,43462.00057827267,365.5633805579888,63.09963479704411,67
scenario_1,20,[],0.0,,0.7000000000000001,610,73.8,73.8,42918.24871683446,543.1769938361712,43461.42571067063,365.11655892425824,63.097744855916176,67
scenario_1,20,[],0.0,,0.8,610,69.4,69.4,44664.93306289939,540.0987242850408,45205.03178718443,437.2070126559985,61.164884840080816,67
scenario_1,20,[],0.0,,0.9,610,77.80000000000001,77.80000000000001,48668.18178559204,576.2524352775781,49244.43422086962,381.98956170637297,65.14451703490204,67
scenario_1,20,[],0.0,,1.0,610,77.80000000000001,77.80000000000001,56180.97817122564,617.4803322520046,56798.45850347764,447.6989791081629,75.93260949144776,67
scenario_1,20,[],0.0,,0.0,611,92.0,92.0,36824.53363790755,580.100428426016,37404.634066333565,444.36139768406395,56.21062309511849,68
scenario_1,20,[],0.0,,0.1,611,89.2,89.2,43684.026640788325,542.569632641778,44226.5962734301,321.29399097763576,60.83101043184604,68
scenario_1,20,[],0.0,,0.2,611,76.5,76.5,39847.86837888451,543.1101450671202,40390.97852395163,442.06985665166223,55.683774399102894,68
scenario_1,20,[],0.0,,0.30000000000000004,611,91.5,91.5,51378.40370293699,498.763030415215,51877.1667333522,465.59351263111057,65.89364614324174,68
scenario_1,20,[],0.0,,0.4,611,82.7,82.7,53888.93256537113,498.2484855988198,54387.18105096995,388.24010725293635,71.22643694782056,68
scenario_1,20,[],0.0,,0.5,611,82.7,82.7,53888.93256537113,498.2484855988198,54387.18105096995,388.24010725293635,71.22643694782056,68
scenario_1,20,[],0.0,,0.6000000000000001,611,73.7,73.7,53481.37241062108,504.8072813134769,53986.17969193456,417.19398785289263,67.45682934229924,68
scenario_1,20,[],0.0,,0.7000000000000001,611,73.7,73.7,53481.37241062108,504.8072813134769,53986.17969193456,417.19398785289263,67.45682934229924,68
scenario_1,20,[],0.0,,0.8,611,73.7,73.7,53481.37241062108,504.8072813134769,53986.17969193456,417.19398785289263,67.45682934229924,68
scenario_1,20,[],0.0,,0.9,611,71.60000000000001,71.60000000000001,52586.84928764694,513.5085064745981,53100.35779412153,456.2368441964331,68.135409110247,68
scenario_1,20,[],0.0,,1.0,611,68.0,68.0,71576.35552487522,501.4875413398084,72077.84306621503,532.1193860844465,88.6049569221846,68
scenario_1,20,[],0.0,,0.0,612,95.9,95.9,37629.56465332412,499.702450122976,38129.2671034471,303.75528817689565,54.14189739028043,69
scenario_1,20,[],0.0,,0.1,612,93.7,93.7,40752.659889640934,518.048861496998,41270.70875113793,400.03204072044355,57.616943479654225,69
scenario_1,20,[],0.0,,0.2,612,86.80000000000001,86.80000000000001,39419.97234814657,513.1574525215432,39933.12980066811,374.48965396427957,56.71894912640215,69
scenario_1,20,[],0.0,,0.30000000000000004,612,86.80000000000001,86.80000000000001,39419.97234814657,513.1574525215432,39933.12980066811,374.48965396427957,56.71894912640215,69
scenario_1,20,[],0.0,,0.4,612,86.80000000000001,86.80000000000001,39419.97234814651,513.1574525215432,39933.12980066805,374.4896539642796,56.718949126401924,69
scenario_1,20,[],0.0,,0.5,612,86.80000000000001,86.80000000000001,39419.97234814657,513.1574525215432,39933.12980066811,374.48965396427957,56.71894912640215,69
scenario_1,20,[],0.0,,0.6000000000000001,612,78.30000000000001,78.30000000000001,45625.89442424815,569.5440781919827,46195.438502440134,443.9981552235464,63.02145215208854,69
scenario_1,20,[],0.0,,0.7000000000000001,612,78.30000000000001,78.30000000000001,45625.89442424815,569.5440781919827,46195.438502440134,443.9981552235464,63.02145215208854,69
scenario_1,20,[],0.0,,0.8,612,78.30000000000001,78.30000000000001,45625.89442424815,569.5440781919827,46195.438502440134,443.9981552235464,63.02145215208854,69
scenario_1,20,[],0.0,,0.9,612,78.30000000000001,78.30000000000001,45625.89442424815,569.5440781919827,46195.438502440134,443.9981552235464,63.02145215208854,69
scenario_1,20,[],0.0,,1.0,612,73.8,73.8,61677.08326091415,521.4290446838822,62198.51230559804,494.8462823746046,85.67551461498931,69
scenario_1,20,[],0.0,,0.0,613,90.5,90.5,45559.86552650509,521.6416646214778,46081.50719112657,377.3291550767503,64.23286228985835,70
scenario_1,20,[],0.0,,0.1,613,83.10000000000001,83.10000000000001,35434.238151024845,574.8370914661326,36009.07524249098,410.915345659107,49.369938329766725,70
scenario_1,20,[],0.0,,0.2,613,83.10000000000001,83.10000000000001,35434.238151024845,574.8370914661326,36009.07524249098,410.915345659107,49.369938329766725,70
scenario_1,20,[],0.0,,0.30000000000000004,613,83.10000000000001,83.10000000000001,35434.238151024845,574.8370914661326,36009.07524249098,410.915345659107,49.369938329766725,70
scenario_1,20,[],0.0,,0.4,613,83.10000000000001,83.10000000000001,35434.238151024845,574.8370914661326,36009.07524249098,410.915345659107,49.369938329766725,70
scenario_1,20,[],0.0,,0.5,613,83.10000000000001,83.10000000000001,35434.238151024845,574.8370914661326,36009.07524249098,410.915345659107,49.369938329766725,70
scenario_1,20,[],0.0,,0.6000000000000001,613,78.10000000000001,78.10000000000001,44839.39769211212,559.6893404084321,45399.087032520554,321.50715741007457,62.520126212277866,70
scenario_1,20,[],0.0,,0.7000000000000001,613,77.80000000000001,77.80000000000001,47766.92288487589,561.0856729198777,48328.008557795765,326.36006643010944,63.87053133670558,70
scenario_1,20,[],0.0,,0.8,613,77.80000000000001,77.80000000000001,47766.92288487589,561.0856729198777,48328.008557795765,326.36006643010944,63.87053133670558,70
scenario_1,20,[],0.0,,0.9,613,77.80000000000001,77.80000000000001,47766.92288487589,561.0856729198777,48328.008557795765,326.36006643010944,63.87053133670558,70
scenario_1,20,[],0.0,,1.0,613,77.80000000000001,77.80000000000001,48138.321898144684,561.4629698636948,48699.78486800838,329.8913533464904,64.22538777122921,70
scenario_1,20,[],0.0,,0.0,614,113.60000000000001,113.60000000000001,43457.41330133249,634.8134381731694,44092.22673950566,474.78263365559735,58.09945445078189,71
scenario_1,20,[],0.0,,0.1,614,97.80000000000001,97.80000000000001,44285.983169289044,581.0482030279649,44867.03137231701,404.28532114905914,58.45647610023035,71
scenario_1,20,[],0.0,,0.2,614,77.60000000000001,77.60000000000001,43596.53218307913,576.8896104864042,44173.42179356553,455.9388573228764,60.342583304969686,71
scenario_1,20,[],0.0,,0.30000000000000004,614,77.60000000000001,77.60000000000001,43596.53218307913,576.8896104864042,44173.42179356553,455.9388573228764,60.342583304969686,71
scenario_1,20,[],0.0,,0.4,614,92.0,92.0,46487.73005620698,639.2012579347089,47126.931314141686,508.46788644853854,62.27925930197293,71
scenario_1,20,[],0.0,,0.5,614,92.0,92.0,46487.730056207394,639.2012579347089,47126.9313141421,508.467886448539,62.27925930197317,71
scenario_1,20,[],0.0,,0.6000000000000001,614,92.0,92.0,46487.73005620698,639.2012579347089,47126.931314141686,508.46788644853854,62.27925930197293,71
scenario_1,20,[],0.0,,0.7000000000000001,614,83.0,83.0,50237.44956289344,578.9376332270859,50816.38719612052,489.08353633124216,66.3482722334953,71
scenario_1,20,[],0.0,,0.8,614,83.0,83.0,50237.44956289344,578.9376332270858,50816.38719612052,489.08353633124227,66.3482722334953,71
scenario_1,20,[],0.0,,0.9,614,80.9,80.9,51434.66409303814,583.9209798339355,52018.585072872076,524.9819788972362,68.19912952283838,71
scenario_1,20,[],0.0,,1.0,614,82.5,82.5,56230.308624787795,650.0717654095852,56880.38039019738,488.91370469445883,72.84899132118886,71
scenario_1,20,[],0.0,,0.0,615,98.4,98.4,41147.633921416666,541.2190228428044,41688.85294425947,330.5490098513218,57.128355978859176,72
scenario_1,20,[],0.0,,0.1,615,78.80000000000001,78.80000000000001,42217.15759673864,568.8664395907696,42786.02403632941,440.50396637744444,57.13653370752775,72
scenario_1,20,[],0.0,,0.2,615,73.7,73.7,37561.33582119593,562.8155720709568,38124.15139326688,423.68960130547515,50.93844306772671,72
scenario_1,20,[],0.0,,0.30000000000000004,615,73.7,73.7,37561.335821195986,562.8155720709573,38124.15139326694,423.6896013054761,50.93844306772685,72
scenario_1,20,[],0.0,,0.4,615,73.7,73.7,37561.33582119594,562.8155720709573,38124.1513932669,423.68960130547606,50.93844306772682,72
scenario_1,20,[],0.0,,0.5,615,73.7,73.7,37561.33582119591,562.8155720709568,38124.15139326687,423.68960130547515,50.9384430677267,72
scenario_1,20,[],0.0,,0.6000000000000001,615,69.2,69.2,28264.25935595378,599.3568357301098,28863.61619168389,406.1256101587305,50.31411104097555,72
scenario_1,20,[],0.0,,0.7000000000000001,615,76.60000000000001,76.60000000000001,38482.42978400106,656.2418007428769,39138.67158474394,453.0310252664774,55.138290222607395,72
scenario_1,20,[],0.0,,0.8,615,76.60000000000001,76.60000000000001,38482.42978400106,656.2418007428769,39138.67158474394,453.0310252664773,55.138290222607395,72
scenario_1,20,[],0.0,,0.9,615,71.10000000000001,71.10000000000001,58074.18423864046,500.6617438644546,58574.845982504914,512.1383744640603,74.26510977336383,72
scenario_1,20,[],0.0,,1.0,615,80.60000000000001,80.60000000000001,58705.64652388006,488.3669020897337,59194.013425969795,579.8297767759767,87.58903591939713,72
scenario_1,20,[],0.0,,0.0,616,102.60000000000001,102.60000000000001,34868.03422524381,555.8108182554415,35423.845043499256,353.58763894225854,52.61186007904007,73
scenario_1,20,[],0.0,,0.1,616,100.7,100.7,35614.55797678658,605.5685461378034,36220.12652292438,429.91292134332866,53.29595849984223,73
scenario_1,20,[],0.0,,0.2,616,100.7,100.7,35614.55797678658,605.5685461378034,36220.12652292438,429.91292134332866,53.29595849984223,73
scenario_1,20,[],0.0,,0.30000000000000004,616,100.7,100.7,35614.55797678658,605.5685461378034,36220.12652292438,429.91292134332866,53.29595849984223,73
scenario_1,20,[],0.0,,0.4,616,72.3,72.3,34297.584723284526,614.9927471786285,34912.577470463155,334.6631403623358,54.40700978853613,73
scenario_1,20,[],0.0,,0.5,616,82.30000000000001,82.30000000000001,33120.47673788874,518.6737557844566,33639.150493673194,303.77557815374365,48.48842073579876,73
scenario_1,20,[],0.0,,0.6000000000000001,616,82.30000000000001,82.30000000000001,33120.47673788874,518.6737557844566,33639.150493673194,303.77557815374365,48.48842073579876,73
scenario_1,20,[],0.0,,0.7000000000000001,616,82.9,82.9,37042.13613342392,525.466965070952,37567.603098494874,265.9338232264157,55.57500056008834,73
scenario_1,20,[],0.0,,0.8,616,82.9,82.9,37042.13613342392,525.466965070952,37567.603098494874,265.9338232264157,55.57500056008834,73
scenario_1,20,[],0.0,,0.9,616,103.80000000000001,103.80000000000001,63939.02987447474,528.5024655816559,64467.532340056394,504.7977076867285,87.76979876065187,73
scenario_1,20,[],0.0,,1.0,616,79.4,79.4,65026.049060201985,584.4628723484848,65610.51193255046,468.21149304765845,100.43868586086813,73
scenario_1,20,[],0.0,,0.0,617,98.0,98.0,36036.77925075541,553.4920686681984,36590.27131942361,340.4890335780442,54.93523647646305,74
scenario_1,20,[],0.0,,0.1,617,103.30000000000001,103.30000000000001,28760.93521794906,579.0590608653832,29339.994278814444,429.68285636805996,47.06626748218932,74
scenario_1,20,[],0.0,,0.2,617,103.30000000000001,103.30000000000001,28760.93521794906,579.0590608653832,29339.994278814444,429.68285636805996,47.06626748218932,74
scenario_1,20,[],0.0,,0.30000000000000004,617,103.30000000000001,103.30000000000001,28760.93521794906,579.0590608653832,29339.994278814444,429.68285636805996,47.06626748218932,74
scenario_1,20,[],0.0,,0.4,617,103.30000000000001,103.30000000000001,28760.935217949125,579.0590608653831,29339.99427881451,429.68285636805996,47.06626748218928,74
scenario_1,20,[],0.0,,0.5,617,103.30000000000001,103.30000000000001,28760.93521794906,579.0590608653832,29339.994278814444,429.68285636805996,47.06626748218932,74
scenario_1,20,[],0.0,,0.6000000000000001,617,103.30000000000001,103.30000000000001,28760.93521794906,579.0590608653832,29339.994278814444,429.68285636805996,47.06626748218932,74
scenario_1,20,[],0.0,,0.7000000000000001,617,103.30000000000001,103.30000000000001,28760.93521794906,579.0590608653832,29339.994278814444,429.68285636805996,47.06626748218932,74
scenario_1,20,[],0.0,,0.8,617,98.30000000000001,98.30000000000001,31461.57722212758,551.3560250362801,32012.93324716386,400.12513487011705,47.86017979881382,74
scenario_1,20,[],0.0,,0.9,617,98.30000000000001,98.30000000000001,31461.57722212758,551.3560250362801,32012.93324716386,400.12513487011705,47.86017979881382,74
scenario_1,20,[],0.0,,1.0,617,94.2,94.2,41203.06612189319,596.207103190245,41799.27322508344,437.3509332162496,59.03590013086668,74
scenario_1,20,[],0.0,,0.0,618,106.0,106.0,36339.461359618304,477.10932987594936,36816.570689494256,346.1343634613408,53.16560820836276,75
scenario_1,20,[],0.0,,0.1,618,92.60000000000001,92.60000000000001,35867.87045849567,440.5092490631858,36308.37970755886,303.58077552897964,54.888151238435896,75
scenario_1,20,[],0.0,,0.2,618,92.60000000000001,92.60000000000001,35867.87045849567,440.5092490631858,36308.37970755886,303.58077552897964,54.888151238435896,75
scenario_1,20,[],0.0,,0.30000000000000004,618,76.10000000000001,76.10000000000001,29137.022083743646,444.4126152706274,29581.434699014273,256.1503789419773,48.557039248678784,75
scenario_1,20,[],0.0,,0.4,618,76.10000000000001,76.10000000000001,29173.546513079404,444.3059751583841,29617.852488237786,256.7186329735938,48.62289079086301,75
scenario_1,20,[],0.0,,0.5,618,76.10000000000001,76.10000000000001,29137.022083743646,444.4126152706274,29581.434699014273,256.1503789419773,48.557039248678784,75
scenario_1,20,[],0.0,,0.6000000000000001,618,81.7,81.7,37151.32521917934,549.3610304267524,37700.68624960609,316.01477823281897,60.749455118718856,75
scenario_1,20,[],0.0,,0.7000000000000001,618,76.4,76.4,40065.39827329348,534.7444826267798,40600.142755920264,326.7969592559539,62.51275992152198,75
scenario_1,20,[],0.0,,0.8,618,66.9,66.9,42837.483354706594,523.835915266973,43361.31926997357,329.6268098709213,65.28011895045617,75
scenario_1,20,[],0.0,,0.9,618,66.9,66.9,42837.4833547061,523.8359152669731,43361.31926997307,329.62680987092136,65.28011895045535,75
scenario_1,20,[],0.0,,1.0,618,66.9,66.9,44342.008386675254,526.4047012247439,44868.4130879,352.33363126023306,70.42411174736742,75
scenario_1,20,[],0.0,,0.0,619,97.60000000000001,97.60000000000001,35636.10912696188,525.7916761053419,36161.90080306722,298.7398939154486,49.72865625040106,76
scenario_1,20,[],0.0,,0.1,619,115.10000000000001,115.10000000000001,52415.676261548535,727.2792389588767,53142.955500507414,510.3778419758632,68.2255724230474,76
scenario_1,20,[],0.0,,0.2,619,115.10000000000001,115.10000000000001,52415.676261548535,727.2792389588767,53142.955500507414,510.3778419758632,68.2255724230474,76
scenario_1,20,[],0.0,,0.30000000000000004,619,115.10000000000001,115.10000000000001,52415.676261548535,727.2792389588767,53142.955500507414,510.3778419758632,68.2255724230474,76
scenario_1,20,[],0.0,,0.4,619,106.80000000000001,106.80000000000001,52801.66678282483,690.0661022093154,53491.732885034144,541.4768437646616,66.02415754412428,76
scenario_1,20,[],0.0,,0.5,619,108.7,108.7,46275.02527277902,735.0187510665792,47010.0440238456,535.5141425752769,61.64594995035603,76
scenario_1,20,[],0.0,,0.6000000000000001,619,95.5,95.5,43470.90394715886,565.9384574118552,44036.842404570714,348.31037302552886,58.23295324515063,76
scenario_1,20,[],0.0,,0.7000000000000001,619,73.7,73.7,42074.03554216474,554.2519395428104,42628.28748170755,375.95288880112395,58.45860253398614,76
scenario_1,20,[],0.0,,0.8,619,73.7,73.7,42074.035542164565,554.2519395428102,42628.287481707375,375.95288880112406,58.458602533985996,76
scenario_1,20,[],0.0,,0.9,619,72.2,72.2,47557.90366600858,526.1565435599535,48084.06020956853,393.514346196656,65.0923622505336,76
scenario_1,20,[],0.0,,1.0,619,68.8,68.8,63207.93576233069,570.0201607047775,63777.95592303547,495.13086723250456,87.8458136266876,76
scenario_1,20,[],0.0,,0.0,620,92.60000000000001,92.60000000000001,42768.09729468259,531.8325667730877,43299.92986145568,473.79185141350047,61.55292068208273,77
scenario_1,20,[],0.0,,0.1,620,94.0,94.0,41488.12726896769,579.9439064394486,42068.07117540714,508.03650781984084,60.300710224280294,77
scenario_1,20,[],0.0,,0.2,620,94.0,94.0,41488.12726896776,579.9439064394486,42068.0711754072,508.03650781984027,60.30071022428037,77
scenario_1,20,[],0.0,,0.30000000000000004,620,75.5,75.5,42069.75536164496,564.821473331642,42634.5768349766,404.537455822114,56.98042727867136,77
scenario_1,20,[],0.0,,0.4,620,75.5,75.5,42069.75536164496,564.821473331642,42634.5768349766,404.537455822114,56.98042727867136,77
scenario_1,20,[],0.0,,0.5,620,75.5,75.5,42069.75536164499,564.821473331642,42634.57683497663,404.537455822114,56.98042727867137,77
scenario_1,20,[],0.0,,0.6000000000000001,620,65.0,65.0,40379.23920450048,602.1104259181147,40981.3496304186,488.1733546376749,57.119604090088664,77
scenario_1,20,[],0.0,,0.7000000000000001,620,65.0,65.0,40379.23920450017,602.1104259181146,40981.349630418285,488.1733546376767,57.11960409008862,77
scenario_1,20,[],0.0,,0.8,620,65.0,65.0,40379.23920450048,602.1104259181147,40981.3496304186,488.1733546376749,57.119604090088664,77
scenario_1,20,[],0.0,,0.9,620,61.2,61.2,34997.92255727747,570.594286292919,35568.51684357039,441.1372972342739,54.645328527627754,77
scenario_1,20,[],0.0,,1.0,620,61.2,61.2,35247.01030660011,570.7410263991538,35817.751332999265,443.1330901226341,55.06241555453137,77
scenario_1,20,[],0.0,,0.0,621,114.5,114.5,37767.84417194839,560.9972228491112,38328.8413947975,355.68943628158473,53.64478947285264,78
scenario_1,20,[],0.0,,0.1,621,95.7,95.7,37756.5502908176,562.3413308941853,38318.89162171178,341.5261468330142,57.06201849023404,78
scenario_1,20,[],0.0,,0.2,621,95.7,95.7,37756.5502908176,562.3413308941853,38318.89162171178,341.5261468330142,57.06201849023404,78
scenario_1,20,[],0.0,,0.30000000000000004,621,85.30000000000001,85.30000000000001,45029.10605335153,613.7215435446004,45642.827596896124,442.620999970582,59.810723437421885,78
scenario_1,20,[],0.0,,0.4,621,89.10000000000001,89.10000000000001,47604.26820745396,565.2265109119937,48169.49471836595,386.32818101353683,62.11989249205779,78
scenario_1,20,[],0.0,,0.5,621,82.4,82.4,45203.38004284044,568.8065029282765,45772.186545768716,358.28081508080334,60.53073388132811,78
scenario_1,20,[],0.0,,0.6000000000000001,621,90.2,90.2,46222.32957113673,559.7949451497547,46782.12451628649,376.5459209493138,62.3495412090587,78
scenario_1,20,[],0.0,,0.7000000000000001,621,82.5,82.5,46480.320789042824,552.3668098580508,47032.68759890088,497.34021930073,62.66260040213703,78
scenario_1,20,[],0.0,,0.8,621,76.7,76.7,47397.873703870515,547.4077381730177,47945.28144204353,466.678793210938,63.90027781417801,78
scenario_1,20,[],0.0,,0.9,621,76.7,76.7,47397.873703870515,547.4077381730177,47945.28144204353,466.678793210938,63.90027781417801,78
scenario_1,20,[],0.0,,1.0,621,76.5,76.5,47586.823080134214,555.1702543234069,48141.99333445762,456.12331386889605,64.00626505649416,78
scenario_1,20,[],0.0,,0.0,622,98.30000000000001,98.30000000000001,34517.86093231912,534.2576972823207,35052.11862960144,278.01110879697745,52.614834642930674,79
scenario_1,20,[],0.0,,0.1,622,84.9,84.9,37132.07243923053,500.39800057308094,37632.47043980361,273.7189440991828,53.7837305998096,79
scenario_1,20,[],0.0,,0.2,622,77.0,77.0,37688.883670395604,470.6448132031512,38159.528483598755,257.04091938674384,53.84765949856929,79
scenario_1,20,[],0.0,,0.30000000000000004,622,77.0,77.0,37688.883670395604,470.6448132031512,38159.528483598755,257.04091938674384,53.84765949856929,79
scenario_1,20,[],0.0,,0.4,622,95.5,95.5,42038.263932510585,629.8084593672394,42668.072391877824,457.0157980264696,58.56949507985429,79
scenario_1,20,[],0.0,,0.5,622,95.5,95.5,42038.26393251057,629.8084593672395,42668.07239187781,457.0157980264692,58.56949507985425,79
scenario_1,20,[],0.0,,0.6000000000000001,622,95.5,95.5,42038.26393251057,629.8084593672395,42668.07239187781,457.0157980264694,58.56949507985426,79
scenario_1,20,[],0.0,,0.7000000000000001,622,84.7,84.7,38941.567042738694,602.776272219964,39544.343314958656,429.78533167677426,56.8142549122139,79
scenario_1,20,[],0.0,,0.8,622,84.7,84.7,38941.567042738694,602.7762722199641,39544.343314958656,429.78533167677415,56.814254912213904,79
scenario_1,20,[],0.0,,0.9,622,84.7,84.7,38941.567042738694,602.776272219964,39544.343314958656,429.78533167677426,56.8142549122139,79
scenario_1,20,[],0.0,,1.0,622,88.30000000000001,88.30000000000001,80876.09287606092,560.5514617240909,81436.64433778501,614.8424631358857,117.89388343641207,79
scenario_1,20,[],0.0,,0.0,623,87.0,87.0,42468.99332231136,551.041709341687,43020.035031653046,461.1228017196627,60.26452491689524,80
scenario_1,20,[],0.0,,0.1,623,73.9,73.9,41262.925319428265,506.8576435934705,41769.78296302174,339.81077389271917,57.398730431416816,80
scenario_1,20,[],0.0,,0.2,623,73.9,73.9,41262.925319428265,506.8576435934705,41769.78296302174,339.81077389271917,57.398730431416816,80
scenario_1,20,[],0.0,,0.30000000000000004,623,73.9,73.9,41262.925319428265,506.8576435934705,41769.78296302174,339.81077389271917,57.398730431416816,80
scenario_1,20,[],0.0,,0.4,623,73.9,73.9,41262.925319428265,506.8576435934705,41769.78296302174,339.81077389271917,57.398730431416816,80
scenario_1,20,[],0.0,,0.5,623,73.9,73.9,41262.925319428265,506.8576435934705,41769.78296302174,339.81077389271917,57.398730431416816,80
scenario_1,20,[],0.0,,0.6000000000000001,623,82.2,82.2,45450.46439888528,528.1306517522806,45978.59505063756,415.5698153320342,63.29279933775582,80
scenario_1,20,[],0.0,,0.7000000000000001,623,73.9,73.9,48897.25416531534,526.3035524649343,49423.55771778027,442.5991093599203,67.1937548213387,80
scenario_1,20,[],0.0,,0.8,623,64.0,64.0,44701.86793313798,517.8018821032916,45219.66981524127,419.4587251037493,62.20736452291542,80
scenario_1,20,[],0.0,,0.9,623,72.7,72.7,54260.35139177518,462.48913793840404,54722.84052971358,389.7104232933992,78.26729416604587,80
scenario_1,20,[],0.0,,1.0,623,69.9,69.9,58206.72372539789,499.13143659184374,58705.85516198973,483.69932714468024,84.89648331613917,80
scenario_1,20,[],0.0,,0.0,624,90.10000000000001,90.10000000000001,42556.261308458765,582.9110395306215,43139.172347989384,432.64652836511,57.901294456601335,81
scenario_1,20,[],0.0,,0.1,624,99.4,99.4,46795.43066267904,641.8288223582335,47437.25948503728,414.40426749427127,62.304029670319224,81
scenario_1,20,[],0.0,,0.2,624,99.4,99.4,46822.49175978456,641.2868569175932,47463.778616702155,414.95978755187264,62.315623239907914,81
scenario_1,20,[],0.0,,0.30000000000000004,624,99.4,99.4,46795.43066267898,641.8288223582333,47437.25948503721,414.40426749427456,62.30402967031905,81
scenario_1,20,[],0.0,,0.4,624,86.10000000000001,86.10000000000001,37448.0469765051,629.5453624271021,38077.592338932205,401.9865277990409,54.668172644135595,81
scenario_1,20,[],0.0,,0.5,624,86.10000000000001,86.10000000000001,37448.04697650568,629.545362427102,38077.59233893278,401.98652779904535,54.668172644136504,81
scenario_1,20,[],0.0,,0.6000000000000001,624,86.10000000000001,86.10000000000001,37448.04697650568,629.545362427102,38077.59233893278,401.98652779904535,54.668172644136504,81
scenario_1,20,[],0.0,,0.7000000000000001,624,86.10000000000001,86.10000000000001,37448.0469765051,629.5453624271022,38077.592338932205,401.9865277990408,54.66817264413559,81
scenario_1,20,[],0.0,,0.8,624,85.0,85.0,44794.21922933029,598.4095994802994,45392.628828810586,392.7077066190602,60.32715388479012,81
scenario_1,20,[],0.0,,0.9,624,79.10000000000001,79.10000000000001,68045.34646346717,483.6657157705003,68529.01217923767,441.4354141026973,92.13563832823763,81
scenario_1,20,[],0.0,,1.0,624,78.5,78.5,73953.01711479525,494.66734223877995,74447.68445703403,487.05630858072385,99.13120714639388,81
scenario_1,20,[],0.0,,0.0,625,107.80000000000001,107.80000000000001,38808.4855722438,565.091271220781,39373.57684346458,378.1599016956618,54.389259725645246,82
scenario_1,20,[],0.0,,0.1,625,82.2,82.2,35604.61329085443,556.2125174791356,36160.82580833357,280.8689586665809,54.03582078770168,82
scenario_1,20,[],0.0,,0.2,625,82.2,82.2,35604.61329085443,556.2125174791356,36160.82580833357,280.8689586665809,54.03582078770168,82
scenario_1,20,[],0.0,,0.30000000000000004,625,82.2,82.2,35604.61329085443,556.2125174791356,36160.82580833357,280.8689586665809,54.03582078770168,82
scenario_1,20,[],0.0,,0.4,625,76.2,76.2,40866.25830529119,509.67916856899524,41375.937473860184,429.7218970426015,57.336850859454195,82
scenario_1,20,[],0.0,,0.5,625,93.30000000000001,93.30000000000001,44093.73097026364,535.0904463104604,44628.8214165741,423.65046596408484,60.16999784681344,82
scenario_1,20,[],0.0,,0.6000000000000001,625,91.2,91.2,44606.280730626204,530.9443432761522,45137.22507390236,396.55012015154745,63.12416816868348,82
scenario_1,20,[],0.0,,0.7000000000000001,625,91.2,91.2,45159.28691121015,531.115374217475,45690.40228542762,397.1508587600852,63.738620468678086,82
scenario_1,20,[],0.0,,0.8,625,73.4,73.4,42071.10234372738,498.5555009036325,42569.657844631016,329.88618948616886,60.510167571689344,82
scenario_1,20,[],0.0,,0.9,625,73.4,73.4,42071.102343727354,498.55550090363226,42569.65784463099,329.886189486169,60.510167571689294,82
scenario_1,20,[],0.0,,1.0,625,76.5,76.5,60161.9252894377,457.85567656019794,60619.780965997896,481.2402830373327,93.45558256781763,82
scenario_1,20,[],0.0,,0.0,626,109.80000000000001,109.80000000000001,36106.6143368324,499.768867162479,36606.383203994876,380.7769798780621,53.38426498310345,83
scenario_1,20,[],0.0,,0.1,626,94.4,94.4,32774.752580232926,510.347753418871,33285.1003336518,302.07664719330876,51.14894013112834,83
scenario_1,20,[],0.0,,0.2,626,94.4,94.4,32774.75258023292,510.347753418871,33285.10033365179,302.07664719330876,51.14894013112834,83
scenario_1,20,[],0.0,,0.30000000000000004,626,94.4,94.4,32774.752580232926,510.347753418871,33285.1003336518,302.07664719330876,51.14894013112834,83
scenario_1,20,[],0.0,,0.4,626,94.4,94.4,32774.752580232926,510.347753418871,33285.1003336518,302.07664719330876,51.14894013112834,83
scenario_1,20,[],0.0,,0.5,626,94.4,94.4,32774.75258023292,510.347753418871,33285.10033365179,302.07664719330876,51.14894013112834,83
scenario_1,20,[],0.0,,0.6000000000000001,626,94.4,94.4,32774.75258023292,510.347753418871,33285.10033365179,302.07664719330876,51.14894013112834,83
scenario_1,20,[],0.0,,0.7000000000000001,626,74.9,74.9,42815.27559440933,476.55616891509993,43291.83176332443,389.2285710765612,63.11657686407948,83
scenario_1,20,[],0.0,,0.8,626,74.9,74.9,42815.27559440931,476.55616891509993,43291.83176332441,389.2285710765612,63.11657686407946,83
scenario_1,20,[],0.0,,0.9,626,74.9,74.9,42815.27559440933,476.55616891509993,43291.83176332443,389.2285710765612,63.11657686407948,83
scenario_1,20,[],0.0,,1.0,626,75.0,75.0,48582.10259420678,499.947802769678,49082.050396976454,485.8021846658404,73.94062480621938,83
scenario_1,20,[],0.0,,0.0,627,85.2,85.2,37560.005031556124,556.9615417231591,38116.966573279286,373.9831959530741,53.980493246846066,84
scenario_1,20,[],0.0,,0.1,627,85.2,85.2,37560.005031556124,556.9615417231591,38116.966573279286,373.98319595307413,53.980493246846066,84
scenario_1,20,[],0.0,,0.2,627,85.2,85.2,37560.00503155607,556.9615417231588,38116.966573279235,373.98319595307356,53.98049324684605,84
scenario_1,20,[],0.0,,0.30000000000000004,627,86.80000000000001,86.80000000000001,40490.78294750591,594.1476351610402,41084.93058266695,359.1839545825628,57.74356543698626,84
scenario_1,20,[],0.0,,0.4,627,82.9,82.9,34724.861473266974,590.0951723942775,35314.95664566125,377.3665392605001,51.851082664593385,84
scenario_1,20,[],0.0,,0.5,627,82.9,82.9,34724.861473266974,590.0951723942774,35314.95664566125,377.3665392604999,51.85108266459338,84
scenario_1,20,[],0.0,,0.6000000000000001,627,82.9,82.9,34724.861473266974,590.0951723942774,35314.95664566125,377.3665392604999,51.85108266459338,84
scenario_1,20,[],0.0,,0.7000000000000001,627,82.9,82.9,34724.86147326696,590.0951723942774,35314.95664566124,377.3665392605,51.85108266459337,84
scenario_1,20,[],0.0,,0.8,627,82.80000000000001,82.80000000000001,46938.577469751224,601.4579367986611,47540.03540654988,437.7307117848043,64.05555677256069,84
scenario_1,20,[],0.0,,0.9,627,82.80000000000001,82.80000000000001,46938.57746975093,601.457936798661,47540.03540654959,437.7307117848043,64.05555677256052,84
scenario_1,20,[],0.0,,1.0,627,81.9,81.9,46710.56133139021,583.8828757298568,47294.44420712006,465.9756904621258,64.14909147418093,84
scenario_1,20,[],0.0,,0.0,628,90.4,90.4,33960.530790659075,591.8898496770588,34552.42064033613,377.30130285549245,54.56971658848489,85
scenario_1,20,[],0.0,,0.1,628,85.5,85.5,40059.53838273662,528.2880539929971,40587.826436729614,373.5895215703272,55.73257108219631,85
scenario_1,20,[],0.0,,0.2,628,85.5,85.5,40059.53838273662,528.2880539929971,40587.826436729614,373.5895215703272,55.73257108219631,85
scenario_1,20,[],0.0,,0.30000000000000004,628,85.5,85.5,40059.53838273662,528.2880539929971,40587.826436729614,373.5895215703272,55.73257108219631,85
scenario_1,20,[],0.0,,0.4,628,83.60000000000001,83.60000000000001,41324.38993711588,521.7193379529616,41846.10927506884,338.39655967511203,56.99875173939437,85
scenario_1,20,[],0.0,,0.5,628,83.7,83.7,41325.88916871179,521.909112400779,41847.79828111256,338.49246762640746,56.99999779718496,85
scenario_1,20,[],0.0,,0.6000000000000001,628,75.0,75.0,39910.91806458676,507.28466926263013,40418.20273384939,346.3697132235292,54.0760979313188,85
scenario_1,20,[],0.0,,0.7000000000000001,628,75.0,75.0,39910.91806458676,507.28466926263013,40418.20273384939,346.3697132235292,54.0760979313188,85
scenario_1,20,[],0.0,,0.8,628,63.800000000000004,63.800000000000004,45770.748821981244,561.1742951134389,46331.92311709468,494.7166173713895,63.711612630266394,85
scenario_1,20,[],0.0,,0.9,628,67.2,67.2,53153.09024998263,508.0815411156909,53661.17179109833,478.13633702527915,74.13964087060643,85
scenario_1,20,[],0.0,,1.0,628,69.3,69.3,70047.27116393225,519.8719346918054,70567.14309862406,588.4903611232636,99.24053127534421,85
scenario_1,20,[],0.0,,0.0,629,108.5,108.5,38835.54156691033,625.443086771119,39460.98465368145,474.9702882546697,54.817805255642185,86
scenario_1,20,[],0.0,,0.1,629,90.5,90.5,40265.2754574976,581.3174162978997,40846.5928737955,349.62798781058177,57.36198068319848,86
scenario_1,20,[],0.0,,0.2,629,102.2,102.2,46244.31508934771,575.9858439933499,46820.30093334106,405.49471083977886,62.32692466310998,86
scenario_1,20,[],0.0,,0.30000000000000004,629,92.5,92.5,45210.81969091037,531.3801272656345,45742.19981817601,426.20825939029055,60.82143461520114,86
scenario_1,20,[],0.0,,0.4,629,92.5,92.5,45210.81969091035,531.380127265634,45742.199818175985,426.2082593902908,60.8214346152015,86
scenario_1,20,[],0.0,,0.5,629,92.5,92.5,45210.81969091035,531.380127265634,45742.199818175985,426.2082593902908,60.8214346152015,86
scenario_1,20,[],0.0,,0.6000000000000001,629,92.5,92.5,45210.81969091035,531.380127265634,45742.199818175985,426.2082593902908,60.8214346152015,86
scenario_1,20,[],0.0,,0.7000000000000001,629,92.5,92.5,45210.81969091035,531.380127265634,45742.199818175985,426.2082593902908,60.8214346152015,86
scenario_1,20,[],0.0,,0.8,629,86.2,86.2,44412.371987352264,522.8513310258741,44935.223318378135,402.29402712392783,59.80801974242445,86
scenario_1,20,[],0.0,,0.9,629,86.2,86.2,44412.371987352264,522.8513310258741,44935.223318378135,402.29402712392783,59.80801974242445,86
scenario_1,20,[],0.0,,1.0,629,95.2,95.2,48450.530088613654,569.8323711004074,49020.36245971406,576.3290076532486,73.67557084061522,86
scenario_1,20,[],0.0,,0.0,630,97.10000000000001,97.10000000000001,30461.895504334803,510.05380652827625,30971.949310863078,366.928127796655,48.3219766930783,87
scenario_1,20,[],0.0,,0.1,630,84.9,84.9,37564.287753807104,563.2304972796561,38127.51825108676,423.1545552242695,53.71109438354537,87
scenario_1,20,[],0.0,,0.2,630,84.9,84.9,37564.287753807104,563.2304972796561,38127.51825108676,423.1545552242695,53.71109438354537,87
scenario_1,20,[],0.0,,0.30000000000000004,630,76.5,76.5,28802.459542839835,540.1815683243686,29342.641111164205,361.04914505046213,45.990030716243325,87
scenario_1,20,[],0.0,,0.4,630,86.5,86.5,41186.59424955193,565.3109010708952,41751.90515062282,450.05931520941823,55.93829824635978,87
scenario_1,20,[],0.0,,0.5,630,86.5,86.5,41186.594249552254,565.3109010708966,41751.90515062315,450.05931520941914,55.93829824636006,87
scenario_1,20,[],0.0,,0.6000000000000001,630,86.5,86.5,41186.5942495522,565.3109010708966,41751.9051506231,450.0593152094191,55.93829824636002,87
scenario_1,20,[],0.0,,0.7000000000000001,630,86.5,86.5,41186.59424955186,565.3109010708952,41751.905150622755,450.05931520941834,55.93829824635972,87
scenario_1,20,[],0.0,,0.8,630,72.60000000000001,72.60000000000001,37496.391217559736,514.5003605995984,38010.89157815933,376.24924911058173,50.96272551007768,87
scenario_1,20,[],0.0,,0.9,630,72.60000000000001,72.60000000000001,37496.39121755978,514.5003605995987,38010.891578159375,376.24924911058196,50.96272551007797,87
scenario_1,20,[],0.0,,1.0,630,89.0,89.0,48026.01647229149,491.7284541757379,48517.74492646723,404.37832089826304,67.77192798744088,87
scenario_1,20,[],0.0,,0.0,631,89.9,89.9,39724.9895005187,519.4824659145614,40244.47196643326,340.31431835050967,56.70742367824487,88
scenario_1,20,[],0.0,,0.1,631,85.60000000000001,85.60000000000001,43006.14294162989,533.7207010841056,43539.863642714,346.99405611301086,59.48131016799575,88
scenario_1,20,[],0.0,,0.2,631,85.60000000000001,85.60000000000001,43006.14294162989,533.7207010841056,43539.863642714,346.99405611301086,59.48131016799575,88
scenario_1,20,[],0.0,,0.30000000000000004,631,85.60000000000001,85.60000000000001,43006.14294162989,533.7207010841056,43539.863642714,346.99405611301086,59.48131016799575,88
scenario_1,20,[],0.0,,0.4,631,85.60000000000001,85.60000000000001,43006.14294162989,533.7207010841056,43539.863642714,346.99405611301086,59.48131016799575,88
scenario_1,20,[],0.0,,0.5,631,85.60000000000001,85.60000000000001,43006.14294162989,533.7207010841056,43539.863642714,346.99405611301086,59.48131016799575,88
scenario_1,20,[],0.0,,0.6000000000000001,631,77.30000000000001,77.30000000000001,44527.94338043839,513.0562642665838,45040.99964470497,346.71128092373823,60.6012573548131,88
scenario_1,20,[],0.0,,0.7000000000000001,631,85.5,85.5,35164.39942218177,547.2939250431904,35711.69334722496,260.82537182010884,51.47452728786594,88
scenario_1,20,[],0.0,,0.8,631,85.80000000000001,85.80000000000001,42804.873528822514,522.6271422500698,43327.50067107259,282.9618040818701,59.42139930959479,88
scenario_1,20,[],0.0,,0.9,631,87.0,87.0,45041.60724273292,531.0462439263388,45572.653486659256,367.61421314372797,63.59048110818133,88
scenario_1,20,[],0.0,,1.0,631,86.2,86.2,52774.60866567087,474.00813325806524,53248.61679892894,433.45646335297664,78.77287785294564,88
scenario_1,20,[],0.0,,0.0,632,98.60000000000001,98.60000000000001,34637.03579237907,520.0023245028266,35157.0381168819,387.9278674878255,53.044561860042585,89
scenario_1,20,[],0.0,,0.1,632,106.4,106.4,39501.06879353961,572.8430297086545,40073.911823248265,413.64515094421563,56.65986266203868,89
scenario_1,20,[],0.0,,0.2,632,106.4,106.4,39501.0687935396,572.8430297086545,40073.91182324825,413.64515094421563,56.65986266203866,89
scenario_1,20,[],0.0,,0.30000000000000004,632,95.7,95.7,44836.786225064265,553.1062495911185,45389.89247465538,380.8935510180115,61.17962125874601,89
scenario_1,20,[],0.0,,0.4,632,95.7,95.7,44836.786225064265,553.1062495911184,45389.89247465538,380.89355101801124,61.179621258746,89
scenario_1,20,[],0.0,,0.5,632,119.80000000000001,119.80000000000001,40992.36998400949,554.9590124963601,41547.32899650585,270.4789078243921,56.526397215443964,89
scenario_1,20,[],0.0,,0.6000000000000001,632,96.9,96.9,37754.508485568505,545.4194275530324,38299.92791312154,363.58620239931383,55.535080570567075,89
scenario_1,20,[],0.0,,0.7000000000000001,632,92.7,92.7,34974.83870054386,500.75347916407645,35475.59217970794,345.93459928862325,55.57859304535887,89
scenario_1,20,[],0.0,,0.8,632,86.9,86.9,48174.058136931104,582.6754832252453,48756.73362015635,383.6852480537804,65.58769543140747,89
scenario_1,20,[],0.0,,0.9,632,81.80000000000001,81.80000000000001,59202.39251610488,534.4039144361693,59736.79643054105,433.7865017450381,81.25845950594018,89
scenario_1,20,[],0.0,,1.0,632,76.3,76.3,67470.29101526973,557.4090738247684,68027.70008909449,519.195337316554,94.00310225304003,89
scenario_1,20,[],0.0,,0.0,633,111.5,111.5,41510.72644391393,561.7357819011412,42072.46222581507,344.19898248344015,60.093295082971636,90
scenario_1,20,[],0.0,,0.1,633,99.4,99.4,37766.98925791358,552.0931266238052,38319.08238453738,287.58320856818017,54.48021003517162,90
scenario_1,20,[],0.0,,0.2,633,99.4,99.4,37766.98925791358,552.0931266238052,38319.08238453738,287.58320856818017,54.48021003517162,90
scenario_1,20,[],0.0,,0.30000000000000004,633,99.4,99.4,37766.98925791358,552.0931266238052,38319.08238453738,287.58320856818017,54.48021003517162,90
scenario_1,20,[],0.0,,0.4,633,99.4,99.4,37766.98925791358,552.0931266238052,38319.08238453738,287.58320856818017,54.48021003517162,90
scenario_1,20,[],0.0,,0.5,633,83.10000000000001,83.10000000000001,36918.409082236845,630.6987832501675,37549.107865487014,361.2719067402202,55.49078104780241,90
scenario_1,20,[],0.0,,0.6000000000000001,633,83.30000000000001,83.30000000000001,41536.57232915205,499.13161840044796,42035.703947552494,389.22144392303665,60.67440612388573,90
scenario_1,20,[],0.0,,0.7000000000000001,633,78.9,78.9,37989.913345156296,605.1172860324299,38595.030631188725,363.8455362794525,56.334059791798104,90
scenario_1,20,[],0.0,,0.8,633,78.9,78.9,37989.91334515631,605.1172860324299,38595.03063118874,363.8455362794529,56.334059791798126,90
scenario_1,20,[],0.0,,0.9,633,78.9,78.9,37989.91334515632,605.1172860324299,38595.03063118875,363.8455362794528,56.334059791798126,90
scenario_1,20,[],0.0,,1.0,633,87.7,87.7,47672.00700686402,569.1304367950678,48241.137443659085,350.45712707531516,71.28086309116821,90
scenario_1,20,[],0.0,,0.0,634,96.10000000000001,96.10000000000001,38545.62445952887,533.0105471086996,39078.635006637574,351.37388723728884,54.3459154382076,91
scenario_1,20,[],0.0,,0.1,634,88.60000000000001,88.60000000000001,32211.013977601855,574.3519663303571,32785.365943932215,350.3067589941173,47.84299065016078,91
scenario_1,20,[],0.0,,0.2,634,89.9,89.9,40553.98228782146,520.4299945955812,41074.41228241704,374.6190972916281,55.76283594480927,91
scenario_1,20,[],0.0,,0.30000000000000004,634,86.0,86.0,40280.40321569898,520.5942876656097,40800.99750336459,342.6957146289044,57.399299559114425,91
scenario_1,20,[],0.0,,0.4,634,86.0,86.0,40280.403215698716,520.5942876656094,40800.99750336433,342.69571462890417,57.39929955911383,91
scenario_1,20,[],0.0,,0.5,634,86.5,86.5,40639.775901799934,559.9157644449775,41199.691666244915,345.34278282506017,59.01550976932959,91
scenario_1,20,[],0.0,,0.6000000000000001,634,67.60000000000001,67.60000000000001,37109.61175776209,516.0770989573293,37625.68885671942,334.88668671343555,56.396394759905064,91
scenario_1,20,[],0.0,,0.7000000000000001,634,67.60000000000001,67.60000000000001,37109.61175776209,516.0770989573293,37625.68885671942,334.88668671343555,56.396394759905064,91
scenario_1,20,[],0.0,,0.8,634,67.60000000000001,67.60000000000001,37109.61175776209,516.0770989573293,37625.68885671942,334.8866867134356,56.396394759905064,91
scenario_1,20,[],0.0,,0.9,634,67.60000000000001,67.60000000000001,37109.611757762104,516.0770989573293,37625.68885671943,334.8866867134356,56.39639475990508,91
scenario_1,20,[],0.0,,1.0,634,61.6,61.6,53744.627588671916,548.2169106512143,54292.84449932313,466.67865292028347,75.57199999645402,91
scenario_1,20,[],0.0,,0.0,635,98.10000000000001,98.10000000000001,39411.14214587241,596.0831873607837,40007.22533323319,338.2414881455222,55.491456292461415,92
scenario_1,20,[],0.0,,0.1,635,81.4,81.4,39158.16932600659,628.8032880354415,39786.97261404203,405.09228541819846,57.321640194567976,92
scenario_1,20,[],0.0,,0.2,635,71.9,71.9,38771.58784458574,638.4595580366176,39410.04740262235,426.6287459975269,54.89195819785489,92
scenario_1,20,[],0.0,,0.30000000000000004,635,71.9,71.9,38771.58784458571,638.4595580366178,39410.047402622324,426.62874599752615,54.891958197854876,92
scenario_1,20,[],0.0,,0.4,635,71.9,71.9,37796.71399744202,608.906781691131,38405.620779133154,365.74780189803823,53.910505835752005,92
scenario_1,20,[],0.0,,0.5,635,71.9,71.9,37796.71399744201,608.906781691131,38405.62077913315,365.74780189803823,53.910505835752,92
scenario_1,20,[],0.0,,0.6000000000000001,635,71.9,71.9,37796.71399744202,608.906781691131,38405.620779133154,365.74780189803823,53.910505835752005,92
scenario_1,20,[],0.0,,0.7000000000000001,635,70.10000000000001,70.10000000000001,36846.01982712694,606.7241209025927,37452.743948029536,334.6439952135435,52.72227154792844,92
scenario_1,20,[],0.0,,0.8,635,79.60000000000001,79.60000000000001,55080.643401744404,579.6203140562124,55660.26371580062,432.55731346159405,69.4847411560788,92
scenario_1,20,[],0.0,,0.9,635,77.0,77.0,50893.647956011926,617.7053185516816,51511.353274563604,320.7759324161191,64.45637284984979,92
scenario_1,20,[],0.0,,1.0,635,75.9,75.9,56782.62694489192,561.501803109249,57344.12874800117,375.05078747360943,71.11803235186538,92
scenario_1,20,[],0.0,,0.0,636,93.7,93.7,31963.205997017045,492.3275634284609,32455.533560445507,297.0633126011971,50.40782218554597,93
scenario_1,20,[],0.0,,0.1,636,79.60000000000001,79.60000000000001,37191.079402032694,592.8471435540888,37783.926545586786,392.2115277921633,54.65018048193928,93
scenario_1,20,[],0.0,,0.2,636,79.60000000000001,79.60000000000001,37191.079402033065,592.8471435540887,37783.92654558715,392.21152779216305,54.65018048193953,93
scenario_1,20,[],0.0,,0.30000000000000004,636,79.60000000000001,79.60000000000001,37191.079402033065,592.8471435540888,37783.92654558716,392.21152779216345,54.65018048193954,93
scenario_1,20,[],0.0,,0.4,636,79.60000000000001,79.60000000000001,37191.07940203308,592.8471435540889,37783.92654558717,392.2115277921637,54.65018048193954,93
scenario_1,20,[],0.0,,0.5,636,79.60000000000001,79.60000000000001,37191.079402032694,592.8471435540888,37783.926545586786,392.2115277921633,54.65018048193928,93
scenario_1,20,[],0.0,,0.6000000000000001,636,80.2,80.2,32835.23788817419,540.2452510237509,33375.48313919794,353.6441910765455,54.62924525419636,93
scenario_1,20,[],0.0,,0.7000000000000001,636,80.2,80.2,32835.23788817421,540.2452510237508,33375.48313919796,353.6441910765455,54.629245254196405,93
scenario_1,20,[],0.0,,0.8,636,80.2,80.2,32835.23788817421,540.2452510237509,33375.48313919796,353.64419107654567,54.629245254196405,93
scenario_1,20,[],0.0,,0.9,636,78.30000000000001,78.30000000000001,39857.64421253339,522.005596635576,40379.64980916897,337.5457102345706,58.10123420049584,93
scenario_1,20,[],0.0,,1.0,636,78.30000000000001,78.30000000000001,52945.17540508376,540.8570207433298,53486.03242582709,523.1659445982403,84.36368521660339,93
scenario_1,20,[],0.0,,0.0,637,103.4,103.4,39368.16869362071,541.2373146245243,39909.406008245234,361.81360742422567,54.45045440245224,94
scenario_1,20,[],0.0,,0.1,637,103.4,103.4,39368.16869362071,541.2373146245242,39909.406008245234,361.81360742422567,54.45045440245224,94
scenario_1,20,[],0.0,,0.2,637,107.9,107.9,39194.599561938405,595.0293118039875,39789.62887374239,326.11625612755967,56.13973899580742,94
scenario_1,20,[],0.0,,0.30000000000000004,637,102.80000000000001,102.80000000000001,36054.224689266135,588.8796948238747,36643.10438409001,281.15829936563006,53.9713066575433,94
scenario_1,20,[],0.0,,0.4,637,101.4,101.4,34552.33694001818,560.2997657280993,35112.63670574628,277.1271341854528,53.34480667695286,94
scenario_1,20,[],0.0,,0.5,637,101.4,101.4,34552.33694001818,560.2997657280993,35112.63670574628,277.1271341854528,53.34480667695286,94
scenario_1,20,[],0.0,,0.6000000000000001,637,99.30000000000001,99.30000000000001,38386.531679478554,564.8906253839536,38951.422304862506,375.23462409894967,53.264509039148585,94
scenario_1,20,[],0.0,,0.7000000000000001,637,99.30000000000001,99.30000000000001,38386.531679478576,564.8906253839536,38951.42230486253,375.23462409894967,53.2645090391486,94
scenario_1,20,[],0.0,,0.8,637,99.9,99.9,38721.64523970068,565.4914267545821,39287.13666645526,405.01725751198893,55.88902617958075,94
scenario_1,20,[],0.0,,0.9,637,92.30000000000001,92.30000000000001,40472.68744133689,537.0396834198176,41009.72712475671,338.50103769718294,59.11860551805789,94
scenario_1,20,[],0.0,,1.0,637,93.4,93.4,59739.42775452098,542.141610200749,60281.56936472173,488.58894400399697,82.72346391263218,94
scenario_1,20,[],0.0,,0.0,638,93.9,93.9,32461.93069380217,547.9696183950684,33009.900312197235,259.1603639726559,50.39821156714997,95
scenario_1,20,[],0.0,,0.1,638,80.9,80.9,33268.82795838626,609.461378567387,33878.28933695365,381.88921669583357,52.883032474976865,95
scenario_1,20,[],0.0,,0.2,638,75.60000000000001,75.60000000000001,30933.089308949504,628.5542752299325,31561.643584179437,414.3231152634571,51.85837475535092,95
scenario_1,20,[],0.0,,0.30000000000000004,638,88.2,88.2,38440.96235529649,572.0181938048534,39012.98054910135,347.336002878967,55.37451065277423,95
scenario_1,20,[],0.0,,0.4,638,71.60000000000001,71.60000000000001,34596.189163116636,561.4631166803073,35157.652279796945,438.67398752253905,49.93717718620445,95
scenario_1,20,[],0.0,,0.5,638,71.60000000000001,71.60000000000001,34596.18916311665,561.4631166803073,35157.65227979696,438.67398752253905,49.93717718620447,95
scenario_1,20,[],0.0,,0.6000000000000001,638,71.60000000000001,71.60000000000001,34596.18916311665,561.4631166803074,35157.65227979696,438.6739875225392,49.93717718620448,95
scenario_1,20,[],0.0,,0.7000000000000001,638,71.60000000000001,71.60000000000001,34596.18916311663,561.4631166803074,35157.65227979694,438.6739875225392,49.93717718620445,95
scenario_1,20,[],0.0,,0.8,638,68.8,68.8,45722.20616460313,562.8230239866328,46285.02918858976,438.9630500265043,61.31542043425342,95
scenario_1,20,[],0.0,,0.9,638,68.8,68.8,45722.20616460313,562.8230239866328,46285.02918858976,438.9630500265043,61.31542043425342,95
scenario_1,20,[],0.0,,1.0,638,70.5,70.5,55176.775733616145,531.9499475683828,55708.72568118453,420.0525400468583,71.18302769540895,95
scenario_1,20,[],0.0,,0.0,639,107.80000000000001,107.80000000000001,41850.47618015259,635.6174055900088,42486.0935857426,439.4098492213887,57.39463507538521,96
scenario_1,20,[],0.0,,0.1,639,88.60000000000001,88.60000000000001,40494.947219141264,495.380081785202,40990.32730092647,340.0532639293846,57.385419783535816,96
scenario_1,20,[],0.0,,0.2,639,88.60000000000001,88.60000000000001,40494.947219141264,495.380081785202,40990.32730092647,340.0532639293846,57.385419783535816,96
scenario_1,20,[],0.0,,0.30000000000000004,639,88.60000000000001,88.60000000000001,40494.947219141264,495.380081785202,40990.32730092647,340.0532639293846,57.385419783535816,96
scenario_1,20,[],0.0,,0.4,639,88.60000000000001,88.60000000000001,40494.947219141264,495.380081785202,40990.32730092647,340.0532639293846,57.385419783535816,96
scenario_1,20,[],0.0,,0.5,639,80.9,80.9,38981.99231433749,495.26511880054454,39477.25743313804,307.71586766820195,56.87330474980594,96
scenario_1,20,[],0.0,,0.6000000000000001,639,80.9,80.9,38981.99231433749,495.26511880054454,39477.25743313804,307.71586766820195,56.87330474980594,96
scenario_1,20,[],0.0,,0.7000000000000001,639,80.5,80.5,43117.803688984925,591.3773869736965,43709.18107595862,440.0575845218944,57.62057589111603,96
scenario_1,20,[],0.0,,0.8,639,80.5,80.5,43117.803688984925,591.3773869736965,43709.18107595862,440.0575845218944,57.62057589111603,96
scenario_1,20,[],0.0,,0.9,639,67.3,67.3,39066.54956935177,591.2616055712823,39657.81117492305,399.72902344879503,56.762876947732494,96
scenario_1,20,[],0.0,,1.0,639,71.60000000000001,71.60000000000001,55411.15395195653,552.3118610469934,55963.46581300352,541.0194502066391,80.21112990027359,96
scenario_1,20,[],0.0,,0.0,640,85.0,85.0,42793.24998219997,582.899783141476,43376.14976534145,348.2410512355459,59.86444867998482,97
scenario_1,20,[],0.0,,0.1,640,83.30000000000001,83.30000000000001,44154.86208205716,571.5470376383463,44726.409119695505,386.5861606008481,60.96711581432318,97
scenario_1,20,[],0.0,,0.2,640,81.7,81.7,39776.509471178724,528.8535403132984,40305.36301149202,394.287463431516,55.82517460136041,97
scenario_1,20,[],0.0,,0.30000000000000004,640,81.7,81.7,39776.509471178724,528.8535403132984,40305.36301149202,394.2874634315161,55.8251746013604,97
scenario_1,20,[],0.0,,0.4,640,81.7,81.7,39776.509471178724,528.8535403132984,40305.36301149202,394.287463431516,55.82517460136041,97
scenario_1,20,[],0.0,,0.5,640,94.60000000000001,94.60000000000001,54024.524530411,562.2425070407006,54586.7670374517,418.30618064862597,67.47414795585053,97
scenario_1,20,[],0.0,,0.6000000000000001,640,94.60000000000001,94.60000000000001,54024.52453041019,562.2425070407004,54586.76703745089,418.3061806486263,67.47414795584965,97
scenario_1,20,[],0.0,,0.7000000000000001,640,73.7,73.7,52958.26211091435,533.9814142186914,53492.24352513304,456.78396351847437,65.3567497808417,97
scenario_1,20,[],0.0,,0.8,640,73.7,73.7,52958.26211091435,533.9814142186914,53492.24352513304,456.78396351847425,65.3567497808417,97
scenario_1,20,[],0.0,,0.9,640,73.7,73.7,52958.26211091435,533.9814142186914,53492.24352513304,456.78396351847437,65.35674978084171,97
scenario_1,20,[],0.0,,1.0,640,73.7,73.7,54343.928334774144,536.4700890012118,54880.398423775354,461.1001049936656,67.65284639812342,97
scenario_1,20,[],0.0,,0.0,641,79.80000000000001,79.80000000000001,30584.802855417303,498.77964895245515,31083.58250436976,383.97951622146957,49.20805474896656,98
scenario_1,20,[],0.0,,0.1,641,113.30000000000001,113.30000000000001,35352.63699185624,556.836085024394,35909.47307688063,375.8812122223959,53.09603137960572,98
scenario_1,20,[],0.0,,0.2,641,113.30000000000001,113.30000000000001,35352.63699185624,556.836085024394,35909.47307688063,375.8812122223959,53.09603137960572,98
scenario_1,20,[],0.0,,0.30000000000000004,641,113.30000000000001,113.30000000000001,35352.63699185624,556.836085024394,35909.47307688063,375.8812122223959,53.09603137960572,98
scenario_1,20,[],0.0,,0.4,641,96.7,96.7,39096.913856711406,556.5468604384919,39653.4607171499,388.3388569675588,56.29945672027142,98
scenario_1,20,[],0.0,,0.5,641,89.4,89.4,34550.52153272707,532.2751817471166,35082.796714474185,385.79763449015593,54.54599109732298,98
scenario_1,20,[],0.0,,0.6000000000000001,641,89.4,89.4,34550.521532726234,532.2751817471166,35082.79671447335,385.79763449015553,54.54599109732172,98
scenario_1,20,[],0.0,,0.7000000000000001,641,85.30000000000001,85.30000000000001,35627.82316165134,539.2160501934637,36167.0392118448,375.6422920784373,55.15585150013995,98
scenario_1,20,[],0.0,,0.8,641,78.0,78.0,31618.216844910094,495.89962829959387,32114.116473209688,331.97730158539343,48.9200908684618,98
scenario_1,20,[],0.0,,0.9,641,78.0,78.0,31618.216844910094,495.89962829959387,32114.116473209688,331.97730158539343,48.9200908684618,98
scenario_1,20,[],0.0,,1.0,641,78.60000000000001,78.60000000000001,42357.48082982219,552.5493775172976,42910.030207339485,404.86609070084654,60.93421959187831,98
scenario_1,20,[],0.0,,0.0,642,90.4,90.4,37850.14240209484,564.1772716624166,38414.31967375726,377.41045274150866,53.87471738823568,99
scenario_1,20,[],0.0,,0.1,642,98.5,98.5,40872.07306418343,514.2151502483689,41386.2882144318,439.32215690064436,56.93192431430418,99
scenario_1,20,[],0.0,,0.2,642,98.5,98.5,40872.07306418343,514.2151502483689,41386.2882144318,439.32215690064436,56.93192431430418,99
scenario_1,20,[],0.0,,0.30000000000000004,642,92.5,92.5,41731.87103149856,527.0325773094968,42258.903608808054,372.72878040336667,57.32777119886306,99
scenario_1,20,[],0.0,,0.4,642,92.5,92.5,41731.87103149856,527.0325773094968,42258.903608808054,372.72878040336667,57.32777119886306,99
scenario_1,20,[],0.0,,0.5,642,92.5,92.5,41731.87103149856,527.0325773094968,42258.903608808054,372.72878040336667,57.32777119886306,99
scenario_1,20,[],0.0,,0.6000000000000001,642,86.10000000000001,86.10000000000001,45029.13939868068,511.53377132923254,45540.67317000991,368.41656346633556,61.093812263425775,99
scenario_1,20,[],0.0,,0.7000000000000001,642,86.10000000000001,86.10000000000001,45029.13939868068,511.53377132923254,45540.67317000991,368.41656346633556,61.093812263425775,99
scenario_1,20,[],0.0,,0.8,642,86.10000000000001,86.10000000000001,45029.13939868068,511.53377132923254,45540.67317000991,368.41656346633556,61.093812263425775,99
scenario_1,20,[],0.0,,0.9,642,86.10000000000001,86.10000000000001,45029.13939868068,511.53377132923254,45540.67317000991,368.41656346633556,61.093812263425775,99
scenario_1,20,[],0.0,,1.0,642,84.2,84.2,55383.80218449638,604.3297928508694,55988.13197734725,489.77315271525276,82.4212471880918,99
scenario_1,20,[],0.0,,0.0,643,99.4,99.4,44624.308515412384,606.2457628228648,45230.55427823525,524.6258155465775,64.37486544596729,100
scenario_1,20,[],0.0,,0.1,643,93.10000000000001,93.10000000000001,47370.614226277685,653.9134557114636,48024.52768198915,520.4704845702805,61.713356033188234,100
scenario_1,20,[],0.0,,0.2,643,93.10000000000001,93.10000000000001,47370.614226277685,653.9134557114636,48024.52768198915,520.4704845702807,61.713356033188234,100
scenario_1,20,[],0.0,,0.30000000000000004,643,84.9,84.9,45382.15424308395,647.4323113756387,46029.58655445959,542.3968721746631,65.5973192393459,100
scenario_1,20,[],0.0,,0.4,643,79.80000000000001,79.80000000000001,38879.33431881071,716.8675446540561,39596.20186346477,644.1868785985162,58.255781649135,100
scenario_1,20,[],0.0,,0.5,643,79.80000000000001,79.80000000000001,38879.33431881109,716.867544654056,39596.20186346515,644.1868785985168,58.255781649135244,100
scenario_1,20,[],0.0,,0.6000000000000001,643,79.80000000000001,79.80000000000001,38879.33431881093,716.8675446540564,39596.20186346499,644.1868785985162,58.25578164913521,100
scenario_1,20,[],0.0,,0.7000000000000001,643,84.4,84.4,38404.83754296857,734.6718808603423,39139.50942382891,626.4052612436286,56.436669523315004,100
scenario_1,20,[],0.0,,0.8,643,69.5,69.5,59209.38991970886,530.648960037062,59740.03887974592,539.3571864964218,82.94097582383276,100
scenario_1,20,[],0.0,,0.9,643,74.4,74.4,42575.5114430994,639.1909904598238,43214.70243355922,433.8350351582838,64.48492821191454,100
scenario_1,20,[],0.0,,1.0,643,75.5,75.5,57863.38953477208,608.511001259766,58471.90053603185,481.0514977045562,77.94706516322609,100


==> alpha_sweep_summary_by_alpha.csv <==
alpha,mean_max_time,std_max_time,mean_energy,std_energy
0.0,101.38415841584158,10.937227552476607,37746.73234772219,3940.5713971849054
0.1,94.28316831683169,9.737618490236004,39374.06044864651,4121.707916118918
0.2,92.390099009901,10.375032577784951,39730.980872162974,4112.189053215949
0.3,90.42871287128715,9.958175903584584,39706.21897180397,4780.36285182792
0.4,89.01287128712872,10.077089494157889,39735.873977752766,4575.250596169853
0.5,86.55148514851486,9.81534119489879,40036.387032366976,5193.934353004484
0.6000000000000001,83.93267326732673,9.19181275822012,40136.88359766775,5300.405598649224
0.7000000000000001,81.30990099009902,8.596551691818004,40511.631921916116,5165.008228338738
0.8,80.34059405940594,8.236251310126733,42655.36370034506,6530.735200062919
0.9,79.34356435643565,7.801992256360993,45950.48593932979,8632.902720176227
1.0,80.17326732673267,7.989416638142097,53576.43480028837,10602.498351804757


==> computed_summary_by_alpha.csv <==
alpha,max_planned_transport_time_s_count,max_planned_transport_time_s_mean,max_planned_transport_time_s_std,max_planned_transport_time_s_median,max_planned_transport_time_s_min,max_planned_transport_time_s_max,planned_positive_kinetic_energy_J_count,planned_positive_kinetic_energy_J_mean,planned_positive_kinetic_energy_J_std,planned_positive_kinetic_energy_J_median,planned_positive_kinetic_energy_J_min,planned_positive_kinetic_energy_J_max,planned_speed_variation_effort_count,planned_speed_variation_effort_mean,planned_speed_variation_effort_std,planned_speed_variation_effort_median,planned_speed_variation_effort_min,planned_speed_variation_effort_max,planned_total_abs_speed_change_count,planned_total_abs_speed_change_mean,planned_total_abs_speed_change_std,planned_total_abs_speed_change_median,planned_total_abs_speed_change_min,planned_total_abs_speed_change_max
0.0,101,97.14554455445545,10.166223731085944,97.3,75.4,118.2,101,38246.7119134553,4329.047236371336,38479.21026305081,24543.9961183657,48741.37121882179,101,233.2257264827636,16.233638963757677,233.7114127915364,192.80818796980031,279.34667151316825,101,55.457349487996815,3.910061301216858,55.301470728427475,45.407600029578234,66.33757505187347
0.1,101,94.61782178217821,9.918804323501938,95.1,75.9,120.1,101,39990.158371379766,4399.699714372898,40265.2754574976,28760.93521794906,52481.488063274,101,238.50315762426845,17.093974316379487,237.03938083119243,205.7407287948619,294.39454581551155,101,56.68723156881634,3.8698378455106375,56.93192431430418,47.06626748218932,68.2255724230474
0.2,101,92.57821782178218,10.666551494840276,92.8,73.7,120.1,101,39832.20573257781,4513.724714543471,39866.08822509886,28760.93521794906,52415.676261548535,101,237.58355257706756,17.57472285714533,235.7152101156501,198.510979500542,294.39454581551155,101,56.60555865661932,3.890652036610374,56.147676611430995,47.06626748218932,68.2255724230474
0.3,101,90.0089108910891,10.263002475006045,89.10000000000001,65.2,115.1,101,39657.00549358168,5039.648717671557,40086.281417111335,28760.93521794906,52415.676261548535,101,235.9552800245048,18.681069798065536,236.12128654289543,196.3976584148461,294.39454581551155,101,56.512190701716094,4.402915991947319,56.14767661143091,45.990030716243325,68.2255724230474
0.4,101,88.67623762376239,10.08857917166586,89.10000000000001,65.2,115.1,101,39911.015396922994,4841.6871762435185,40086.281417111335,28760.935217949125,52801.66678282483,101,236.58946917642555,17.53496560955911,235.16469158403248,200.7007624276923,292.7199656751962,101,56.59482668034922,4.084490875212539,56.44211699017006,47.06626748218928,67.14060683706637
0.5,101,86.73267326732673,9.937968694968719,85.60000000000001,65.2,119.8,101,40173.34283108445,5218.342089913955,40562.51750991202,28760.93521794906,54780.67593359165,101,236.88681659279015,19.686224165907518,234.68524442014137,198.65677533749928,304.10359781466997,101,56.85141473439756,4.704689658569294,56.64064816500331,47.06626748218932,73.98868409252141
0.6000000000000001,101,83.99900990099009,9.049115924216077,82.30000000000001,65.0,103.3,101,40535.66896724592,5304.792786952203,40086.281417111335,28264.25935595378,55400.87949655216,101,237.66336124110967,18.94164331901305,235.7492276073614,198.65677533749928,285.05206470346684,101,57.481344202312336,4.671167230547846,57.366729201162215,47.06626748218932,68.76338862633636
0.7000000000000001,101,81.56633663366337,9.06747238460336,80.4,65.0,113.6,101,40850.44234616362,5332.337487173571,39910.91806458676,28760.93521794906,57331.48941679477,101,239.11475709121478,19.939479156364886,235.69776033489208,202.34685691718465,308.68503190301584,101,57.94277782396691,4.852966758642794,57.187250858977166,47.06626748218932,73.49612172302677
0.8,101,80.22079207920792,8.34599684677251,80.2,63.8,100.9,101,42709.857700448185,6405.719003723127,42596.14969714582,31030.835899103353,59209.38991970886,101,247.03633170336104,29.78077377510267,242.5183690973219,191.9965251737704,354.7468779687258,101,60.09135176161308,6.76662633206876,58.98557030933361,47.86017979881382,82.94097582383276
0.9,101,79.33861386138615,8.131506260183654,78.5,61.2,103.8,101,45976.88301408847,8733.913752571038,45041.60724273292,31030.835899102996,70797.45943452703,101,265.8951104423946,44.30160859207838,254.70170313286383,191.9965251737693,385.6341539146993,101,64.56218338767432,10.1586727938629,62.39621071164312,47.86017979881382,92.13563832823765
1.0,101,80.17326732673267,7.989416638142097,80.7,59.8,100.3,101,53576.43480028837,10602.498351804757,53744.62758867192,31975.597435690357,80876.09287606092,101,316.6363500252354,61.981944525988006,313.87812485667394,191.99652517377044,484.4595268089563,101,76.37545745836265,14.251558863353225,75.47300706005427,50.97420656224344,117.89388343641208


==> computed_summary_by_alpha_3.csv <==
alpha,max_planned_transport_time_s_count,max_planned_transport_time_s_mean,max_planned_transport_time_s_std,max_planned_transport_time_s_median,max_planned_transport_time_s_min,max_planned_transport_time_s_max,planned_positive_kinetic_energy_J_count,planned_positive_kinetic_energy_J_mean,planned_positive_kinetic_energy_J_std,planned_positive_kinetic_energy_J_median,planned_positive_kinetic_energy_J_min,planned_positive_kinetic_energy_J_max,planned_speed_variation_effort_count,planned_speed_variation_effort_mean,planned_speed_variation_effort_std,planned_speed_variation_effort_median,planned_speed_variation_effort_min,planned_speed_variation_effort_max,planned_total_abs_speed_change_count,planned_total_abs_speed_change_mean,planned_total_abs_speed_change_std,planned_total_abs_speed_change_median,planned_total_abs_speed_change_min,planned_total_abs_speed_change_max
0.0,101,96.86534653465347,10.20675693492859,97.1,75.4,118.2,101,38860.14095177547,3802.1370930149847,38629.93563463854,30461.895504334803,48741.37121882179,101,374.84146509462846,54.824487256694766,370.5412803141122,259.1603639726559,556.0862481352277,101,55.80214957001515,3.6017125400220817,55.67557487648389,47.99616561038833,66.33757505187347
0.1,101,94.42376237623762,10.263236804389262,94.1,73.9,116.3,101,40231.133479605815,4239.5088543908105,40282.95639116842,28760.93521794906,52481.488063274,101,383.90124729684965,58.58662429623497,386.32557978769654,243.01730601253485,534.194711977149,101,56.79211716895212,3.7728754091150285,57.17540926397493,47.06626748218932,68.2255724230474
0.2,101,92.69009900990099,10.578274953417457,92.4,71.9,115.1,101,40232.336389333796,4415.586580895556,40258.18491703427,28760.93521794906,52415.676261548535,101,384.72395617234474,60.39230416242429,389.52097426459096,239.51083201055368,534.1947119771488,101,56.84038001619123,3.8535708008428884,56.65986266203866,47.06626748218932,68.2255724230474
0.3,101,90.44653465346535,10.46374277547413,89.9,65.2,115.1,101,40182.560610854875,5035.3946602402775,40490.78294750591,28760.93521794906,53905.17955305452,101,382.3452853359097,61.010344208239154,386.32557978769665,239.51083201055368,542.3968721746631,101,56.868481421312474,4.4259458405384065,56.813640537089384,45.990030716243325,68.2255724230474
0.4,101,88.47128712871287,10.385541263060523,88.80000000000001,65.2,115.1,101,40311.12533192814,5005.001119615371,40816.55273073704,28760.935217949125,53905.17955305451,101,388.1515320442052,61.956910472990195,386.3281810135368,256.7186329735938,644.1868785985162,101,56.8473977542332,4.410162341807139,56.78006673791607,47.06626748218928,71.22643694782056
0.5,101,86.54059405940595,10.007099262202024,86.10000000000001,65.2,119.8,101,40326.00364902508,5450.8729369089715,40562.51750991202,28760.93521794906,54780.67593359165,101,385.53963234940824,66.1383575726966,385.5116997633998,256.1503789419773,644.1868785985168,101,56.98306993988424,5.039860777151665,56.64064816500331,47.06626748218932,73.98868409252141
0.6000000000000001,101,84.20693069306931,9.02248588168186,82.80000000000001,65.0,103.3,101,40886.84001119399,5364.851026196571,40581.24285832494,28264.25935595378,54733.599095210055,101,388.03132360012677,62.428086309601476,386.63988113243056,293.467042079096,644.1868785985162,101,57.882409222769034,4.732362351439563,57.67836816821297,47.06626748218932,69.22750663598524
0.7000000000000001,101,82.0990099009901,8.908204028304523,81.7,65.0,113.6,101,41420.795679425246,5686.207972682629,40581.242858324855,28760.93521794906,57331.48941679477,101,391.63439796978327,69.33642050234796,388.65400102438286,260.82537182010884,626.4052612436286,101,58.43911852938143,5.12542320299113,57.926662778079475,47.06626748218932,73.49612172302677
0.8,101,80.73564356435644,8.724684339945096,80.2,63.8,106.4,101,43321.20316706426,6577.670601023595,42837.483354706594,31030.835899103353,65560.5502568017,101,397.956347874007,71.95755483120442,399.60793704063656,252.64794013530755,591.5504245460043,101,60.62286203724328,6.967259234499504,59.79788402347798,47.86017979881382,86.51404918685354
0.9,101,80.04158415841584,8.390426298189295,79.4,61.2,103.8,101,46405.57267750858,8855.571818845037,45704.331197274194,31030.835899102996,70924.25932189124,101,414.93578569113663,79.95174120741473,409.95792916252526,252.64794013530755,668.5802809717516,101,64.79111294406648,10.241349002543272,63.11657686407948,47.86017979881382,96.64799828877976
1.0,101,80.37920792079208,8.397158052956767,81.4,59.8,100.3,101,54218.04907883276,10441.546620478757,54343.928334774144,31975.597435690357,80876.09287606092,101,463.4443322305503,81.549844241682,461.1001049936656,262.4599151716195,682.383396790814,101,76.69567888772723,13.885518711830924,75.57199999645402,50.97420656224344,117.89388343641208


==> equal_time_energy_across_combinations.csv <==
N,method,alpha,T_mean,T_std,T_count,E_mean,E_std,E_count,equal_clearance_time_s_mean,equal_clearance_time_s_std,equal_clearance_time_s_count,equal_time_energy_J_mean,equal_time_energy_J_std,equal_time_energy_J_count,equal_time_positive_kinetic_energy_J_mean,equal_time_positive_kinetic_energy_J_std,equal_time_positive_kinetic_energy_J_count,equal_time_aerodynamic_drag_energy_J_mean,equal_time_aerodynamic_drag_energy_J_std,equal_time_aerodynamic_drag_energy_J_count,equal_time_speed_scale_mean,equal_time_speed_scale_std,equal_time_speed_scale_count
10,Chalaki,,32.981619353897045,4.113191991321517,10,41765.574840038134,5015.0809927930695,10,52.40973859950468,11.374874293466837,10,17747.38234594386,6090.340789987219,10,17509.25288369922,6016.639742512722,10,238.12946224464105,81.73952543478774,10,0.6476862944215607,0.11665335365508031,10
10,Pan,,52.40973859950468,11.374874293466837,10,21864.76301887897,1631.554184219296,10,52.40973859950468,11.374874293466837,10,21864.76301887897,1631.554184219296,10,21541.33010653145,1619.815686809188,10,323.43291234752064,17.551536807617428,10,1.0,0.0,10
10,Proposed,0.0,38.06,3.9719013079380514,10,19897.114625685383,2376.1270271201174,10,52.40973859950468,11.374874293466837,10,11371.198307238994,3806.364290862756,10,11208.830297616969,3753.727259808768,10,162.36800962202616,53.1547748016741,10,0.7473438229173769,0.1261163541547655,10
10,Proposed,0.7,35.52,4.231837005892883,10,20903.134864975313,2001.0657906683032,10,52.40973859950468,11.374874293466837,10,10359.545932560533,3344.5619505669024,10,10208.982543868591,3297.968357629364,10,150.56338869194084,47.40465420593865,10,0.6979668625804687,0.12287739588983142,10
10,Proposed,1.0,35.65,4.437028535204863,10,21488.16703759944,1930.7369258536153,10,52.40973859950468,11.374874293466837,10,10658.750671837388,3131.9425290461554,10,10502.59274032131,3085.025288037978,10,156.15793151607804,48.17406002153895,10,0.7003098115780585,0.12431172013733881,10
15,Chalaki,,38.903871424384654,2.8129334188613644,10,66412.96882680552,5994.656925318958,10,77.39308630694516,9.552454737989075,10,17085.376949878577,2999.261609361097,10,16864.29177461655,2965.633217683193,10,221.08517526202678,41.175728040720834,10,0.5071780389211796,0.05147754103337207,10
15,Pan,,77.39308630694516,9.552454737989075,10,32039.429136496834,3214.8000264940406,10,77.39308630694516,9.552454737989075,10,32039.429136496834,3214.8000264940406,10,31581.441743186886,3189.8274651342595,10,457.9873933099493,33.91499730134192,10,1.0,0.0,10
15,Proposed,0.0,49.82000000000001,6.905199329329878,10,29694.40861214806,3176.6725143438666,10,77.39308630694516,9.552454737989075,10,12436.484504010785,2563.550179630841,10,12265.15457231428,2531.112347198509,10,171.329931696503,34.65212799381869,10,0.6467774449088164,0.074519958650005,10
15,Proposed,0.7,44.34,4.524550315286102,10,32640.713634566353,3311.107577353729,10,77.39308630694516,9.552454737989075,10,10876.949655573939,2033.8429044790662,10,10730.611858847515,2002.4345566051957,10,146.33779672642407,31.821761868604288,10,0.5767591944794455,0.06038049085644942,10
15,Proposed,1.0,44.88,3.7937961053394655,10,33570.257153738705,4000.1113612106333,10,77.39308630694516,9.552454737989075,10,11481.514544412032,2214.7417547363057,10,11332.641536275016,2188.078300804529,10,148.8730081370157,28.381195645345997,10,0.5850204817849817,0.06372089911166898,10
20,Chalaki,,41.415606440671574,,1,87980.07579741215,,1,110.534692672967,,1,12351.37096628513,,1,12187.911097955728,,1,163.4598683294025,,1,0.3746842320646395,,1
20,Pan,,110.534692672967,,1,42046.96978682412,,1,110.534692672967,,1,42046.96978682412,,1,41443.8597399511,,1,603.1100468730231,,1,1.0,,1
20,Proposed,0.0,56.900000000000006,,1,38494.333061293066,,1,110.534692672967,,1,10200.562384072236,,1,10070.293131476901,,1,130.2692525953357,,1,0.5147705089147617,,1
20,Proposed,0.7,51.900000000000006,,1,37658.32967735969,,1,110.534692672967,,1,8302.3024906394,,1,8191.796511523975,,1,110.50597911542464,,1,0.46953584205054716,,1
20,Proposed,1.0,48.5,,1,49600.393139333566,,1,110.534692672967,,1,9549.29653702562,,1,9433.79809685244,,1,115.49844017317938,,1,0.4387762685828812,,1
25,Chalaki,,53.58419360884767,4.133483822958366,10,126046.63073022473,12868.152137190205,10,131.76296950500515,19.19740376442157,10,22730.087229113764,9398.682572271735,10,22397.39001656571,9264.527716334009,10,332.6972125480521,138.39147322203462,10,0.41738993434696303,0.08577538041018927,10
25,Pan,,131.76296950500515,19.19740376442157,10,54700.5326630319,3406.802567992311,10,131.76296950500515,19.19740376442157,10,54700.5326630319,3406.802567992311,10,53755.96536930573,3357.9013896897154,10,944.5672937261581,72.26647082796237,10,1.0,0.0,10
25,Proposed,0.0,85.75,9.119119109504675,10,51254.98155381334,5710.752145014755,10,131.76296950500515,19.19740376442157,10,22648.159844713307,6156.723877992656,10,22293.521087361973,6049.846589340977,10,354.6387573513342,109.75400076627861,10,0.6649092877852217,0.12458870533568182,10
25,Proposed,0.7,75.26,8.414035892483467,10,56949.37509760404,6571.760082609322,10,131.76296950500515,19.19740376442157,10,19969.17817087379,7985.903605045119,10,19668.226067542124,7883.6859524630645,10,300.95210333166887,106.76382590246632,10,0.5869294552679405,0.13142285708346302,10
25,Proposed,1.0,73.38000000000001,5.351593739770948,10,60516.13157507884,6135.065397776309,10,131.76296950500515,19.19740376442157,10,19667.421970011917,5415.764804442906,10,19374.222538182228,5340.956348207234,10,293.1994318296903,80.90404756484315,10,0.5654514431267024,0.07214456462670041,10
30,Chalaki,,61.36091505934786,4.953025825091436,10,151176.14912852363,10552.840718765045,10,100.66,6.563230911677567,10,56831.71155619602,11795.54246434427,10,55908.297371075736,11601.83409460688,10,923.4141851202965,205.79652906469317,10,0.6112426488201268,0.057130741514106506,10
30,Proposed,0.0,100.27000000000001,6.9240402463686825,10,63296.31220289817,7482.324171824084,10,100.66,6.563230911677567,10,62801.26878131709,7687.179241304374,10,61810.20137979947,7614.9122811750685,10,991.0674015176279,99.3066628019928,10,0.9959710743801653,0.01274058148208335,10
30,Proposed,0.7,85.59,5.212474353787162,10,68448.67090451013,6419.375862946179,10,100.66,6.563230911677567,10,50142.76632454285,9250.95213717367,10,49347.66487270837,9154.377836007905,10,795.101451834478,122.77173714337626,10,0.8528361593871683,0.06697502349958952,10
30,Proposed,1.0,85.16,6.629429336928885,10,80159.94021682705,9969.561585879188,10,100.66,6.563230911677567,10,58675.75777925072,16993.075222010677,10,57889.627206136545,16884.266676603667,10,786.1305731141895,146.5738050924607,10,0.8483813618667858,0.07790940607428352,10
35,Chalaki,,69.27413610268597,3.3777142168717713,10,184147.183334177,15831.443094552997,10,123.22,10.894626606216887,10,59612.101147331065,12515.528619583962,10,58544.95990651385,12303.594664795242,10,1067.1412408172157,222.22967851557783,10,0.5654493061933575,0.04846433569529684,10
35,Proposed,0.0,121.92,11.733409090664525,10,76371.38313080072,6844.628466269823,10,123.22,10.894626606216887,10,75028.7741671267,9665.685848263127,10,73856.06565673153,9554.218291926167,10,1172.708510395162,127.34888838395135,10,0.9893877551020408,0.03355886496505221,10
35,Proposed,0.7,100.32000000000001,9.394182597047312,10,86525.1636242251,8797.04770158552,10,123.22,10.894626606216887,10,57559.8895165832,8590.247880458332,10,56681.73353943891,8507.876967471117,10,878.1559771442828,98.93627986609093,10,0.8158108293836339,0.06394905911392086,10
35,Proposed,1.0,101.05,13.30131572439358,10,93695.42967756007,8250.232458268798,10,123.22,10.894626606216887,10,63511.59226017145,13600.170104652478,10,62566.43991574332,13411.220751936915,10,945.1523444281316,203.36760010819057,10,0.8223190678162957,0.10334512493884514,10
40,Chalaki,,76.69867039333829,,1,219399.06955491132,,1,132.8,,1,73183.68978641846,,1,71889.67854957207,,1,1294.0112368463958,,1,0.5775502288654991,,1
40,Proposed,0.0,132.8,,1,94909.32833319383,,1,132.8,,1,94909.32833319383,,1,93556.23360387949,,1,1353.0947293143413,,1,1.0,,1
40,Proposed,0.7,107.5,,1,105054.85992057454,,1,132.8,,1,68839.37623368886,,1,67762.88241308117,,1,1076.493820607688,,1,0.8094879518072289,,1
40,Proposed,1.0,110.10000000000001,,1,140975.7040534835,,1,132.8,,1,96899.77309237141,,1,95741.10400401319,,1,1158.6690883582176,,1,0.829066265060241,,1


==> equal_time_energy_across_combinations_1.csv <==
N,method,alpha,T_mean,T_std,T_count,E_mean,E_std,E_count,equal_clearance_time_s_mean,equal_clearance_time_s_std,equal_clearance_time_s_count,equal_time_energy_J_mean,equal_time_energy_J_std,equal_time_energy_J_count,equal_time_positive_kinetic_energy_J_mean,equal_time_positive_kinetic_energy_J_std,equal_time_positive_kinetic_energy_J_count,equal_time_aerodynamic_drag_energy_J_mean,equal_time_aerodynamic_drag_energy_J_std,equal_time_aerodynamic_drag_energy_J_count,equal_time_speed_scale_mean,equal_time_speed_scale_std,equal_time_speed_scale_count
10,Chalaki,,33.46158586624093,4.738702878542674,10,42077.67397106446,4717.5324478575785,10,59.19212676823592,13.115312129813963,10,14038.708358707838,3306.9489830100288,10,13850.726857420645,3272.291948313348,10,187.98150128719405,46.35772296308418,10,0.5764892731792485,0.08041692675671208,10
10,Pan,,55.98314217839411,15.888208202304385,10,22450.428941800805,2679.4065591363483,10,59.19212676823592,13.115312129813963,10,20196.884874232383,5182.370284063972,10,19895.481342580264,5101.906790739757,10,301.4035316521213,81.92769226172851,10,0.9395994187907885,0.11665179274068836,10
10,Proposed,0.0,50.470000000000006,5.650771825354678,10,16928.617107195594,1434.5377620618096,10,59.19212676823592,13.115312129813963,10,13417.077376466856,4539.283217140241,10,13222.286326818363,4477.731866465591,10,194.7910496484938,64.35968522888622,10,0.8783328112969111,0.15680413397461204,10
10,Proposed,0.7,35.46,4.618128529080922,10,23155.129209389248,4113.6832766725465,10,59.19212676823592,13.115312129813963,10,8813.451921442744,2861.1061829661508,10,8696.218258666968,2827.053425449976,10,117.23366277577604,37.6649834351459,10,0.6152407431245552,0.11083869368314395,10
10,Proposed,1.0,35.63,4.391671410497122,10,26323.379964933927,4669.865348896966,10,59.19212676823592,13.115312129813963,10,10255.32361852621,3948.128765163101,10,10127.85033334194,3910.0244982714103,10,127.47328518426814,44.122990806316764,10,0.6177401857372934,0.10533277707239215,10
15,Chalaki,,37.354237659827405,3.4315506487098237,10,63634.4924863399,4878.733191456105,10,84.9464043001419,18.909075164188582,10,13354.797905498792,4450.756938577415,10,13171.915221443978,4407.094658839132,10,182.88268405481404,46.89690328602477,10,0.45235869250607175,0.06461611547665397,10
15,Pan,,81.34378915327815,21.754346751304602,10,33771.18694049077,4452.38401466395,10,84.9464043001419,18.909075164188582,10,30795.804781426654,6866.257244629922,10,30365.58413151017,6782.382535875084,10,430.2206499164824,85.7982615225925,10,0.951449118927561,0.0854857782557675,10
15,Proposed,0.0,68.64,10.242417249414862,10,25350.268778731606,3173.6163598483026,10,84.9464043001419,18.909075164188582,10,18000.083885691798,6506.367353224131,10,17737.23874134064,6425.656447184276,10,262.84514435115693,83.5524932955806,10,0.8320858778832271,0.15182034511986894,10
15,Proposed,0.7,45.35000000000001,5.204752102112495,10,35094.53490153205,3549.5866089288543,10,84.9464043001419,18.909075164188582,10,10614.120513875305,2915.078176322194,10,10477.327916430117,2880.1068785878615,10,136.7925974451895,37.213211049311035,10,0.5463814991844631,0.0643768817497464,10
15,Proposed,1.0,44.410000000000004,4.080972106414515,10,42045.76458953168,4715.62048141393,10,84.9464043001419,18.909075164188582,10,12485.621898063426,4359.963575631062,10,12345.055245543448,4316.938619979105,10,140.56665251997748,47.77617334435255,10,0.5395740436685132,0.08933252745570928,10
20,Chalaki,,41.415606440671574,,1,87980.07579741215,,1,110.53763639330845,,1,12350.713117990055,,1,12187.26195572219,,1,163.45116226786593,,1,0.3746742538741196,,1
20,Pan,,110.53763639330845,,1,42043.92279331181,,1,110.53763639330845,,1,42043.92279331181,,1,41441.403274173506,,1,602.5195191383018,,1,1.0,,1
20,Proposed,0.0,88.5,,1,31381.76069173293,,1,110.53763639330845,,1,20116.08675144709,,1,19816.39118795075,,1,299.6955634963366,,1,0.8006322813444695,,1
20,Proposed,0.7,54.300000000000004,,1,44068.290873645245,,1,110.53763639330845,,1,10634.217012332367,,1,10495.381086117135,,1,138.8359262152317,,1,0.49123539974016606,,1
20,Proposed,1.0,51.800000000000004,,1,42048.07458018729,,1,110.53763639330845,,1,9233.902520652791,,1,9109.160808554088,,1,124.74171209870299,,1,0.4686186686287404,,1
25,Chalaki,,53.49793279972249,7.581473336620778,10,122701.81549918663,6762.625384576607,10,135.99956573893724,22.796095249072167,10,19935.419818015747,5642.408219035332,10,19629.061840010323,5552.970248212927,10,306.35797800541974,93.96224127011703,10,0.39962000890613886,0.0618518914298853,10
25,Pan,,133.95538683265326,24.890797486220503,10,53556.971198252344,3753.7129720590897,10,135.99956573893724,22.796095249072167,10,51798.771500769755,5312.4195287419725,10,50898.28043776822,5232.319461530026,10,900.4910630015344,104.75121268035493,10,0.9826937841776087,0.03674459054258884,10
25,Proposed,0.0,117.2,9.112628599915611,10,38601.978450664894,4225.819113956677,10,135.99956573893724,22.796095249072167,10,30706.13315019282,9451.614772352186,10,30161.930745014437,9317.951786489813,10,544.2024051783806,140.61951743979364,10,0.8781839188994537,0.12036939711750343,10
25,Proposed,0.7,74.52000000000001,7.0820273305820525,10,53859.87148895223,4977.605439820108,10,135.99956573893724,22.796095249072167,10,17089.219796601086,4803.737469030229,10,16821.636796968647,4734.167984342575,10,267.5829996324379,74.22699416120349,10,0.5586595662205559,0.08507394343376971,10
25,Proposed,1.0,75.5,8.999012291480787,10,69194.28893826227,14354.108795459204,10,135.99956573893724,22.796095249072167,10,22047.618832354863,6729.321527324409,10,21759.530054374754,6677.121254372937,10,288.0887779801064,91.86848858239838,10,0.5628390466964138,0.07937836531640101,10
30,Chalaki,,60.654589164709456,5.190478890814066,10,152976.65410639206,11855.915371936366,10,135.95,17.803136427794588,10,32027.240262031468,9274.13078742462,10,31513.238443015878,9139.66769695309,10,514.0018190155879,140.91125307163293,10,0.45324443044552876,0.06830504957391821,10
30,Proposed,0.0,135.95,17.803136427794588,10,48956.107863813704,3290.2030406527842,10,135.95,17.803136427794588,10,48956.107863813704,3290.2030406527842,10,48076.76987744181,3240.0845455976296,10,879.3379863718914,71.70692417664102,10,1.0,0.0,10
30,Proposed,0.7,88.49000000000001,4.900442156921489,10,68627.64694107763,5530.702796646033,10,135.95,17.803136427794588,10,30045.50272957718,6825.482196701124,10,29546.378774894118,6720.637576562837,10,499.1239546830654,112.96681904827601,10,0.6604948475661849,0.09030482194145917,10
30,Proposed,1.0,84.52000000000001,10.486689976664067,10,107967.24202859393,15755.765013365579,10,135.95,17.803136427794588,10,42612.858454550544,9712.484221005845,10,42133.1319556837,9650.10232687438,10,479.7264988668488,95.08216470612186,10,0.6254487581429993,0.067726948760575,10
35,Chalaki,,71.49419781554965,3.8760758859173667,10,184241.5364878262,16561.92134987681,10,161.87,15.666244675167762,10,36744.442461378734,7446.876360996806,10,36077.201476551156,7320.615292242244,10,667.2409848275827,129.262624631673,10,0.4446475274393308,0.039471829004874434,10
35,Proposed,0.0,161.87,15.666244675167762,10,59439.15150463075,2819.229942414145,10,161.87,15.666244675167762,10,59439.15150463075,2819.229942414145,10,58329.06447569453,2772.0860504118905,10,1110.0870289362178,79.24925305518984,10,1.0,0.0,10
35,Proposed,0.7,103.01000000000002,12.579034585814249,10,77215.99642281323,5208.809536926294,10,161.87,15.666244675167762,10,31759.76409154362,6872.793119768365,10,31215.914702927454,6756.202323732198,10,543.8493886161618,126.43385706272471,10,0.6397195365022702,0.08217636951583537,10
35,Proposed,1.0,92.89000000000001,10.012042748610293,10,111755.3921052138,14306.890696418588,10,161.87,15.666244675167762,10,37177.48557608102,7733.4356491349035,10,36710.8552969693,7656.173327354722,10,466.6302791117134,112.58413896646485,10,0.5762632560613098,0.059740553816484895,10
40,Chalaki,,76.69867039333829,,1,219399.06955491132,,1,169.10000000000002,,1,45136.01746900609,,1,44337.93644901592,,1,798.081019990171,,1,0.4535699017938396,,1
40,Proposed,0.0,169.10000000000002,,1,67760.32089716378,,1,169.10000000000002,,1,67760.32089716378,,1,66614.99190582412,,1,1145.3289913396563,,1,1.0,,1
40,Proposed,0.7,101.30000000000001,,1,93004.26383007134,,1,169.10000000000002,,1,33376.01907837138,,1,32823.295654365,,1,552.7234240063791,,1,0.5990538143110585,,1
40,Proposed,1.0,96.9,,1,193631.01000371462,,1,169.10000000000002,,1,63582.15591713947,,1,63119.25474377238,,1,462.9011733670904,,1,0.5730337078651685,,1


==> figures/nmpc_control_effort_wide.csv <==
time_s,a_cmd_0,steer_rate_0,a_cmd_1,steer_rate_1,a_cmd_2,steer_rate_2,a_cmd_3,steer_rate_3,a_cmd_4,steer_rate_4,a_cmd_5,steer_rate_5,a_cmd_6,steer_rate_6,a_cmd_7,steer_rate_7,a_cmd_8,steer_rate_8,a_cmd_9,steer_rate_9,a_cmd_10,steer_rate_10,a_cmd_11,steer_rate_11,a_cmd_12,steer_rate_12,a_cmd_13,steer_rate_13,a_cmd_14,steer_rate_14,a_cmd_15,steer_rate_15,a_cmd_16,steer_rate_16,a_cmd_17,steer_rate_17,a_cmd_18,steer_rate_18,a_cmd_19,steer_rate_19,a_cmd_20,steer_rate_20,a_cmd_21,steer_rate_21,a_cmd_22,steer_rate_22,a_cmd_23,steer_rate_23,a_cmd_24,steer_rate_24
0.00000,0.04967,-0.00000,1.76201,0.00380,1.65397,0.00760,0.00434,-0.00000,0.53565,0.00000,0.32016,-0.00000,0.28368,-0.00000,0.22607,-0.00000,0.05409,-0.00000,0.64052,0.00001,0.35555,0.00000,0.14836,-0.00000,4.00000,-0.00573,0.57575,0.00000,0.78859,-0.00000,0.12207,-0.00000,0.95684,0.00000,0.04696,-0.00000,0.44558,-0.00000,0.47038,0.00000,0.08096,0.00000,0.16961,-0.00000,0.12742,-0.00000,1.04688,0.00022,0.10826,0.00000
0.50000,0.04401,0.00000,1.61708,0.00236,1.51375,-0.04409,0.00257,-0.00000,0.49068,0.00000,0.29369,0.00000,0.26267,0.00000,0.20859,0.00000,0.04533,0.00000,0.58583,-0.00000,0.32325,0.00000,0.13594,0.00000,3.12574,-0.00665,0.52726,0.00000,0.72402,0.00000,0.11325,0.00000,0.87644,0.00000,0.05050,0.00000,0.40474,0.00000,0.43159,-0.00000,0.07648,0.00000,0.15484,0.00000,0.11799,0.00000,0.95905,-0.00004,0.10131,0.00000
1.00000,-0.00566,0.00000,-0.23085,-0.00994,-0.21478,-0.14125,0.00013,-0.00000,-0.07150,0.00000,-0.04165,0.00000,-0.03808,0.00000,-0.02955,0.00000,-0.00624,0.00000,-0.08286,-0.00000,-0.04331,0.00000,-0.01929,0.00000,1.02374,-0.01185,-0.07500,0.00000,-0.10236,0.00000,-0.01559,0.00000,-0.12501,0.00000,-0.00688,0.00000,-0.05818,0.00000,-0.06381,0.00000,-0.01080,0.00000,-0.02326,0.00000,-0.01645,0.00000,-0.13380,-0.00004,-0.01386,-0.00000
1.50000,-0.01131,0.00000,-0.40114,-0.00374,-0.37663,-0.11123,-0.00065,-0.00000,-0.12342,0.00000,-0.07380,0.00000,-0.06674,0.00000,-0.05244,-0.00000,-0.01110,0.00000,-0.14623,-0.00000,-0.08279,0.00000,-0.03440,0.00000,0.33530,-0.05076,-0.13192,0.00000,-0.18022,0.00000,-0.02813,0.00000,-0.21714,-0.00000,-0.01242,-0.00000,-0.10128,-0.00000,-0.10604,0.00000,-0.01852,-0.00000,-0.03925,0.00000,-0.02947,0.00000,-0.23906,-0.00001,-0.02471,-0.00000
2.00000,-0.00442,-0.00000,-0.14578,0.01044,-0.13750,0.00487,-0.00052,-0.00000,-0.04340,0.00000,-0.02625,-0.00000,-0.02377,-0.00000,-0.01732,-0.00000,-0.00451,-0.00000,-0.05261,-0.00000,-0.03007,-0.00000,-0.01202,-0.00000,0.10998,-0.07059,-0.04653,-0.00000,-0.06492,-0.00000,-0.01078,-0.00000,-0.07911,-0.00000,-0.00462,-0.00000,-0.03630,-0.00000,-0.03909,0.00000,-0.00653,-0.00000,-0.01294,-0.00000,-0.01124,-0.00000,-0.08583,0.00000,-0.00864,-0.00000
2.50000,0.00042,-0.00000,-0.01679,-0.00099,-0.01527,0.11143,-0.00013,-0.00000,-0.00379,-0.00000,-0.00219,-0.00000,-0.00210,-0.00000,-0.00152,-0.00000,0.00034,-0.00000,-0.00578,-0.00000,-0.00427,-0.00000,-0.00043,-0.00000,0.03643,0.01312,-0.00478,-0.00000,-0.00794,-0.00000,-0.00111,-0.00000,-0.00964,-0.00000,-0.00017,-0.00000,-0.00302,-0.00000,-0.00509,-0.00000,-0.00145,-0.00000,-0.00076,-0.00000,-0.00101,-0.00000,-0.01011,0.00001,-0.00197,-0.00000
3.00000,-0.00021,-0.00000,0.00494,-0.00436,0.00551,0.12546,0.00007,-0.00000,0.00075,-0.00000,0.00053,-0.00000,0.00172,-0.00000,-0.00029,-0.00000,-0.00008,-0.00000,0.00111,0.00000,0.00108,-0.00000,-0.00003,-0.00000,0.01274,0.06428,0.00064,-0.00000,0.00164,0.00000,0.00036,-0.00000,0.00218,0.00000,0.00005,-0.00000,0.00101,-0.00000,0.00121,-0.00000,0.00038,-0.00000,-0.00033,-0.00000,0.00027,-0.00000,0.00245,0.00001,0.00016,-0.00000
3.50000,0.00003,-0.00000,0.00071,-0.00362,0.00204,0.06437,-0.00002,-0.00000,-0.00014,-0.00000,-0.00007,-0.00000,0.00027,-0.00000,0.00012,-0.00000,-0.00007,-0.00000,0.00025,0.00000,0.00053,-0.00000,0.00001,-0.00000,0.00543,0.03260,0.00019,-0.00000,0.00056,0.00000,0.00013,-0.00000,0.00055,0.00000,-0.00007,-0.00000,-0.00011,-0.00000,0.00037,-0.00000,0.00009,-0.00000,-0.00045,-0.00000,0.00004,-0.00000,0.00074,0.00001,0.00012,-0.00000
4.00000,0.00010,-0.00000,-0.00116,0.01262,-0.00068,0.01843,-0.00001,-0.00000,-0.00023,-0.00000,-0.00020,-0.00000,-0.00029,-0.00000,0.00011,-0.00000,-0.00006,-0.00000,-0.00013,0.00000,-0.00015,-0.00000,0.00004,-0.00000,0.00307,0.01539,-0.00039,-0.00000,-0.00020,0.00000,-0.00001,-0.00000,-0.00029,0.00000,0.00007,-0.00000,-0.00026,-0.00000,-0.00004,-0.00000,-0.00006,-0.00000,-0.00044,-0.00000,-0.00004,-0.00000,-0.00038,0.00000,-0.00004,-0.00000
4.50000,0.00001,-0.00000,-0.00040,0.00298,-0.00040,-0.01256,-0.00000,-0.00000,-0.00011,-0.00000,-0.00022,-0.00000,-0.00008,-0.00000,-0.00002,-0.00000,-0.00007,-0.00000,-0.00014,0.00000,-0.00013,-0.00000,0.00001,-0.00000,0.00258,0.01269,-0.00046,-0.00000,-0.00018,0.00000,-0.00008,-0.00000,-0.00025,-0.00000,-0.00006,-0.00000,-0.00020,-0.00000,-0.00013,-0.00000,-0.00005,-0.00000,-0.00027,-0.00000,-0.00007,-0.00000,-0.00029,0.00000,-0.00004,-0.00000
5.00000,0.00004,-0.00000,-0.00011,-0.00524,-0.00021,-0.01617,-0.00000,-0.00000,-0.00011,0.00000,-0.00016,-0.00000,-0.00003,-0.00000,0.00003,-0.00000,-0.00003,-0.00000,0.00000,0.00000,0.00011,0.00000,0.00003,-0.00000,0.00229,0.00321,-0.00025,0.00000,-0.00003,0.00000,-0.00005,-0.00000,-0.00009,0.00000,0.00005,-0.00000,-0.00012,0.00000,0.00006,-0.00000,0.00011,-0.00000,-0.00018,-0.00000,-0.00005,-0.00000,-0.00009,0.00000,-0.00003,-0.00000
5.50000,-0.00005,-0.00000,0.00017,-0.00610,0.00013,-0.00841,-0.00001,-0.00000,0.00007,-0.00000,-0.00011,-0.00000,-0.00001,-0.00000,-0.00009,0.00000,0.00002,-0.00000,-0.00009,0.00000,0.00007,0.00000,-0.00005,-0.00000,0.00209,0.00511,-0.00016,0.00000,-0.00001,0.00000,-0.00008,-0.00000,-0.00001,0.00000,0.00002,-0.00000,-0.00008,0.00000,-0.00005,-0.00000,-0.00002,-0.00000,-0.00013,-0.00000,-0.00002,-0.00000,-0.00007,-0.00000,-0.00001,-0.00000
6.00000,0.00006,-0.00000,-0.00018,-0.00221,-0.00019,-0.00212,0.00000,-0.00000,-0.00009,0.00794,-0.00009,0.00000,-0.00002,-0.00000,-0.00005,-0.00000,0.00001,-0.00000,-0.00002,0.00000,0.00009,0.00000,0.00007,-0.00000,0.00208,0.00250,-0.00012,0.00000,-0.00001,0.00000,0.00003,-0.00000,-0.00003,-0.00000,-0.00007,-0.00000,-0.00006,0.00000,-0.00005,-0.00000,-0.00004,-0.00000,-0.00011,-0.00000,0.00001,-0.00000,-0.00005,-0.00000,-0.00001,-0.00000
6.50000,0.00001,-0.00000,0.00022,0.00248,0.00021,0.00275,0.00000,-0.00000,-0.00000,0.02563,0.00004,-0.00000,-0.00014,0.00000,-0.00012,0.00000,0.00001,-0.00000,-0.00001,0.00000,-0.00004,-0.00000,0.00007,-0.00000,0.00183,0.00235,-0.00009,0.00000,0.00004,0.00000,-0.00000,-0.00000,0.00000,-0.00000,-0.00003,-0.00000,0.00002,-0.00000,0.00006,-0.00000,-0.00003,-0.00000,-0.00009,-0.00000,0.00003,-0.00000,-0.00003,-0.00000,-0.00000,-0.00000
7.00000,-0.00002,-0.00000,0.00007,0.01628,0.00009,0.01185,-0.00000,-0.00000,-0.00025,-0.02861,-0.00001,-0.00000,0.00002,-0.00000,0.00000,-0.00000,-0.00001,-0.00000,-0.00004,0.00000,-0.00006,-0.00000,-0.00011,-0.00000,0.00182,0.00001,-0.00007,0.00000,-0.00001,0.00000,0.00000,-0.00000,-0.00003,-0.00000,-0.00001,-0.00000,0.00004,-0.00000,-0.00005,-0.00000,0.00001,-0.00000,-0.00007,-0.00000,-0.00001,-0.00000,0.00004,-0.00000,-0.00000,-0.00000
7.50000,-0.00002,-0.00000,0.00004,0.00082,-0.00010,0.00484,-0.00000,-0.00000,-0.00077,-0.14210,-0.00001,-0.00000,0.00004,-0.00000,0.00004,-0.00000,-0.00004,-0.00000,0.00002,0.00000,0.00001,-0.00000,-0.00000,-0.00000,0.00170,0.00039,0.00005,-0.00000,-0.00001,0.00000,0.00005,-0.00000,0.00002,0.00000,-0.00005,-0.00000,0.00001,-0.00000,-0.00006,-0.00000,0.00007,-0.00000,0.00005,-0.00000,0.00001,-0.00000,0.00001,-0.00000,0.00000,-0.00000
8.00000,-0.00002,-0.00000,0.00006,-0.00808,0.00006,-0.00670,0.00000,-0.00000,-0.00062,-0.28997,-0.00002,-0.00000,0.00002,-0.00000,0.00003,-0.00000,0.00002,-0.00000,-0.00000,0.00000,-0.00008,-0.00000,-0.00007,-0.00000,0.00158,0.00143,-0.00000,0.00000,0.00003,-0.00000,0.00002,-0.00000,0.00002,0.00000,0.00001,-0.00000,0.00001,-0.00000,-0.00002,-0.00000,0.00002,-0.00000,-0.00000,-0.00000,-0.00000,-0.00000,0.00003,-0.00000,-0.00000,-0.00000
8.50000,-0.00005,-0.00000,-0.00011,-0.00740,-0.00008,-0.00795,0.00000,-0.00000,0.00071,-0.37345,-0.00001,-0.00000,-0.00002,-0.00000,-0.00001,-0.00000,-0.00001,-0.00000,0.00000,0.00000,0.00000,-0.00000,0.00002,-0.00000,0.00158,-0.00050,-0.00001,-0.00000,0.00001,-0.00000,0.00000,-0.00000,0.00000,0.00000,0.00003,-0.00000,0.00001,-0.00000,0.00002,-0.00000,-0.00000,-0.00000,-0.00001,-0.00000,0.00001,-0.00000,-0.00001,-0.00000,-0.00000,-0.00000
9.00000,0.00001,-0.00000,0.00011,-0.00243,0.00013,-0.00387,-0.00000,-0.00000,0.00062,-0.26122,0.00001,-0.00000,-0.00007,-0.00000,-0.00004,-0.00000,-0.00005,-0.00000,-0.00052,-0.00606,0.00005,-0.00000,0.00001,-0.00000,0.00150,-0.00105,-0.00002,-0.00000,0.00008,0.00544,0.00000,-0.00000,-0.00001,-0.00000,-0.00003,-0.00000,-0.00001,-0.00000,0.00003,-0.00000,-0.00002,-0.00000,-0.00002,-0.00000,-0.00001,-0.00000,0.00002,-0.00000,0.00000,-0.00000
9.50000,0.00003,-0.00000,-0.00017,0.00252,-0.00016,0.00126,-0.00000,-0.00000,0.00013,-0.13013,-0.00001,-0.00000,-0.00002,-0.00000,-0.00003,0.00000,-0.00000,-0.00000,0.00025,0.02162,-0.00000,-0.00000,0.00002,-0.00000,0.00147,0.00029,-0.00001,-0.00000,-0.00008,0.03205,-0.00002,-0.00000,0.00004,0.00000,-0.00001,-0.00000,-0.00001,-0.00000,-0.00000,-0.00000,-0.00000,-0.00000,-0.00001,-0.00000,0.00006,-0.00000,-0.00001,-0.00000,-0.00000,-0.00000
10.00000,0.00235,0.00000,0.00146,0.01002,0.00043,0.00997,-0.00006,-0.00000,-0.00095,-0.03954,0.00105,0.00000,0.00173,0.00000,-0.00015,-0.00000,0.00250,0.00000,0.00090,0.02058,0.00258,0.00000,0.00139,0.00000,0.00147,-0.00210,-0.00167,-0.00268,-0.00116,-0.01083,0.00315,0.00000,0.00256,0.00000,0.00255,0.00000,-0.00094,0.00000,0.00422,0.00000,-0.00028,0.00000,-0.00221,0.00000,-0.00153,0.00000,0.00246,-0.00000,-0.00142,0.00000
10.50000,-0.00070,0.00000,-0.00472,0.00038,-0.00129,0.00147,-0.00029,0.00000,0.00003,0.00959,-0.00765,0.00000,-0.00420,0.00000,-0.00071,0.00450,-0.00070,0.00000,-0.00595,-0.05295,-0.00812,0.00000,-0.00629,0.00000,0.00137,0.00089,-0.00468,-0.01757,-0.00000,-0.12282,-0.00407,0.00000,-0.00423,-0.00000,-0.00071,0.00000,-0.00143,0.00000,-0.00413,0.00000,-0.00188,0.00000,-0.00453,0.00000,0.00303,0.00000,-0.00345,0.00020,-0.00219,0.00000
11.00000,-0.00106,0.00000,-0.02732,-0.00381,0.00014,-0.00433,0.00010,0.00000,0.00235,0.02270,-0.00534,0.00000,-0.00637,0.00000,-0.00034,-0.00110,-0.00119,0.00000,-0.01076,-0.18308,-0.00666,0.00000,0.00162,0.00000,0.00136,-0.00164,-0.00930,-0.07869,-0.00184,-0.27709,-0.00281,0.00000,-0.01771,0.00021,-0.00122,0.00000,-0.00704,0.00000,-0.01044,0.00000,-0.00331,0.00000,0.00117,0.00000,-0.00253,0.00000,-0.01995,-0.00035,0.00150,0.00000
11.50000,0.00197,0.00000,0.00100,-0.00358,0.00021,-0.00374,0.00047,0.00000,0.00157,0.01697,0.00230,0.00000,0.00189,0.00000,0.00041,-0.01970,0.00209,0.00000,0.00024,-0.33173,0.00487,0.00000,0.00003,0.00000,0.00129,0.00474,-0.00188,-0.12639,0.00090,-0.39260,0.00236,0.00000,-0.00044,-0.00022,0.00214,0.00000,-0.00252,-0.00000,0.00251,0.00000,0.00022,0.00000,0.00173,0.00000,-0.00238,0.00000,-0.00140,-0.00023,-0.00207,0.00000
12.00000,0.01024,-0.00000,0.28997,-0.00031,0.00985,-0.00097,0.00086,-0.00000,0.00352,0.00438,0.05548,-0.00000,0.05061,-0.00000,0.00086,-0.08754,0.01081,-0.00000,0.10756,-0.36878,0.06164,-0.00000,0.02630,0.00000,0.00128,-0.00125,0.09861,-0.15462,0.00684,-0.30109,0.02309,0.00000,0.16094,-0.00011,0.01104,-0.00000,0.07611,-0.00000,0.08044,0.00631,0.01464,-0.00000,0.02922,0.00000,0.02373,0.00000,0.17737,-0.00011,0.02127,-0.00000
12.50000,0.02384,-0.00000,0.89439,0.00134,0.01494,0.00095,0.00130,-0.00000,0.00396,0.00073,0.16175,-0.00000,0.14478,-0.00000,0.00210,-0.17879,0.02469,-0.00000,0.32298,-0.24400,0.17869,-0.00000,0.07514,0.00000,0.00128,-0.00246,0.29288,-0.11587,0.00711,-0.13729,0.06287,-0.00000,0.48264,0.00019,0.02569,-0.00000,0.22669,-0.00000,0.23717,0.03067,0.04132,-0.00000,0.08337,0.00000,0.06540,-0.00000,0.52669,0.00002,0.05737,-0.00000
13.00000,0.01374,-0.00000,0.61069,0.00159,-0.01815,0.00113,0.00094,0.00000,-0.00618,0.00025,0.09725,-0.00000,0.08582,-0.00000,-0.00185,-0.28429,0.01584,-0.00000,0.19916,-0.08505,0.10681,-0.00000,0.04489,-0.00000,0.00128,-0.00104,0.17600,0.02081,-0.00934,-0.02800,0.03696,-0.00000,0.29277,0.00015,0.01557,-0.00000,0.13434,-0.00000,0.14497,0.00283,0.02442,-0.00000,0.05398,-0.00000,0.03798,-0.00000,0.32559,0.00008,0.03183,-0.00000
13.50000,0.00147,-0.00000,0.19950,-0.00645,-0.00516,0.00153,0.00022,-0.00000,-0.00151,0.00058,0.00899,-0.00000,0.00694,-0.00000,-0.00022,-0.20314,0.00181,-0.00000,0.01761,0.00250,0.00896,-0.00000,0.00276,-0.00000,0.00127,0.00054,0.01518,0.14206,-0.00253,0.01378,0.00269,-0.00000,0.02985,0.00014,0.00181,-0.00000,0.01200,-0.00000,0.01341,-0.08301,0.00263,-0.00000,0.00642,-0.00000,0.00301,-0.00000,0.02955,0.00004,0.00077,-0.00000
14.00000,-0.00080,-0.00000,0.06539,-0.01463,0.00112,0.00044,-0.00005,-0.00000,0.00051,-0.00044,-0.00803,-0.00000,-0.00603,-0.00000,-0.00042,0.01684,-0.00127,-0.00000,-0.01729,0.03256,-0.00737,-0.00000,-0.00316,-0.00000,-1.00520,0.01784,-0.01460,0.16136,0.00093,0.01975,-0.00284,-0.00000,-0.02549,-0.00001,-0.00123,-0.00000,-0.01148,0.00001,-0.01310,-0.23520,-0.00165,-0.00000,-0.00498,-0.00000,-0.00233,-0.00000,-0.02856,0.00001,-0.00152,-0.00000
14.50000,-0.00048,-0.00000,0.02151,0.04462,0.00104,0.00018,-0.00009,-0.00000,0.00049,0.00006,-0.00319,-0.00000,-0.00290,-0.00000,-0.00029,0.14077,-0.00072,-0.00000,-0.00650,0.01963,-0.00317,-0.00000,-0.00106,-0.00000,-0.29373,-0.00255,-0.00572,0.12291,0.00069,0.01298,-0.00114,-0.00000,-0.01111,-0.00005,-0.00064,-0.00000,-0.00395,0.00011,-0.00662,-0.38542,-0.00083,-0.00000,-0.00324,-0.00000,-0.00107,-0.00000,-0.01160,-0.00000,-0.00047,-0.00000
15.00000,0.00004,-0.00000,0.00698,0.12622,0.00001,-0.00009,-0.00002,-0.00000,0.00020,-0.00014,-0.00006,-0.00000,-0.00055,-0.00000,-0.00001,0.15302,0.00002,-0.00000,0.00103,0.00469,-0.00067,-0.00000,-0.00033,-0.00000,0.11520,-0.00418,-0.00038,0.05324,0.00053,0.00937,-0.00015,-0.00000,-0.00042,-0.00004,0.00003,-0.00000,-0.00041,-0.02415,0.00061,-0.34236,0.00007,-0.00000,0.00025,-0.00000,-0.00021,-0.00000,0.00002,-0.00000,-0.00031,-0.00000
15.50000,0.00156,0.00000,0.00253,0.14749,0.00170,0.00132,0.00007,-0.00000,-0.00011,0.00082,0.00237,-0.00000,-0.00040,-0.00000,-0.00030,0.11687,0.00166,0.00000,0.00100,-0.00269,-0.00068,-0.00000,0.00058,0.00000,0.09412,-0.02446,0.00430,0.02020,0.00074,0.00798,0.00047,0.00000,0.00419,-0.00049,0.00165,0.00000,0.00011,-0.09253,0.00017,-0.17700,0.00122,0.00000,-0.00036,0.00000,0.00050,0.00000,0.00288,0.00005,0.00024,0.00000
16.00000,-0.00179,0.00000,0.00444,0.05773,-0.00066,-0.00135,-0.00017,0.00000,-0.00017,0.00065,-0.00335,-0.00000,-0.00141,-0.00000,-0.00000,0.08333,-0.00200,0.00000,0.00298,-0.00264,0.00077,0.00000,-0.00661,0.00000,0.01887,-0.01321,-0.00336,0.00044,-0.00088,0.00367,-0.00547,0.00000,-0.00508,0.00024,-0.00202,0.00000,-0.00354,-0.13342,-0.00038,-0.04783,-0.00569,0.00000,-0.00070,0.00000,-0.00559,0.00000,-0.00423,0.00012,-0.00660,0.00000
16.50000,-0.00738,0.00000,0.00230,-0.01531,0.00012,-0.00185,0.00008,0.00000,0.00002,0.00027,-0.00970,-0.00000,-0.01201,-0.00000,-0.00015,0.04866,-0.00700,0.00000,-0.00017,-0.01477,0.00048,0.00000,-0.00050,0.00000,0.00326,0.06233,-0.02122,-0.00830,0.00055,-0.00108,-0.00073,0.00000,-0.02806,0.00033,-0.00762,0.00000,-0.01508,-0.12738,0.00079,0.01435,0.00192,0.00000,-0.00744,0.00000,-0.00073,0.00000,-0.02890,0.00038,-0.00098,0.00000
17.00000,0.00105,0.00000,0.00141,-0.01938,0.00125,-0.00084,0.00046,-0.00000,0.00069,-0.00005,-0.00196,0.00000,-0.00249,-0.00000,0.00002,0.02957,0.00149,0.00000,-0.00044,-0.02300,0.00169,0.00000,-0.00088,0.00000,0.02727,0.14844,-0.00496,-0.00964,0.00111,-0.00335,-0.00006,0.00000,-0.00902,0.00051,0.00103,0.00000,-0.00195,-0.06340,0.00117,0.02592,0.00074,0.00000,-0.00140,0.00000,-0.00006,0.00000,-0.00401,0.00026,0.00256,0.00000
17.50000,0.01578,-0.00000,-0.31097,-0.00290,0.00582,0.00024,0.00117,0.00000,0.00119,-0.00020,0.09029,0.00000,0.08014,-0.00000,0.00115,0.01565,0.01807,-0.00000,0.00507,0.03512,0.00307,0.00000,0.04280,0.00000,-0.02341,0.13330,0.15887,-0.00703,0.00213,-0.00390,0.03419,-0.00000,0.25070,-0.00051,0.01586,0.00000,0.11924,0.04109,0.00295,0.01465,0.02269,-0.00000,0.04680,-0.00000,0.03577,-0.00000,0.27387,0.00024,0.02759,0.00000
18.00000,0.04150,0.00000,-1.32631,0.00459,0.00771,0.00080,0.00233,-0.00000,0.00187,-0.00013,0.26922,0.00000,0.23827,0.00000,0.00122,0.01614,0.04356,-0.00000,0.00645,0.20814,0.00266,-0.00000,0.12477,0.00000,-0.48970,-0.04693,0.48340,-0.00437,0.00453,-0.00849,0.10172,-0.00000,0.78601,0.00009,0.04457,-0.00000,0.36919,0.11659,0.00402,0.00404,0.06715,-0.00000,0.14231,-0.00000,0.10608,-0.00000,0.85937,-0.00022,0.09229,0.00000
18.50000,0.02521,-0.00000,-0.99404,0.00483,-0.00909,0.00071,0.00135,-0.00000,-0.00244,0.00014,0.15601,0.00000,0.13991,-0.00000,-0.00175,0.01492,0.02324,-0.00000,-0.00888,0.38838,-0.00494,-0.00000,0.07226,-0.00000,-1.47662,-0.12426,0.28632,-0.00303,-0.00572,-0.02845,0.05837,-0.00000,0.49639,-0.00002,0.02505,-0.00000,0.21946,0.13520,-0.00487,0.00061,0.03916,-0.00000,0.08239,-0.00000,0.06160,-0.00000,0.61082,-0.00007,0.05471,-0.00000
19.00000,0.00319,-0.00000,-0.13244,0.00406,-0.00679,-0.00029,0.00025,-0.00000,-0.00073,-0.00913,0.01538,-0.00000,0.01458,-0.00000,-0.00062,0.01258,0.00205,-0.00000,-0.00249,0.38118,-0.00078,-0.00000,0.00701,-0.00000,-1.09948,-0.08835,0.02918,-0.00009,-0.00143,-0.00138,0.00582,-0.00000,0.05525,0.00230,0.00206,-0.00000,0.02460,0.11567,-0.00156,0.00017,0.00369,-0.00000,0.00889,-0.00000,0.00634,-0.00000,0.20941,-0.00008,0.00554,-0.00000
19.50000,-0.00217,-0.00000,0.07977,0.00150,0.00828,0.00060,0.00012,0.00000,-0.00031,-0.02958,-0.01023,-0.00000,-0.01023,-0.00000,0.00042,0.01517,-0.00122,-0.00000,0.00083,0.20211,0.00021,-0.00000,-0.00556,-0.00000,-0.37497,-0.03878,-0.02246,0.00066,0.00153,0.08527,-0.00342,-0.00000,-0.04093,-0.00384,-0.00176,-0.00000,-0.01582,0.05487,0.00008,-0.00013,-0.00182,-0.00000,-0.00735,-0.00000,-0.00404,-0.00000,0.08153,0.00006,-0.00448,-0.00000
20.00000,-0.00123,-0.00000,0.04058,-0.00027,0.02856,0.00037,-0.00006,-0.00000,0.00126,-0.01383,-0.00443,-0.00000,-0.00426,0.00000,0.00037,0.01781,-0.00057,-0.00000,0.00067,0.05367,0.00015,-0.00000,-0.00219,-0.00000,-0.12836,-0.00968,-0.00907,0.00083,-0.00105,0.23947,-0.00146,-0.00000,-0.01884,-0.01433,-0.00052,-0.00000,-0.00716,0.01250,-0.00000,-0.00109,-0.00090,-0.00000,-0.00297,-0.00000,-0.00169,-0.00000,0.05045,-0.00000,-0.00182,-0.00000
20.50000,0.00023,-0.00000,0.00545,0.00180,-0.02377,-0.00008,-0.00011,-0.00000,0.00052,0.05931,-0.00058,-0.00000,-0.00017,-0.00000,-0.00012,0.01656,0.00003,-0.00000,0.00014,0.00145,0.00005,-0.00000,-0.00004,-0.00000,-0.04660,0.00153,0.00006,0.00018,-0.00135,0.38040,-0.00027,-0.00000,-0.00174,0.02042,0.00001,-0.00000,-0.00088,-0.00522,0.00013,-0.00002,-0.00021,-0.00000,-0.00023,-0.00000,0.00005,-0.00000,0.04993,0.00008,0.00006,-0.00000
21.00000,0.00007,-0.00000,-0.00445,0.00030,-0.35830,-0.00036,-0.00006,-0.00000,-0.00041,0.18390,0.00015,0.00000,0.00028,-0.00000,0.00008,0.00413,0.00007,-0.00000,-0.00018,-0.02526,-0.00001,-0.00000,0.00009,-0.00000,-0.01952,0.00308,0.00099,-0.00016,-0.00000,0.32567,-0.00001,-0.00000,0.00086,0.10468,0.00001,-0.00000,0.00072,-0.01437,-0.00069,-0.01369,0.00036,-0.00000,0.00021,-0.00000,0.00017,-0.00000,0.04973,-0.00002,0.00022,-0.00000
21.50000,-0.00002,-0.00000,-0.01062,-0.00034,-0.84564,-0.00029,0.00007,-0.00000,-0.00097,0.33098,0.00003,0.00000,0.00006,0.00000,-0.00006,0.00156,0.00003,-0.00000,-0.00009,-0.02336,-0.00007,-0.00000,0.00008,-0.00000,-0.01067,0.00130,0.00016,-0.00024,0.00072,0.17651,-0.00001,-0.00000,0.00039,0.13556,-0.00001,-0.00000,0.00009,-0.01088,-0.00040,-0.02630,0.00016,-0.00000,0.00007,-0.00000,0.00006,-0.00000,0.04944,0.00006,-0.00004,-0.00000
22.00000,-0.00002,-0.00000,0.00470,-0.00023,-0.37667,-0.00010,0.00003,-0.00000,-0.00050,0.35493,-0.00000,0.00000,-0.00004,0.00000,0.00011,0.00310,0.00001,-0.00000,-0.00004,-0.01314,-0.00002,-0.00000,0.00000,-0.00000,0.15118,-0.00286,-0.00022,-0.00007,-0.00002,0.05128,-0.00004,-0.00000,0.00003,0.09644,-0.00002,-0.00000,0.00018,-0.00462,0.00093,0.00228,0.00013,0.00000,0.00003,-0.00000,0.00001,-0.00000,0.04919,-0.00006,-0.00006,-0.00000
22.50000,0.00001,-0.00000,0.10305,-0.00087,-0.00835,0.00001,0.00003,-0.00000,-0.00003,0.21758,-0.00001,0.00000,0.00004,-0.00000,-0.00014,0.00622,-0.00006,-0.00000,0.00007,-0.00458,-0.00000,-0.00000,-0.00013,-0.00000,-0.00705,-0.00943,-0.00009,-0.00016,0.00013,0.00583,-0.00004,-0.00000,0.00035,0.01882,-0.00002,-0.00000,-0.00026,0.00124,0.00126,0.11121,-0.00003,0.00000,-0.00019,-0.00000,-0.00004,-0.00000,0.04883,0.00004,0.00009,-0.00000
23.00000,0.00003,-0.00000,0.27735,-0.00015,0.04039,0.00004,0.00001,-0.00000,-0.00006,0.09715,-0.00001,0.00000,-0.00003,0.00000,0.00016,0.00758,-0.00004,-0.00000,-0.00008,0.00191,0.00000,-0.00000,0.00002,-0.00000,-0.04498,-0.00270,-0.00024,-0.00000,-0.00003,-0.01470,-0.00003,-0.00000,0.00029,-0.02106,-0.00002,-0.00000,0.00023,0.01690,-0.00097,0.27617,-0.00005,-0.00000,0.00000,-0.00000,-0.00002,-0.00000,0.04857,-0.00007,0.00001,-0.00000
23.50000,-0.00002,-0.00000,0.14890,-0.00119,0.01263,0.00004,-0.00002,-0.00000,0.00001,0.02563,-0.00000,0.00000,0.00002,-0.00000,-0.00017,0.00636,-0.00008,-0.00000,0.00011,0.00330,-0.00001,0.00000,-0.00001,-0.00000,-0.02186,-0.00097,-0.00004,-0.00037,-0.00014,-0.01741,0.00010,0.00000,0.00001,-0.01518,-0.00001,-0.00000,-0.00011,0.00283,-0.00096,0.39387,0.00006,-0.00000,0.00005,-0.00000,-0.00001,-0.00000,0.04824,0.00004,0.00001,-0.00000
24.00000,-0.00000,-0.00000,0.00852,-0.00088,-0.00005,0.00003,-0.00002,-0.00000,-0.00000,-0.00749,0.00006,-0.00000,-0.00002,-0.00000,0.00019,0.00576,0.00002,-0.00000,-0.00013,0.00260,0.00001,0.00000,0.00000,-0.00000,-0.00433,-0.00127,0.00008,0.00040,0.00012,-0.01207,-0.00006,-0.00000,-0.00039,0.00318,-0.00004,-0.00000,0.00007,-0.00772,-0.00009,0.29230,-0.00003,-0.00000,0.00002,-0.00000,0.00000,-0.00000,0.04800,-0.00005,0.00002,-0.00000
24.50000,0.00002,-0.00000,-0.01312,-0.00037,-0.00088,0.00002,0.00002,-0.00000,0.00011,-0.01336,0.00004,-0.00000,-0.00007,0.00000,-0.00020,0.00485,0.00002,-0.00000,0.00015,0.00180,0.00001,-0.00000,-0.00002,-0.00000,0.00061,-0.00119,0.00016,0.00045,-0.00014,-0.00577,0.00002,-0.00000,-0.00008,0.00423,-0.00002,-0.00000,0.00020,-0.00535,0.00024,0.15091,0.00010,0.00000,-0.00001,-0.00000,0.00004,-0.00000,0.04770,0.00005,0.00005,-0.00000
25.00000,0.00002,-0.00000,-0.00548,-0.00040,-0.00015,0.00002,-0.00000,-0.00000,-0.00012,-0.00845,0.00004,-0.00000,0.00003,-0.00000,0.00022,0.00471,-0.00001,-0.00000,-0.00017,0.00115,0.00001,0.00000,-0.00005,-0.00000,0.00000,0.00000,-0.00001,0.00024,0.00016,-0.00025,-0.00008,-0.00000,0.00017,0.00220,-0.00001,-0.00000,0.00161,0.00051,0.00028,0.03659,-0.00002,-0.00000,-0.00010,-0.00000,-0.00002,-0.00000,0.04748,-0.00004,0.00000,-0.00000
25.50000,0.00004,-0.00000,-0.00068,-0.00019,0.00004,0.00002,-0.00000,-0.00000,0.00018,-0.00007,-0.00008,0.00000,0.00001,-0.00000,-0.00024,0.00380,0.00003,-0.00000,0.00017,0.00055,0.00000,-0.00000,-0.00000,-0.00000,0.00000,0.00000,0.00003,-0.00003,-0.00019,0.00237,-0.00006,-0.00000,0.00004,0.00153,0.00002,-0.00000,-0.00513,-0.00076,-0.00029,-0.01410,-0.00007,-0.00000,-0.00001,-0.00000,0.00001,-0.00000,0.04719,0.00005,-0.00001,-0.00000
26.00000,-0.00002,-0.00000,-0.00009,-0.00024,0.00003,0.00002,0.00000,-0.00000,-0.00021,0.00445,0.00004,-0.00000,0.00002,-0.00000,0.00025,0.00368,-0.00003,-0.00000,-0.00018,0.00017,-0.00001,0.00000,0.00002,-0.00000,0.00000,0.00000,-0.00012,-0.00015,0.00018,0.00164,0.00004,-0.00000,0.00009,-0.00182,0.00006,-0.00000,-0.01059,-0.00088,0.00020,-0.02204,-0.00003,-0.00000,-0.00010,0.00000,-0.00004,-0.00000,0.04696,-0.00005,0.00002,-0.00000
26.50000,-0.00002,-0.00000,0.00000,0.00008,0.00001,0.00002,0.00000,-0.00000,0.00027,0.00330,0.00004,-0.00000,-0.00005,0.00000,-0.00025,0.00267,0.00001,-0.00000,0.00018,-0.00014,-0.00001,0.00000,-0.00002,-0.00000,0.00000,0.00000,0.00002,-0.00014,-0.00020,0.00126,0.00001,-0.00000,0.00004,-0.00199,0.00000,-0.00000,0.02207,-0.00000,-0.00020,-0.01133,0.00002,-0.00000,0.00000,-0.00000,0.00001,-0.00000,0.04666,0.00005,0.00000,-0.00000
27.00000,0.00003,-0.00000,0.00000,0.00022,-0.00000,0.00002,0.00001,-0.00000,-0.00002,-0.00765,0.00002,-0.00000,0.00001,-0.00000,0.00027,0.00262,0.00002,0.00001,-0.00018,-0.00027,-0.00000,0.00000,0.00002,-0.00000,0.00000,0.00000,-0.00005,-0.00006,0.00018,0.00043,0.00949,0.00000,-0.00001,-0.00072,-0.00004,-0.00000,0.15238,-0.00018,0.00027,-0.00103,0.00006,-0.00000,0.00003,-0.00000,-0.00002,-0.00000,0.02340,0.00637,-0.00000,-0.00000
27.50000,0.00001,-0.00000,0.00003,0.00008,-0.00004,0.00002,0.00000,-0.00000,-0.00012,-0.00573,-0.00009,-0.00000,0.00003,-0.00000,-0.00027,0.00167,0.00030,0.00031,0.00018,-0.00035,-0.00000,0.00000,0.00003,-0.00000,0.00000,0.00000,0.00005,-0.00005,-0.00266,0.00584,-0.00317,0.00000,0.00002,0.00047,0.00000,-0.00000,0.24263,0.00043,-0.00023,0.00025,0.00002,-0.00000,-0.00001,-0.00000,-0.00002,-0.00000,0.00799,-0.00151,-0.00001,-0.00000
28.00000,-0.00000,-0.00000,0.00000,-0.00015,-0.00002,0.00002,0.00001,-0.00000,0.00013,-0.00361,-0.00006,-0.00000,0.00002,-0.00000,0.00278,-0.00368,-0.00012,0.01232,-0.00018,-0.00032,-0.00000,0.00000,0.00002,-0.00000,0.00000,0.00000,-0.00005,-0.00000,-0.00032,0.00276,-0.00564,0.00000,0.00009,0.00035,-0.00002,-0.00000,0.07137,0.00079,0.00024,0.00027,-0.00004,-0.00000,0.00001,-0.00000,0.00003,-0.00000,0.00294,-0.01732,-0.00000,-0.00000
28.50000,-0.00001,-0.00000,-0.00008,-0.00005,-0.00001,0.00002,0.00000,-0.00000,-0.00011,-0.00200,-0.01152,0.00000,0.00001,-0.00000,-0.00179,-0.00520,-0.00013,0.01475,0.00017,-0.00029,-0.00000,0.00000,0.00000,-0.00000,0.00000,0.00000,0.00004,-0.00001,0.01447,-0.00231,-0.00760,0.00000,-0.00004,0.00207,-0.00001,-0.00000,-0.00532,0.00075,-0.00023,-0.00042,0.00000,-0.00000,0.00001,-0.00000,0.00000,-0.00000,0.00104,0.00722,0.00001,-0.00000
29.00000,0.00000,-0.00000,0.00006,0.00004,0.00000,0.00002,0.00000,-0.00000,0.00017,-0.00026,-0.01123,-0.00002,-0.00002,-0.00000,-0.00922,-0.00323,-0.00044,-0.04580,-0.00017,-0.00021,-0.00000,0.00000,-0.00002,-0.00000,0.00000,0.00000,-0.00005,0.00002,0.00825,-0.00458,0.02377,-0.00000,0.00001,-0.00187,0.00003,-0.00000,-0.00763,0.00059,0.00024,-0.00024,0.00000,-0.00000,-0.00003,-0.00000,0.00000,-0.00000,0.00043,0.08512,0.00000,-0.00000
29.50000,0.00009,-0.00000,-0.00080,-0.00025,0.00032,0.00001,-0.00000,-0.00000,0.00046,0.00117,0.08857,0.00002,-0.00289,0.00000,-0.00502,-0.00091,-0.00245,-0.14285,0.00189,0.00008,0.00035,0.00000,-0.00303,0.00000,0.00000,0.00000,-0.00079,-0.00140,-0.11482,-0.00419,0.15608,-0.00000,0.00164,-0.00450,0.00010,-0.00000,-0.00288,0.00381,0.00336,0.00569,-0.00199,0.00000,-0.00305,0.00000,-0.00269,0.00000,0.00014,0.15527,-0.00264,0.00000
30.00000,0.00003,-0.00000,-0.00116,0.00014,-0.00040,-0.00000,-0.00000,-0.00000,-0.00029,-0.00266,0.38042,-0.00014,0.00307,0.00000,0.06989,0.00065,0.00056,-0.26489,-0.00171,0.00272,-0.00023,0.00000,0.00405,0.00001,0.00000,0.00000,0.00065,-0.00056,-0.47434,-0.00155,0.23703,-0.00000,0.00073,0.01288,0.00003,-0.00000,0.00010,0.00137,0.00009,0.00349,0.00143,0.00000,0.00315,0.00000,0.00292,0.00000,0.00007,0.04654,0.00295,0.00000
30.50000,0.00002,-0.00000,0.00141,-0.00024,0.00037,-0.00000,0.00000,-0.00000,-0.00020,-0.00163,0.41676,-0.00004,-0.01745,0.00013,0.25124,0.00131,-0.00421,-0.33169,0.00765,-0.00075,-0.00056,0.00001,-0.01304,0.00000,0.00000,0.00000,0.00170,0.00094,0.00000,0.00000,0.06905,-0.00000,-0.00150,0.00867,0.00000,-0.00000,0.00107,-0.00258,-0.00142,-0.00193,-0.01006,0.00000,-0.01389,0.00000,-0.01207,0.00000,0.00245,0.06516,-0.01071,0.00000
31.00000,0.00008,-0.00000,0.00284,0.00688,0.00008,0.00000,0.00000,-0.00000,0.00022,-0.00115,0.08468,0.00023,-0.03759,0.00014,0.19727,0.00175,-0.01484,-0.15675,0.02486,-0.00254,0.00032,0.00000,-0.03004,0.00000,0.00000,0.00000,-0.00078,0.00176,0.00000,0.00000,-0.00829,-0.00000,0.00515,-0.05029,0.00007,0.00000,0.00082,-0.00305,0.00117,-0.00673,-0.01815,0.00000,-0.03235,-0.00000,-0.02665,0.00000,0.00344,-0.03517,-0.02516,0.00000
31.50000,0.00011,0.00000,0.00009,0.00081,0.00046,0.00001,0.00001,-0.00000,0.00046,-0.00009,-0.02173,0.00147,0.12991,0.00007,0.02881,0.00199,0.02283,0.06158,-0.05133,-0.00218,0.00094,0.00000,0.06371,-0.00000,0.00000,0.00000,0.00015,0.00059,0.00000,0.00000,-0.01218,-0.00000,0.03630,-0.13071,0.00014,0.00000,0.00110,-0.00113,0.00220,-0.00565,0.03684,0.00000,0.07276,-0.00000,0.05634,-0.00000,-0.00184,-0.03643,0.04716,0.00000
32.00000,0.00034,0.00000,0.00299,0.00475,0.00163,0.00001,0.00001,-0.00000,0.00237,0.00061,-0.00947,-0.01141,0.85263,-0.00003,-0.00967,0.00208,0.17536,0.18457,-0.42480,-0.00086,0.00217,-0.00000,0.47374,-0.00000,0.00000,0.00000,0.00651,-0.00040,0.00000,0.00000,-0.00121,-0.00000,-0.01674,-0.13366,0.00022,0.00000,0.00651,0.00038,0.00407,-0.00235,0.28080,0.00000,0.53741,-0.00005,0.42046,-0.00000,-0.60821,-0.00415,0.36480,-0.00000
32.50000,-0.00091,0.00000,-0.00630,-0.02331,-0.00099,0.00001,-0.00001,-0.00000,-0.00126,0.00138,-0.00759,-0.00360,1.63675,-0.00001,-0.00786,0.00205,0.28238,0.20404,-0.83210,0.00043,-0.00137,-0.00000,0.82294,-0.00008,0.00000,0.00000,-0.00350,-0.00070,0.00000,0.00000,-0.00080,-0.00000,-0.54466,-0.05758,-0.00026,-0.00000,-0.00325,0.00088,-0.00281,0.00058,0.45005,-0.00000,0.93422,-0.00011,0.70346,-0.00000,-1.17636,0.01283,0.60562,-0.00000
33.00000,0.00588,0.00000,-0.00168,-0.07136,-0.00147,0.00001,-0.00000,-0.00000,-0.00183,0.00116,-0.00646,0.04145,0.72983,0.00003,-0.00336,0.00190,0.08710,0.16834,0.00000,0.00000,0.00586,-0.00000,0.26569,0.00001,0.00000,0.00000,-0.00619,-0.00040,0.00000,0.00000,-0.00149,-0.00000,-1.59261,-0.00357,-0.00030,-0.00000,-0.00580,0.00078,-0.00359,0.00131,0.13663,-0.00000,0.30629,0.00001,0.22373,-0.00001,-0.41564,0.01089,0.18767,-0.00000
33.50000,-0.00265,-0.00000,-0.00086,-0.11725,-0.00025,0.00001,-0.00001,-0.00000,-0.00047,0.00102,-0.00050,0.11673,0.24621,-0.00003,-0.00022,0.00170,-0.00533,0.12577,0.00000,0.00000,-0.00502,-0.00000,-0.02117,0.00000,0.00000,0.00000,-0.00055,-0.00030,0.00000,0.00000,-0.00023,-0.00000,-1.19500,0.01046,-0.00011,-0.00000,-0.00092,0.00029,-0.00012,0.00211,-0.01009,-0.00000,-0.02242,0.00000,-0.01676,-0.00001,0.02467,0.00409,-0.01535,-0.00000
34.00000,-0.01751,0.00000,-0.04231,-0.09510,0.00005,0.00001,-0.00000,-0.00000,0.00031,0.00033,0.00097,0.15054,0.08124,0.00274,0.00022,0.00147,-0.01130,0.08342,0.00000,0.00000,-0.00868,-0.00000,-0.03678,0.00000,0.00000,0.00000,0.00079,-0.00007,0.00000,0.00000,-0.00002,-0.00000,-0.12373,0.00850,-0.00000,-0.00000,0.00043,0.00023,0.00026,0.00327,-0.01679,-0.00000,-0.04086,-0.00001,-0.02998,-0.00000,0.06188,-0.00110,-0.02481,-0.00000
34.50000,-0.08067,-0.00000,-0.12613,-0.03941,0.00013,0.00001,0.00000,-0.00000,-0.00006,0.00020,0.00047,0.09751,0.02672,-0.00826,0.00000,0.00125,-0.00266,0.03322,0.00000,0.00000,-0.01288,-0.00000,-0.00800,-0.00000,0.00000,0.00000,0.00036,0.00006,0.00000,0.00000,0.00008,0.00000,0.12115,0.00486,0.00003,-0.00000,0.00038,0.00006,-0.00129,0.00400,-0.00322,-0.00000,-0.01196,-0.00000,-0.00688,0.00000,-0.00267,-0.00332,-0.00418,-0.00000
35.00000,-0.09004,-0.00000,-0.07241,-0.00754,-0.00004,0.00000,0.00000,-0.00000,0.00019,-0.00045,0.00000,0.02345,0.00890,-0.01523,-0.00001,0.00107,0.00005,0.00949,0.00000,0.00000,0.02285,-0.00000,0.00128,-0.00000,0.00000,0.00000,0.00007,0.00007,0.00000,0.00000,-0.00003,0.00000,0.05731,0.00251,0.00001,-0.00000,0.00001,-0.00010,0.00506,0.00093,0.00008,-0.00000,0.00005,-0.00000,0.00083,0.00000,-0.11557,-0.00235,0.00079,-0.00000
35.50000,-0.03343,-0.00000,-0.00612,0.00407,-0.00001,0.00001,-0.00000,-0.00000,-0.00016,-0.00031,0.00045,-0.01298,0.00293,0.01682,-0.00006,0.00071,0.00141,0.01346,0.00000,0.00000,0.21934,-0.00408,0.00219,0.00009,0.00000,0.00000,0.00008,-0.00004,0.00000,0.00000,0.00015,0.00000,0.00604,0.00085,0.00001,-0.00000,0.00005,-0.00008,0.00517,-0.00174,-0.00166,-0.00000,0.00317,-0.00001,0.00214,-0.00000,-0.17969,-0.00103,0.00225,-0.00001
36.00000,-0.01270,-0.00000,0.00538,0.00364,-0.00001,0.00000,-0.00000,-0.00000,0.00018,-0.00073,0.00002,-0.00997,0.00096,0.11304,0.00012,0.00065,0.00052,0.01299,0.00000,0.00000,0.42125,-0.00321,0.00133,0.00005,0.00000,0.00000,0.00003,0.00008,0.00000,0.00000,-0.00004,-0.00000,-0.00348,0.00100,0.00001,-0.00000,0.00006,-0.00010,-0.00373,-0.00286,0.00133,-0.00000,0.00243,-0.00081,0.00082,0.00003,-0.05145,0.00068,-0.00223,-0.00053
36.50000,-0.00615,-0.00000,0.00227,0.00393,0.00004,0.00001,0.00000,-0.00000,-0.00016,-0.00042,0.00043,0.00090,0.00033,0.17872,-0.00002,0.00017,-0.00778,0.00733,0.00000,0.00000,0.15535,-0.00347,-0.01403,0.00018,0.00000,0.00000,0.00001,0.00008,0.00000,0.00000,-0.00000,0.00000,-0.00116,0.00122,0.00001,-0.00000,0.00002,-0.00012,-0.04632,-0.00225,-0.00790,0.00000,-0.01611,0.00092,-0.01118,-0.00033,0.00436,0.00110,-0.01090,-0.00007
37.00000,-0.00470,0.00000,0.00017,0.00349,0.00006,0.00001,0.00000,-0.00000,0.00019,-0.00071,-0.00001,0.00127,0.00013,0.10175,0.00005,0.00033,-0.00981,0.00245,0.00000,0.00000,-0.00247,0.02376,-0.02703,0.00041,0.00000,0.00000,0.00012,-0.00002,0.00000,0.00000,0.00006,0.00000,0.00001,0.00150,0.00002,-0.00000,0.00016,-0.00009,-0.12232,-0.00090,-0.01474,0.00000,-0.02461,0.00026,-0.02593,0.00042,0.00656,0.00060,-0.02429,0.00020
37.50000,-0.00454,-0.00000,0.00004,0.00119,0.00005,0.00001,-0.00000,-0.00000,-0.00008,-0.00031,0.00052,0.00064,0.00006,0.00456,0.00017,0.00050,0.02259,-0.00000,0.00000,0.00000,-0.01800,0.07270,0.06049,-0.00008,0.00000,0.00000,0.00029,-0.00013,0.00000,0.00000,0.00010,0.00000,0.00036,0.00175,0.00001,-0.00000,0.00018,-0.00006,-0.06515,0.00016,0.03350,0.00000,0.06843,0.00001,0.05199,-0.00004,0.00204,0.00037,0.04656,-0.00006
38.00000,-0.00452,-0.00000,0.00016,-0.00085,0.00002,0.00001,-0.00000,-0.00000,0.00024,-0.00055,0.00061,0.00958,0.00002,-0.02082,-0.00000,0.00012,0.16420,-0.00028,0.00000,0.00000,-0.00522,0.11470,0.45484,-0.00019,0.00000,0.00000,0.00017,-0.01918,0.00000,0.00000,0.00009,-0.00000,-0.00004,0.00239,0.00001,-0.00000,0.00021,0.00001,-0.00350,0.00084,0.25982,0.00000,0.51228,-0.00022,0.39746,0.00012,-0.00007,0.00159,0.34749,-0.00005
38.50000,-0.00452,-0.00000,-0.00006,-0.00023,-0.00004,0.00001,-0.00000,-0.00000,-0.00020,-0.00013,0.00194,-0.00462,0.00001,0.00199,-0.00003,-0.00019,0.26791,0.00016,0.00000,0.00000,0.00030,0.09418,0.77100,-0.00016,0.00000,0.00000,-0.00046,-0.00890,0.00000,0.00000,-0.00006,-0.00000,0.00011,0.00198,-0.00000,-0.00000,-0.00015,0.00004,0.00543,0.00059,0.42508,0.00000,0.90802,-0.00008,0.66482,-0.00028,-0.00021,-0.00015,0.56670,-0.00009
39.00000,-0.00452,-0.00000,-0.00035,0.00047,-0.00008,-0.00000,-0.00000,-0.00000,0.00005,-0.00036,0.00682,-0.00948,0.00001,0.01053,-0.00014,-0.00001,0.08100,0.00096,0.00000,0.00000,0.00037,0.04819,0.24806,0.00264,0.00000,0.00000,-0.00050,0.03990,0.00000,0.00000,-0.00008,-0.00000,-0.00022,0.00155,-0.00001,-0.00000,-0.00022,0.00005,0.00200,0.00069,0.12907,0.00000,0.39176,-0.00003,0.20913,0.00005,-0.00025,-0.00064,0.17388,-0.00008
39.50000,-0.00452,-0.00000,-0.00471,-0.00737,-0.00255,-0.00016,-0.00000,-0.00000,0.00243,-0.00244,0.00129,-0.00613,0.00000,-0.00114,-0.00008,0.00026,-0.00649,0.00146,0.00000,0.00000,0.00014,0.00318,-0.01803,-0.00050,0.00000,0.00000,-0.00133,0.10154,0.00000,0.00000,-0.00009,-0.00000,0.00012,0.00070,-0.00001,-0.00000,-0.00019,0.00001,0.00033,-0.00007,-0.01056,0.00000,0.12911,0.00009,-0.01529,-0.00021,-0.00008,-0.00071,-0.01317,0.00017
40.00000,-0.00452,-0.00000,0.00867,0.00171,0.00247,-0.00015,-0.00000,-0.00000,0.00051,-0.00085,-0.03409,-0.00041,0.00000,-0.00130,0.00003,0.00050,-0.00981,0.00169,0.00000,0.00000,-0.00005,-0.01148,-0.03347,-0.00363,0.00000,0.00000,-0.00474,0.13008,0.00000,0.00000,0.00000,-0.00000,-0.00018,0.00053,-0.00000,-0.00000,-0.00004,-0.00001,-0.00020,0.00010,-0.01599,-0.00000,0.04079,0.00002,-0.02584,0.00033,-0.00008,-0.00030,-0.02189,-0.00001
40.50000,-0.00452,-0.00000,0.00131,0.00494,0.00961,-0.00004,-0.00000,-0.00000,-0.00083,-0.00019,-0.11489,0.00205,-0.18088,0.07277,-0.00003,0.00064,-0.00199,0.00167,0.00000,0.00000,0.00004,-0.00672,-0.00894,-0.00677,0.00000,0.00000,0.01354,0.06271,0.00000,0.00000,-0.00002,-0.00000,0.00017,-0.00010,-0.00000,-0.00000,-0.00004,-0.00003,-0.00008,0.00009,-0.00276,-0.00000,0.02770,0.00004,-0.00832,-0.00007,-0.00002,-0.00010,-0.00419,-0.00002
41.00000,-0.00452,-0.00000,-0.00204,0.00396,0.00553,0.00005,-0.00000,-0.00000,0.00120,0.00073,-0.08091,0.00286,0.03328,-0.08005,-0.00175,0.00106,0.00001,0.00154,0.00000,0.00000,-0.00002,-0.00110,0.00044,0.07386,0.00000,0.00000,0.03739,-0.05630,0.00000,0.00000,0.00001,-0.00000,-0.00018,-0.00005,-0.00000,-0.00000,0.00002,-0.00001,0.00006,0.00009,-0.00015,-0.00000,0.02758,-0.00002,0.00010,0.00000,-0.00007,-0.00006,0.00053,-0.00003
41.50000,-0.00452,-0.00000,-0.01258,0.00135,-0.08758,0.00010,-0.00000,-0.00000,-0.00252,0.00056,-0.00970,0.00164,0.05016,-0.05611,0.00023,0.00099,0.00003,0.00142,0.00000,0.00000,0.00003,0.00011,0.00086,0.15040,0.00000,0.00000,-0.03566,-0.12657,0.00000,0.00000,0.00002,-0.00000,0.00017,-0.00056,-0.00000,-0.00000,-0.00003,-0.00001,0.00006,0.00023,0.00006,-0.00000,0.02748,0.00002,0.00158,-0.00004,0.00008,-0.00009,0.00028,-0.00001
42.00000,-0.00452,-0.00000,-0.03886,-0.00059,-0.32246,0.00006,-0.00000,-0.00000,-0.01270,0.00086,0.00512,0.00123,0.02120,-0.00204,-0.00950,0.00000,-0.00021,0.00128,0.00000,0.00000,-0.00004,0.00048,0.00014,0.11532,0.00000,0.00000,-0.51570,-0.10870,0.00000,0.00000,-0.00001,-0.00000,-0.00018,-0.00038,0.00419,0.00000,0.00002,0.00001,-0.00005,0.00022,-0.00001,0.00000,0.02738,-0.00003,0.00136,0.00011,-0.00002,-0.00024,0.00015,-0.00000
42.50000,-0.00452,-0.00000,-0.02833,-0.00187,0.00000,0.00000,-0.00000,-0.00000,-0.01405,0.00114,0.00292,0.00028,0.00399,0.04708,-0.01376,-0.00060,-0.00022,0.00113,0.00000,0.00000,0.00004,0.00048,0.00011,0.02875,0.00000,0.00000,-1.25646,-0.04900,0.00000,0.00000,-0.00001,-0.00000,0.00018,-0.00080,-0.00228,0.00001,-0.00003,0.00000,-0.00004,0.00026,-0.00010,0.00000,0.02728,0.00002,0.00042,-0.00010,-0.00001,0.00004,0.00007,0.00000
43.00000,-0.00452,-0.00000,-0.00279,-0.00168,0.00000,0.00000,-0.00000,-0.00000,-0.00273,0.00085,0.00071,0.00014,-0.00043,0.04053,0.03096,-0.00059,-0.00018,0.00097,0.00000,0.00000,-0.00002,0.00099,0.00012,-0.01583,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00002,0.00000,-0.00018,-0.00054,-0.02790,0.00001,0.00003,0.00001,0.00006,0.00018,-0.00009,0.00000,0.02718,-0.00003,-0.00056,0.00009,0.00003,0.00023,0.00002,0.00000
43.50000,-0.00452,-0.00000,0.00203,-0.00115,0.00000,0.00000,-0.00000,-0.00000,0.00051,0.00140,-0.00027,-0.00019,0.00007,-0.02459,0.22155,-0.00035,-0.00011,0.00082,0.00000,0.00000,0.00004,-0.00011,-0.00000,-0.01854,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,-0.00000,0.00017,-0.00092,-0.01724,0.00000,-0.00018,-0.00288,-0.00000,0.00000,-0.00007,0.00000,0.02709,0.00002,-0.00053,-0.00010,0.00011,-0.00112,0.00003,0.00001
44.00000,-0.00452,-0.00000,0.00111,-0.00061,0.00000,0.00000,-0.00000,-0.00000,0.00010,-0.00014,-0.00013,-0.00043,-0.00266,-0.12484,0.35750,-0.00013,-0.00009,0.00068,0.00000,0.00000,-0.00008,-0.00065,-0.00003,0.00412,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00001,0.00000,-0.00018,-0.00061,0.24339,-0.00026,-0.00051,-0.00807,-0.00061,0.00052,0.00005,0.00000,0.02698,-0.00003,-0.00033,0.00008,0.00010,0.00242,0.00001,0.00000
44.50000,-0.00452,-0.00000,0.00131,-0.00229,0.00000,0.00000,-0.00000,-0.00000,0.00011,0.00014,0.00004,-0.00038,-0.00099,-0.18083,0.11422,-0.00012,-0.00009,0.00056,0.00000,0.00000,0.00003,-0.00070,0.00006,0.00712,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,-0.00000,0.00018,-0.00097,0.92008,0.01461,-0.00073,0.05243,0.00143,-0.00013,0.00002,0.00000,0.02689,0.00002,-0.00015,-0.00008,0.00051,0.00381,-0.00000,-0.00000
45.00000,-0.00452,-0.00000,-0.00115,-0.00185,0.00000,0.00000,-0.00000,-0.00000,0.00025,-0.00049,0.00006,-0.00011,0.02097,-0.10783,-0.01003,0.00062,-0.00002,0.00048,0.00000,0.00000,-0.00004,-0.00028,0.00009,0.00319,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,-0.00017,-0.00062,0.84629,0.00683,-0.00036,0.12857,0.00360,0.00010,-0.00003,0.00000,0.02679,-0.00002,-0.00006,0.00007,-0.00045,-0.00239,0.00006,-0.00000
45.50000,-0.00452,-0.00000,0.00484,0.00121,0.00000,0.00000,-0.00000,-0.00000,-0.00010,0.00083,0.00025,0.00034,0.01524,-0.01361,-0.01614,0.00056,-0.00001,0.00035,0.00000,0.00000,0.00002,0.00051,0.00000,-0.00086,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00001,0.00000,0.00017,-0.00096,0.13988,-0.05301,-0.00055,0.13407,-0.00227,-0.00040,-0.00002,-0.00000,0.02670,0.00002,-0.00002,-0.00007,0.00008,0.00298,-0.00006,0.00000
46.00000,-0.00452,-0.00000,-0.00102,0.00300,0.00000,0.00000,-0.00000,-0.00000,-0.00006,0.00019,0.00030,0.00018,-0.27063,0.02085,-0.00368,0.00048,0.00001,0.00036,0.00000,0.00000,-0.00004,0.00061,-0.00018,-0.00232,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,-0.00017,-0.00059,-0.06051,-0.13421,0.01952,0.03088,-0.00946,-0.00052,-0.00002,0.00000,0.02659,-0.00002,-0.00000,0.00006,0.00072,-0.00343,-0.00003,0.00000
46.50000,-0.00452,-0.00000,-0.00687,0.00200,0.00000,0.00000,-0.00000,-0.00000,-0.00011,-0.00009,-0.00004,-0.00007,-1.16261,0.01294,0.00307,-0.00006,0.00006,0.00028,0.00000,0.00000,0.00004,0.00029,-0.00023,-0.00175,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00000,0.00017,-0.00092,-0.03586,-0.13221,0.03365,-0.10825,-0.02177,-0.00032,0.00001,-0.00000,0.02652,0.00036,0.00001,-0.00006,-0.00016,0.00005,-0.00002,-0.00000
47.00000,-0.00452,-0.00000,-0.04799,0.00105,0.00000,0.00000,-0.00001,-0.00000,0.00008,0.00003,-0.00016,-0.00060,-1.59791,0.00138,-0.00171,0.00014,-0.00001,0.00029,0.00000,0.00000,-0.00000,0.00028,-0.00009,-0.00119,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00017,-0.00054,-0.00551,-0.01288,-0.12352,-0.13993,-0.01080,-0.00004,-0.00005,0.00000,0.00878,0.00244,0.00001,0.00005,-0.00003,-0.00887,-0.00028,0.00093
47.50000,-0.00452,-0.00000,-0.07037,-0.00064,0.00000,0.00000,0.00000,-0.00000,-0.00008,0.00010,0.00019,0.00737,-0.41475,-0.00316,-0.01011,0.00023,-0.00006,0.00009,0.00000,0.00000,0.00003,-0.00049,0.00009,0.00434,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00065,0.00000,0.00016,-0.00087,0.00265,0.09861,-0.75072,-0.08976,-0.00081,0.00020,0.00001,-0.00000,0.00300,-0.00884,0.00001,-0.00005,-0.00001,-0.03295,-0.00019,0.02679
48.00000,-0.00452,-0.00000,-0.00967,-0.00087,0.00000,0.00000,0.00000,-0.00000,0.00009,0.00041,0.00108,0.00703,0.09972,-0.00300,-0.01482,0.00025,-0.00006,0.00011,0.00000,0.00000,-0.00003,-0.00036,0.00018,0.00391,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00028,0.00001,-0.00017,-0.00048,0.00182,0.13762,-1.17414,-0.02703,0.00039,0.00021,0.00003,-0.00000,0.00101,-0.01434,0.00001,0.00005,0.00001,-0.05637,0.00028,-0.00713
48.50000,-0.00452,-0.00000,0.02748,-0.00057,0.00000,0.00000,0.00000,-0.00000,-0.00009,0.00003,0.00215,-0.03028,0.08844,-0.00169,0.04954,0.00013,0.00001,0.00020,0.00000,0.00000,0.00002,-0.00027,0.00014,0.00103,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00579,0.00000,0.00017,-0.00080,0.00067,0.08809,0.00000,0.00000,-0.00003,-0.00024,-0.00001,0.00000,0.00036,0.03532,0.00001,-0.00004,-0.00002,-0.09750,-0.00029,-0.09627
49.00000,-0.00452,-0.00000,-0.03063,-0.00025,0.00000,0.00000,-0.00000,-0.00000,0.00009,-0.00010,0.01903,-0.09799,0.01850,-0.00067,0.26619,0.00009,0.00003,0.00019,0.00000,0.00000,-0.00003,0.00016,-0.00001,-0.00135,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.01307,-0.00000,-0.00016,-0.00041,-0.00011,0.01851,0.00000,0.00000,-0.00249,0.00006,-0.00003,0.00000,0.00012,0.12245,0.00001,0.00004,0.00016,-0.09501,-0.00119,-0.16418
49.50000,-0.00452,-0.00000,-0.37160,-0.00006,0.00000,0.00000,-0.00000,-0.00000,-0.00009,-0.00039,0.00148,-0.14526,-0.00249,-0.00030,0.31169,0.00012,0.00001,0.00016,0.00000,0.00000,0.00003,0.00011,-0.00022,-0.00250,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.02116,-0.00000,0.00016,-0.00073,0.00010,-0.01354,0.00000,0.00000,0.00138,-0.00025,0.00000,-0.00000,0.00004,0.14914,-0.00132,-0.00001,0.00019,-0.05227,-0.00089,-0.09336
50.00000,-0.00452,-0.00000,-0.81313,0.00002,0.00000,0.00000,-0.00000,-0.00000,0.00009,-0.00021,-0.22843,-0.10757,-0.00076,-0.00026,0.07279,0.00018,0.00002,0.00014,0.00000,0.00000,-0.00003,0.00025,0.00017,-0.00869,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.17191,-0.00000,-0.00016,-0.00033,-0.00017,-0.01408,0.00000,0.00000,0.00617,-0.00007,0.00001,0.00000,0.00002,0.06190,0.00172,-0.00061,-0.00011,-0.00715,0.00364,0.11180
50.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00106,0.00070,-0.76843,-0.04782,-0.00027,-0.00024,-0.01033,0.00004,-0.00003,0.00014,0.00000,0.00000,0.00003,-0.00006,0.00018,0.01595,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.28251,-0.00000,0.00016,-0.00065,0.00017,-0.00356,0.00000,0.00000,-0.00141,-0.00022,-0.00001,0.00000,0.00002,-0.00467,-0.00266,-0.00011,0.00024,0.01112,-0.00543,0.15290
51.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,-0.00120,0.00105,-0.61886,-0.00613,-0.00006,-0.00010,-0.01031,0.00001,-0.00002,0.00012,0.00000,0.00000,-0.00002,-0.00000,-0.00008,0.01675,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.08536,-0.00000,-0.00016,-0.00026,-0.00016,0.00063,0.00000,0.00000,-0.01940,-0.00021,0.00000,0.00000,0.00002,-0.01589,-0.01408,0.00032,-0.00025,0.00919,-0.01569,0.08963
51.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00808,-0.00027,-0.07991,0.00773,0.00006,0.00001,-0.00265,-0.00016,-0.00001,0.00013,0.00000,0.00000,0.00003,-0.00019,-0.00022,-0.05089,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00508,-0.00000,0.00015,-0.00058,0.00017,0.00042,0.00000,0.00000,-0.05298,-0.00007,0.00000,-0.00000,0.00002,0.00020,0.02400,0.00020,-0.00007,-0.01026,0.02639,0.01623
52.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,-0.00000,0.01477,-0.00120,0.05283,0.00717,0.00007,0.00003,0.00036,0.00019,-0.00001,0.00012,0.00000,0.00000,-0.00003,0.00000,0.00011,-0.12917,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.01153,0.00000,-0.00016,-0.00018,-0.00017,0.00013,0.00000,0.00000,-0.02925,0.00009,0.00001,0.00000,0.00002,-0.00056,0.25665,0.00003,0.00008,0.00332,0.22908,-0.01560
52.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,-0.00000,-0.02579,-0.00134,0.02604,0.00307,0.00001,0.00012,0.00035,0.00021,-0.00001,0.00012,0.00000,0.00000,0.00003,-0.00007,0.00039,-0.11891,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00312,0.00000,0.00016,-0.00050,0.00017,-0.00006,0.00000,0.00000,-0.00250,0.00021,-0.00000,0.00000,0.00002,0.00336,0.49181,-0.00022,0.00017,0.00838,0.43882,-0.01867
53.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00001,-0.00000,-0.22011,-0.00096,0.00296,0.00014,0.00003,0.00010,-0.00000,0.00014,-0.00001,0.00012,0.00000,0.00000,-0.00003,0.00013,0.00007,-0.07487,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00056,0.00000,-0.00015,-0.00011,-0.00017,-0.00017,0.00000,0.00000,0.00193,0.00022,-0.00001,0.00000,0.00001,-0.00141,0.25042,0.00245,-0.00020,0.00686,0.15796,-0.00406
53.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00000,0.00000,-0.00072,-0.00015,-0.00002,0.00015,-0.00006,0.00016,-0.00001,0.00012,0.00000,0.00000,0.00003,-0.00000,-0.00006,-0.01126,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00071,0.00000,0.00015,-0.00043,0.00016,-0.00020,0.00000,0.00000,0.00070,0.00018,-0.00000,-0.00000,0.00001,0.00247,0.04385,-0.00296,0.00016,0.00032,-0.00658,0.00377
54.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,-0.00000,0.00000,0.00000,-0.00057,-0.00027,0.00001,0.00010,-0.00197,0.00036,-0.00001,0.00011,0.00000,0.00000,-0.00003,0.00013,-0.00393,0.01849,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00006,-0.00000,-0.00015,-0.00004,-0.00016,-0.00018,0.00000,0.00000,-0.00044,0.00025,-0.00000,-0.00000,0.00001,0.00014,-0.03748,-0.01323,-0.00018,-0.00469,-0.01914,0.00392
54.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00001,-0.00000,0.00000,0.00000,-0.00016,-0.00007,0.00001,0.00004,0.00224,-0.00015,-0.00001,0.00011,0.00000,0.00000,0.00003,-0.00006,-0.00029,0.01038,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00009,-0.00000,0.00015,-0.00036,0.00016,-0.00015,0.00000,0.00000,0.00158,0.00002,-0.00000,0.00000,0.00001,0.00303,-0.01434,0.01017,0.00025,-0.00432,-0.00392,0.00045
55.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00000,0.00000,-0.00003,0.00112,0.00001,0.00011,0.01124,0.00070,-0.00001,0.00011,0.00000,0.00000,-0.00002,0.00006,0.03358,0.00010,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00006,-0.00000,-0.00015,0.00002,-0.00016,-0.00010,0.00000,0.00000,0.01118,-0.00016,-0.00000,-0.00000,0.00001,-0.00040,0.00045,0.09406,0.00023,-0.02185,-0.00131,-0.00547
55.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,-0.00000,0.00000,0.00000,0.00004,0.00085,0.00001,0.00005,0.00132,0.00037,-0.00001,0.00010,0.00000,0.00000,0.00003,-0.00011,0.05642,-0.00405,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00001,-0.00000,0.00014,-0.00030,0.00015,-0.00006,0.00000,0.00000,0.00085,-0.00020,0.00000,0.00000,0.00001,0.00301,0.00170,0.15668,-0.00008,0.00238,-0.00057,-0.00098
56.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,-0.00000,0.00000,0.00000,0.00022,0.00062,0.00003,0.00003,-0.10720,-0.00039,-0.00003,-0.00004,0.00000,0.00000,0.00010,0.00004,-0.22666,-0.00174,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00031,0.00105,-0.00014,0.00008,-0.00013,-0.00007,0.00000,0.00000,-0.12686,-0.00016,0.00004,0.00000,0.00001,-0.00100,0.00119,0.08607,-0.00019,0.01247,0.00416,0.00421
56.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00001,-0.00000,0.00000,0.00000,0.00005,0.00059,0.00002,0.00004,-0.38187,0.00014,0.00004,0.00011,0.00000,0.00000,-0.00008,0.00005,-1.28942,0.00053,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,-0.00669,0.00013,-0.00026,0.00019,0.00003,0.00000,0.00000,-0.37842,-0.00005,-0.00001,0.00000,0.00000,-0.02102,-0.00089,0.01486,0.00006,0.01116,-0.00041,0.00143
57.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00000,0.00000,-0.00003,0.00052,-0.00007,-0.00000,-0.29858,0.00013,-0.00010,0.00017,0.00000,0.00000,-0.00510,0.00101,-1.87895,0.00077,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00081,-0.01190,-0.00016,0.00097,-0.00360,0.00558,0.00000,0.00000,0.00000,0.00000,0.00322,-0.00028,0.02257,0.05147,-0.00315,-0.01160,-0.00029,-0.00043,-0.00565,0.00059
57.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00020,-0.00000,0.00000,0.00000,-0.00002,0.00008,-0.00012,0.00012,-0.04169,0.00001,-0.00018,0.00008,0.00000,0.00000,0.00219,-0.00014,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00339,0.02094,0.00015,0.00139,0.00395,-0.00136,0.00000,0.00000,0.00000,0.00000,-0.00719,0.00059,0.00698,0.00985,0.00416,-0.00703,0.00187,-0.00196,0.00460,-0.00097
58.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00378,0.00000,0.00000,0.00000,0.00048,-0.00006,0.00012,0.00016,0.02194,0.00018,0.00019,0.00006,0.00000,0.00000,0.00235,0.04182,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00332,0.07878,-0.00022,-0.00576,-0.00004,-0.00567,0.00000,0.00000,0.00000,0.00000,-0.02849,-0.00105,0.00196,-0.06432,0.02765,-0.00007,0.00123,-0.00105,0.03065,-0.00091
58.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00175,0.00000,0.00000,0.00000,-0.00003,-0.00005,0.00033,0.00019,0.01145,0.00010,0.00055,0.00007,0.00000,0.00000,-0.00069,-0.02654,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00035,0.14711,0.00021,-0.00399,0.00111,-0.00327,0.00000,0.00000,0.00000,0.00000,0.00599,-0.00005,-0.17639,-0.13258,0.01967,-0.00074,-0.00028,-0.00115,0.01928,-0.00019
59.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00320,0.00000,0.00000,0.00000,0.00017,-0.00015,0.00057,0.00003,0.00267,0.00012,0.00102,0.00012,0.00000,0.00000,0.00023,-0.03140,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00282,0.15857,0.00049,-0.00115,0.00293,-0.00000,0.00000,0.00000,0.00000,0.00000,0.35562,0.00037,-0.45943,-0.13051,-0.22146,-0.00125,0.00042,-0.00070,-0.19780,0.00019
59.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00215,0.00000,0.00000,0.00000,0.00060,0.00014,0.00073,-0.00012,0.00121,0.00013,0.00131,0.00012,0.00000,0.00000,-0.00382,-0.01639,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00319,0.09573,0.00070,0.00074,0.00322,0.00155,0.00000,0.00000,0.00000,0.00000,1.07716,0.00051,-0.71958,-0.05732,-0.73023,-0.00033,0.00234,-0.00194,-0.64367,0.00024
60.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.01298,0.00000,0.00000,0.00000,-0.00057,0.00004,-0.00104,-0.00017,-0.00333,0.00013,-0.00203,-0.00009,0.00000,0.00000,-0.02062,0.00399,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00389,0.02597,-0.00106,0.00050,-0.00619,0.00162,0.00000,0.00000,0.00000,0.00000,0.74362,0.00007,-0.38741,-0.00179,-0.46149,0.00217,-0.00340,-0.00018,-0.38558,0.00010
60.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.01870,-0.00000,0.00000,0.00000,-0.00016,-0.00041,-0.00042,-0.00018,-0.00068,0.00013,-0.00074,0.00008,0.00000,0.00000,-0.01221,0.02470,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00097,-0.00646,-0.00014,0.00102,-0.00129,0.00108,0.00000,0.00000,0.00000,0.00000,0.25603,-0.00005,-0.02874,0.01484,-0.04658,0.00262,-0.00101,0.00006,-0.03528,0.00013
61.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00480,-0.00000,0.00000,0.00000,0.00007,-0.00094,-0.00006,-0.00013,0.00016,0.00014,-0.00002,0.00014,0.00000,0.00000,0.01236,0.03478,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00023,-0.01186,-0.00001,0.00074,0.00046,0.00076,0.00000,0.00000,0.00000,0.00000,0.08790,0.00086,0.03315,0.00983,0.03975,0.00110,0.00014,-0.00012,0.03235,-0.00008
61.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00039,-0.00000,0.00000,0.00000,-0.00008,-0.00131,-0.00001,-0.00001,0.00014,0.00016,0.00010,0.00004,0.00000,0.00000,0.01369,-0.04624,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00051,-0.00546,0.00014,0.00093,0.00038,0.00028,0.00000,0.00000,0.00000,0.00000,0.03585,-0.00120,0.00056,0.00208,0.01721,-0.00036,0.00034,-0.00027,0.01238,-0.00005
62.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00026,-0.00000,0.00000,0.00000,0.00003,-0.00128,0.00004,-0.00003,0.00004,0.00018,0.00006,0.00010,0.00000,0.00000,0.00571,-0.12020,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00006,0.00053,-0.00007,0.00071,0.00003,-0.00001,0.00000,0.00000,0.00000,0.00000,0.01507,-0.00239,-0.01934,-0.00117,-0.00008,-0.00091,-0.00007,-0.00008,0.00069,-0.00000
62.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00002,-0.00000,0.00000,0.00000,-0.00006,-0.00109,-0.00000,-0.00001,-0.00001,0.00019,-0.00000,0.00011,0.00000,0.00000,0.00171,-0.11843,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00025,0.00160,0.00008,0.00110,0.00012,-0.00014,0.00000,0.00000,0.00000,0.00000,0.00499,0.00115,-0.00717,-0.00186,-0.00185,-0.00063,0.00008,-0.00010,-0.00064,0.00001
63.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00015,-0.00000,0.00000,0.00000,0.00006,-0.00092,0.00002,-0.00002,0.00001,0.00020,-0.00002,0.00009,0.00000,0.00000,0.00050,-0.07114,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00014,0.00081,0.00001,-0.00188,-0.00005,-0.00012,0.00000,0.00000,0.00000,0.00000,0.00163,-0.00635,-0.00032,-0.00103,0.00037,-0.00050,-0.00016,-0.00023,-0.00041,0.00002
63.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00015,-0.00000,0.00000,0.00000,-0.00007,-0.00075,-0.00000,0.00008,0.00014,0.00028,0.00002,0.00006,0.00000,0.00000,0.00020,-0.02626,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00022,0.00033,0.00631,-0.00104,0.00009,-0.00015,0.00000,0.00000,0.00000,0.00000,0.00062,-0.01099,-0.00023,-0.00036,0.00027,-0.00012,0.00021,0.00018,0.00003,0.00002
64.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00012,-0.00000,0.00000,0.00000,0.00007,-0.00060,-0.00000,-0.00001,-0.00001,0.00023,0.00002,0.00006,0.00000,0.00000,-0.00005,0.00095,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00015,-0.00020,0.00809,0.00090,-0.00006,-0.00010,0.00000,0.00000,0.00000,0.00000,0.00256,0.06180,-0.00065,-0.00009,0.00002,-0.00866,-0.00013,0.00021,-0.00002,-0.00000
64.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00011,-0.00000,0.00000,0.00000,-0.00008,-0.00045,0.00001,-0.00001,-0.00004,0.00022,-0.00001,0.00011,0.00000,0.00000,-0.00307,0.01164,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00021,-0.00030,0.00269,0.00220,0.00007,-0.00012,0.00000,0.00000,0.00000,0.00000,0.00272,0.14381,-0.00057,0.00075,0.00042,-0.00136,0.00005,-0.00001,0.00004,0.00000
65.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00008,-0.00000,0.00000,0.00000,0.00008,-0.00033,-0.00002,-0.00001,0.00003,0.00029,-0.00001,0.00007,0.00000,0.00000,0.00402,0.01006,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00017,-0.00051,-0.07257,0.00281,-0.00007,-0.00005,0.00000,0.00000,0.00000,0.00000,0.00218,0.13959,-0.00015,0.00017,-0.00033,0.00856,-0.00015,-0.00023,-0.00001,-0.00001
65.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,-0.00000,0.00000,0.00000,-0.00009,-0.00019,0.00001,0.00000,0.00002,0.00032,0.00002,0.00004,0.00000,0.00000,0.02553,0.00642,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00018,-0.00037,0.00000,0.00000,0.00007,-0.00005,0.00000,0.00000,0.00000,0.00000,0.00106,0.08410,0.00003,-0.00012,-0.00068,0.00094,0.00015,0.00020,-0.00003,-0.00001
66.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00003,-0.00000,0.00000,0.00000,0.00009,-0.00010,0.00001,-0.00003,0.00003,0.00040,-0.00001,0.00010,0.00000,0.00000,0.02022,0.00297,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00017,-0.00044,0.00000,0.00000,-0.00007,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00024,0.00512,0.00001,-0.00002,-0.00026,-0.00678,-0.00017,0.00020,0.00001,0.00000
66.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00005,-0.00000,0.00000,0.00000,-0.00009,0.00002,-0.00002,0.00043,-0.00001,0.00041,-0.00001,0.00008,0.00000,0.00000,-0.19271,0.00067,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00017,-0.00023,0.00000,0.00000,0.00007,-0.00001,0.00000,0.00000,0.00000,0.00000,0.00004,-0.02054,-0.00009,0.00023,-0.00011,0.00181,0.00015,0.00025,0.00002,-0.00000
67.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00001,-0.00000,0.00000,0.00000,0.00010,0.00009,-0.00000,0.00018,0.00005,0.00053,0.00002,0.00005,0.00000,0.00000,-0.76552,-0.00036,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00017,-0.00028,0.00000,0.00000,-0.00007,0.00002,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00844,-0.00005,-0.00004,-0.00001,-0.03454,-0.00014,-0.00006,0.00002,0.00000
67.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00001,-0.00000,0.00000,0.00000,-0.00010,0.00018,0.00001,-0.00001,-0.00000,0.00056,-0.00001,0.00011,0.00000,0.00000,-0.66449,-0.00058,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00015,-0.00007,0.00000,0.00000,0.00007,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00411,0.00000,-0.00008,0.00018,-0.10352,0.00015,0.00004,0.00000,0.00000
68.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00001,-0.00000,0.00000,0.00000,0.00010,0.00024,0.00003,-0.00014,-0.00003,0.00058,-0.00001,0.00009,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00017,-0.00014,0.00000,0.00000,-0.00007,0.00002,0.00000,0.00000,0.00000,0.00000,0.00000,0.00475,0.00000,0.00004,0.00023,-0.12780,-0.00015,-0.00008,0.00018,-0.00836
68.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00818,0.00000,0.00000,0.00000,-0.00010,0.00032,0.00002,-0.00024,0.00003,0.00069,0.00002,0.00007,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00015,0.00004,0.00000,0.00000,0.00007,-0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00035,0.00003,-0.00006,0.00001,-0.06577,0.00015,0.00005,-0.00014,-0.00710
69.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.00604,0.00000,0.00000,0.00000,0.00010,0.00036,0.00000,-0.00030,-0.00003,0.00084,-0.00001,0.00013,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00016,-0.00006,0.00000,0.00000,-0.00007,0.00001,0.00000,0.00000,0.00000,0.00000,0.00000,0.00101,0.00004,-0.00039,0.00026,-0.01157,-0.00016,-0.00008,-0.00045,0.01608
69.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,-0.03023,0.00004,0.00000,0.00000,-0.00011,0.00042,-0.00003,0.00020,0.00003,0.00114,-0.00001,0.00011,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00015,0.00009,0.00000,0.00000,0.00045,-0.00509,0.00000,0.00000,0.00000,0.00000,0.00000,0.00225,0.00008,-0.00028,-0.00017,0.00218,0.00015,0.00004,-0.00063,0.09169
70.00000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.04751,-0.00002,0.00000,0.00000,0.00011,0.00045,-0.00001,0.00007,-0.00004,0.00120,0.00002,0.00009,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00016,-0.00004,0.00000,0.00000,-0.00033,-0.00256,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00698,-0.00000,-0.00006,0.00001,0.01049,-0.00016,-0.00007,-0.00057,0.14774
70.50000,-0.00452,-0.00000,0.00000,0.00000,0.00000,0.00000,0.59367,0.01534,0.00000,0.00000,-0.00011,0.00050,0.00001,-0.00004,0.00004,0.00157,-0.00001,0.00015,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00015,0.00010,0.00000,0.00000,-0.00185,-0.00448,0.00000,0.00000,0.00000,0.00000,0.00001,-0.00031,0.00000,0.00016,-0.00012,0.00734,0.00016,0.00005,0.00006,0.08605
71.00000,4.00000,-0.00082,0.00000,0.00000,0.00000,0.00000,1.70378,0.01618,0.00000,0.00000,0.00011,0.00052,-0.00057,0.00018,-0.00007,0.00197,0.00002,0.00010,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00015,-0.00004,0.00000,0.00000,-0.00068,0.06414,0.00000,0.00000,0.00000,0.00000,0.00013,0.02052,-0.00009,0.00022,0.00017,0.00260,-0.00016,-0.00005,-0.00021,-0.05999
71.50000,2.05005,0.00337,0.00000,0.00000,0.00000,0.00000,1.31130,-0.01860,0.00000,0.00000,-0.00011,0.00056,0.00181,0.00017,0.00011,0.00274,-0.00001,0.00013,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00015,0.00009,0.00000,0.00000,0.01674,0.13726,0.00000,0.00000,0.00000,0.00000,0.00275,0.00191,-0.00002,0.00015,-0.00021,-0.00153,0.00016,0.00005,0.00098,-0.13353
72.00000,0.67172,-0.00086,0.00000,0.00000,0.00000,0.00000,0.13504,-0.11512,0.00000,0.00000,0.00011,0.00057,0.00879,-0.00003,-0.00326,0.05314,-0.00001,0.00018,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00015,-0.00005,0.00000,0.00000,0.01710,0.12759,0.00000,0.00000,0.00000,0.00000,0.00133,-0.08492,-0.00013,0.00007,0.00003,-0.01540,-0.00016,-0.00004,0.00059,-0.11250
72.50000,0.21778,0.01967,0.00000,0.00000,0.00000,0.00000,-0.13924,-0.13048,0.00000,0.00000,-0.00011,0.00060,0.01208,-0.00015,0.00117,-0.05096,0.00002,0.00011,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00015,0.00009,0.00000,0.00000,-0.17151,0.00550,0.00000,0.00000,0.00000,0.00000,0.00136,-0.17844,-0.00013,0.00003,-0.00005,-0.00075,0.00016,0.00005,0.00053,-0.04210
73.00000,0.07277,0.00564,0.00000,0.00000,0.00000,0.00000,-0.06648,-0.01271,0.00000,0.00000,0.00011,0.00061,-0.08328,-0.00015,-0.00141,-0.07153,-0.00001,0.00014,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00015,0.00006,0.00000,0.00000,-0.78120,-0.11051,0.00000,0.00000,0.00000,0.00000,0.00078,-0.14266,-0.00018,-0.00002,0.00009,0.00649,-0.00017,-0.00003,0.00020,-0.00653
73.50000,0.02438,0.02177,0.00000,0.00000,0.00000,0.00000,-0.00691,0.11698,0.00000,0.00000,-0.00011,0.00063,-0.33624,-0.00006,-0.01240,-0.00963,-0.00001,0.00018,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00024,0.00505,0.00000,0.00000,-1.08719,-0.10930,0.00000,0.00000,0.00000,0.00000,0.00059,-0.03307,-0.00003,-0.00003,-0.00010,0.00574,0.00017,0.00005,-0.00001,0.01724
74.00000,0.00930,0.02118,0.00000,0.00000,0.00000,0.00000,0.00446,0.11911,0.00000,0.00000,0.00011,0.00063,0.00000,0.00000,-0.03020,0.10202,-0.00001,0.00019,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00002,0.01106,0.00000,0.00000,-0.36281,-0.06928,0.00000,0.00000,0.00000,0.00000,0.00029,0.01644,-0.00005,-0.00005,0.00016,0.00152,-0.00017,-0.00003,0.00011,0.01362
74.50000,0.00403,0.02574,0.00000,0.00000,0.00000,0.00000,0.00180,0.03395,0.00000,0.00000,-0.00011,0.00064,0.00000,0.00000,-0.01885,0.20274,-0.00001,0.00020,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00034,0.00343,0.00000,0.00000,0.06812,-0.03223,0.00000,0.00000,0.00000,0.00000,0.00010,0.01298,0.00003,-0.00004,-0.00019,-0.00238,0.00017,0.00004,-0.00016,0.00572
75.00000,0.00128,0.01379,0.00000,0.00000,0.00000,0.00000,-0.00014,-0.02094,0.00000,0.00000,0.00011,0.00064,0.00000,0.00000,0.04715,0.20422,-0.00001,0.00018,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00011,-0.03430,0.00000,0.00000,0.07389,-0.00801,0.00000,0.00000,0.00000,0.00000,0.00005,0.00095,-0.00003,-0.00004,0.00022,-0.00307,-0.00017,-0.00003,0.00019,-0.00019
75.50000,0.00337,0.00821,0.00000,0.00000,0.00000,0.00000,-0.00013,-0.01676,0.00000,0.00000,-0.00011,0.00065,0.00000,0.00000,-0.02043,0.00982,0.00002,0.00018,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00049,-0.08923,0.00000,0.00000,0.01181,-0.00305,0.00000,0.00000,0.00000,0.00000,0.00005,-0.00306,0.00003,-0.00002,-0.00023,-0.00182,0.00017,0.00003,-0.00024,-0.00432
76.00000,0.00026,0.02459,0.00000,0.00000,0.00000,0.00000,-0.00004,-0.00244,0.00000,0.00000,0.00011,0.00064,0.00000,0.00000,-0.42856,-0.11561,-0.00000,0.00031,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00002,-0.15830,0.00000,0.00000,-0.00546,0.00165,0.00000,0.00000,0.00000,0.00000,0.00005,-0.00219,-0.00003,-0.00001,0.00023,-0.00075,-0.00017,-0.00003,0.00011,-0.01659
76.50000,0.00383,0.02947,0.00000,0.00000,0.00000,0.00000,0.00001,0.00448,0.00000,0.00000,-0.00011,0.00064,0.00000,0.00000,-0.74680,-0.13691,-0.00000,0.00029,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00011,-0.15820,0.00000,0.00000,-0.00288,0.00439,0.00000,0.00000,0.00000,0.00000,0.00005,-0.00050,0.00003,-0.00000,-0.00023,-0.00003,0.00017,0.00002,0.00013,0.00104
77.00000,0.00127,0.01754,0.00000,0.00000,0.00000,0.00000,-0.00002,0.00198,0.00000,0.00000,0.00011,0.00063,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00041,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00026,-0.07526,0.00000,0.00000,-0.00076,0.00296,0.00000,0.00000,0.00000,0.00000,0.00005,0.00048,0.00068,0.00090,0.00023,0.00036,-0.00017,-0.00003,0.00003,0.00843
77.50000,0.00259,0.01812,0.00000,0.00000,0.00000,0.00000,-0.00022,-0.00061,0.00000,0.00000,-0.00011,0.00063,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00036,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00002,-0.02865,0.00000,0.00000,0.00049,-0.00035,0.00000,0.00000,0.00000,0.00000,0.00005,0.00053,-0.00293,0.00069,-0.00022,0.00051,0.00017,0.00002,-0.00019,0.00712
78.00000,0.00244,0.01823,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00012,0.00000,0.00000,0.00011,0.00062,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00046,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00010,0.00909,0.00000,0.00000,0.00021,-0.00021,0.00000,0.00000,0.00000,0.00000,0.00005,0.00079,0.00201,-0.00082,0.00022,0.00049,-0.00016,-0.00002,0.00012,0.00210
78.50000,0.00103,0.01593,0.00000,0.00000,0.00000,0.00000,-0.00000,-0.00060,0.00000,0.00000,-0.00011,0.00061,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00053,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00014,0.01658,0.00000,0.00000,-0.00003,-0.00097,0.00000,0.00000,0.00000,0.00000,0.00005,0.00025,0.00075,-0.00010,-0.00021,0.00039,0.00016,0.00002,-0.00018,-0.00257
79.00000,0.00209,0.01725,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00263,0.00000,0.00000,0.00011,0.00059,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00044,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00026,0.01108,0.00000,0.00000,-0.00004,-0.00099,0.00000,0.00000,0.00000,0.00000,0.00005,-0.00020,-0.01197,-0.00016,0.00021,0.00026,-0.00016,-0.00002,0.00022,-0.00352
79.50000,0.00508,0.03168,0.00000,0.00000,0.00000,0.00000,-0.00003,-0.00008,0.00000,0.00000,-0.00011,0.00058,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00052,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00012,-0.00611,0.00000,0.00000,-0.00010,-0.00026,0.00000,0.00000,0.00000,0.00000,0.00005,-0.00038,-0.06232,0.00019,-0.00021,0.00015,0.00016,0.00001,-0.00023,-0.00226
80.00000,0.00565,0.01111,0.00000,0.00000,0.00000,0.00000,-0.00008,0.00086,0.00000,0.00000,0.00011,0.00057,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00057,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00003,-0.00062,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00005,-0.00015,-0.07569,0.00072,0.00020,0.00006,-0.00016,-0.00002,0.00002,-0.00434
80.50000,0.00230,0.02231,0.00000,0.00000,0.00000,0.00000,-0.00001,-0.00053,0.00000,0.00000,-0.00011,0.00055,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00074,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00017,0.00269,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,0.00004,-0.02980,0.00061,-0.00020,-0.00000,0.00016,0.00001,-0.00043,-0.00635
81.00000,0.00096,0.02570,0.00000,0.00000,0.00000,0.00000,0.00001,0.00098,0.00000,0.00000,0.00011,0.00054,0.00000,0.00000,0.00000,0.00000,0.00002,0.00104,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00024,0.00349,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,0.00012,-0.33567,-0.00000,0.00020,-0.00003,-0.00016,-0.00001,-0.00001,0.00684
81.50000,0.00079,0.02611,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00215,0.00000,0.00000,-0.00011,0.00051,0.00000,0.00000,0.00000,0.00000,0.00002,0.00119,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00005,-0.00939,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,0.00008,-1.06456,-0.00014,-0.00020,-0.00004,0.00016,0.00001,0.00001,0.00866
82.00000,0.00033,0.01160,0.00000,0.00000,0.00000,0.00000,0.00000,0.00152,0.00000,0.00000,0.00011,0.00050,0.00000,0.00000,0.00000,0.00000,-0.00002,0.00134,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00005,-0.00231,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,0.00001,0.00000,0.00000,0.00020,-0.00004,-0.00016,-0.00001,0.00015,0.00474
82.50000,0.00128,0.00402,0.00000,0.00000,0.00000,0.00000,0.00013,-0.00164,0.00000,0.00000,-0.00011,0.00048,0.00000,0.00000,0.00000,0.00000,0.00005,0.00172,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00011,0.00284,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,-0.00011,0.00000,0.00000,-0.00020,-0.00003,0.00016,0.00001,-0.00012,-0.00036
83.00000,0.00074,-0.01183,0.00000,0.00000,0.00000,0.00000,-0.00001,0.00124,0.00000,0.00000,0.00011,0.00046,0.00000,0.00000,0.00000,0.00000,-0.00005,0.00210,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00019,0.00451,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,-0.00007,0.00000,0.00000,0.00020,-0.00002,-0.00016,-0.00001,0.00015,-0.00345
83.50000,0.00086,-0.01205,0.00000,0.00000,0.00000,0.00000,-0.00001,0.00046,0.00000,0.00000,-0.00011,0.00043,0.00000,0.00000,0.00000,0.00000,0.00009,0.00286,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00020,0.00257,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,-0.00002,0.00000,0.00000,-0.00019,-0.00001,0.00016,0.00001,-0.00018,-0.00298
84.00000,0.00101,-0.00036,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00160,0.00000,0.00000,0.00011,0.00042,0.00000,0.00000,0.00000,0.00000,-0.00154,0.06447,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00025,-0.00131,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,0.00014,0.00000,0.00000,0.00019,-0.00000,-0.00016,-0.00001,0.00020,-0.00184
84.50000,0.00123,0.00593,0.00000,0.00000,0.00000,0.00000,0.00003,-0.00118,0.00000,0.00000,-0.00010,0.00039,0.00000,0.00000,0.00000,0.00000,-0.00005,-0.05304,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00028,-0.00830,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,0.00002,0.00000,0.00000,-0.00019,0.00000,0.00016,0.00001,-0.00020,-0.00091
85.00000,0.00088,-0.00681,0.00000,0.00000,0.00000,0.00000,-0.00000,0.00034,0.00000,0.00000,0.00010,0.00038,0.00000,0.00000,0.00000,0.00000,-0.00094,-0.07442,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00014,-0.00309,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,-0.00005,0.00000,0.00000,0.00019,0.00000,-0.00015,-0.00001,0.00020,-0.00024
85.50000,-0.10667,-0.04710,0.00000,0.00000,0.00000,0.00000,-0.00000,-0.00275,0.00000,0.00000,-0.00010,0.00035,0.00000,0.00000,0.00000,0.00000,-0.01017,-0.00570,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00004,0.00346,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,-0.00007,0.00000,0.00000,-0.00019,0.00000,0.00015,0.00001,-0.00020,0.00017
86.00000,-0.59129,-0.09979,0.00000,0.00000,0.00000,0.00000,-0.00768,0.00197,0.00000,0.00000,0.00053,0.01210,0.00000,0.00000,0.00000,0.00000,-0.03097,0.08753,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.00222,0.00218,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,0.00002,0.00000,0.00000,-0.00347,-0.00658,-0.00176,-0.00409,-0.00273,-0.01010
86.50000,-0.38656,-0.10579,0.00000,0.00000,0.00000,0.00000,0.01663,-0.00063,0.00000,0.00000,0.00323,0.00914,0.00000,0.00000,0.00000,0.00000,-0.02735,0.16341,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00595,0.00196,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,-0.00005,0.00000,0.00000,0.01138,0.00405,0.00653,0.00023,0.00926,0.00540
87.00000,-0.07916,-0.06910,0.00000,0.00000,0.00000,0.00000,0.06544,-0.00155,0.00000,0.00000,0.00755,0.00145,0.00000,0.00000,0.00000,0.00000,0.03711,0.19268,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.02637,0.00151,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00004,-0.00092,0.00000,0.00000,0.04782,0.00753,0.02784,0.00303,0.04121,0.00869
87.50000,-0.02197,-0.02609,0.00000,0.00000,0.00000,0.00000,0.00035,0.00021,0.00000,0.00000,-0.00001,-0.00150,0.00000,0.00000,0.00000,0.00000,0.03206,0.08235,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00060,0.00067,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00042,0.00258,0.00000,0.00000,0.00161,0.00193,-0.00076,0.00279,-0.00108,0.00452
88.00000,-0.50951,-0.00155,0.00000,0.00000,0.00000,0.00000,-0.67910,-0.00006,0.00000,0.00000,-0.05940,-0.00793,0.00000,0.00000,0.00000,0.00000,-0.21393,-0.06535,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.27387,-0.00007,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.58945,-0.00039,0.00000,0.00000,-0.49022,-0.00186,-0.29052,0.00119,-0.42089,-0.00090
88.50000,-1.50633,0.00489,0.00000,0.00000,0.00000,0.00000,-1.99176,0.00046,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.67276,-0.13185,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-0.79555,-0.00065,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-2.21978,-0.00150,0.00000,0.00000,-1.42418,-0.00234,-0.85251,-0.00032,-1.23033,-0.00260
89.00000,-0.92971,0.00295,0.00000,0.00000,0.00000,0.00000,-1.22774,0.00024,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,-1.45028,-0.00042,0.00000,0.00000,-0.87960,-0.00118,0.00000,0.00000,0.00000,0.00000
89.10000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000


==> figures/nmpc_tracking_summary.csv <==
vehicle_id,velocity_rmse_mps,max_abs_velocity_error_mps,max_abs_acceleration_cmd_mps2,acceleration_effort_int_a2_dt
0,0.466435,1.367402,4.000000,12.706431
1,0.118709,1.158556,2.761849,5.966543
2,0.118053,1.086364,2.588600,3.522988
3,0.070635,0.858884,2.087607,5.322522
4,0.094622,0.353022,0.842630,0.373036
5,0.032567,0.348255,0.883098,0.899149
6,0.073936,0.716314,1.700213,4.275770
7,0.061306,0.316409,0.779134,0.751864
8,0.022997,0.295046,0.707389,0.389121
9,0.090926,0.420248,1.001361,0.934595
10,0.056966,0.363323,0.906174,0.775441
11,0.094023,0.737463,2.012450,3.521226
12,0.124908,2.000000,4.000000,13.037287
13,0.113771,0.490947,1.256458,1.545137
14,0.102906,0.518644,1.235902,0.868427
15,0.026012,0.343190,0.832719,0.509957
16,0.097274,0.700487,1.747680,3.829601
17,0.039568,0.469394,1.150405,1.816568
18,0.075033,0.546696,1.239535,1.341622
19,0.091616,0.308830,0.733259,0.357129
20,0.067186,0.899873,2.348203,4.670517
21,0.060359,0.446056,1.149999,2.553509
22,0.052099,0.616346,1.495208,2.714350
23,0.059344,0.686869,1.634367,3.485144
24,0.045940,0.531872,1.287514,1.960442


==> figures/nmpc_velocity_tracking_wide.csv <==
time_s,v_ref_0,v_actual_0,v_ref_1,v_actual_1,v_ref_2,v_actual_2,v_ref_3,v_actual_3,v_ref_4,v_actual_4,v_ref_5,v_actual_5,v_ref_6,v_actual_6,v_ref_7,v_actual_7,v_ref_8,v_actual_8,v_ref_9,v_actual_9,v_ref_10,v_actual_10,v_ref_11,v_actual_11,v_ref_12,v_actual_12,v_ref_13,v_actual_13,v_ref_14,v_actual_14,v_ref_15,v_actual_15,v_ref_16,v_actual_16,v_ref_17,v_actual_17,v_ref_18,v_actual_18,v_ref_19,v_actual_19,v_ref_20,v_actual_20,v_ref_21,v_actual_21,v_ref_22,v_actual_22,v_ref_23,v_actual_23,v_ref_24,v_actual_24
0.00000,0.03250,0.00000,1.15856,0.00000,1.08636,0.00000,0.00230,0.00000,0.35302,0.00000,0.21084,0.00000,0.18710,0.00000,0.14948,0.00000,0.03417,0.00000,0.42025,0.00000,0.23329,0.00000,0.09744,0.00000,2.00000,0.00000,0.37852,0.00000,0.51864,0.00000,0.08070,0.00000,0.62879,0.00000,0.03491,0.00000,0.29045,0.00000,0.30883,0.00000,0.05433,0.00000,0.11093,0.00000,0.08406,0.00000,0.68687,0.00000,0.07246,0.00000
0.50000,0.03250,0.03309,1.15856,1.17827,1.08636,1.10435,0.00230,0.00224,0.35302,0.35915,0.21084,0.21440,0.18710,0.19038,0.14948,0.15193,0.03417,0.03474,0.42025,0.42729,0.23329,0.23705,0.09744,0.09918,2.00000,1.99077,0.37852,0.38493,0.51864,0.52717,0.08070,0.08189,0.62879,0.63971,0.03491,0.03529,0.29045,0.29565,0.30883,0.31350,0.05433,0.05499,0.11093,0.11300,0.08406,0.08536,0.68687,0.69775,0.07246,0.07304
1.00000,0.03250,0.04270,1.15856,1.54028,1.08636,1.44282,0.00230,0.00296,0.35302,0.46937,0.21084,0.28027,0.18710,0.24949,0.14948,0.19851,0.03417,0.04465,0.42025,0.55846,0.23329,0.31019,0.09744,0.12949,2.00000,2.00000,0.37852,0.50299,0.51864,0.68951,0.08070,0.10743,0.62879,0.83547,0.03491,0.04655,0.29045,0.38601,0.30883,0.41086,0.05433,0.07247,0.11093,0.14723,0.08406,0.11193,0.68687,0.91297,0.07246,0.09621
1.50000,0.03250,0.03799,1.15856,1.34875,1.08636,1.26364,0.00230,0.00282,0.35302,0.41047,0.21084,0.24514,0.18710,0.21793,0.14948,0.17379,0.03417,0.03980,0.42025,0.48919,0.23329,0.27246,0.09744,0.11344,2.00000,2.00000,0.37852,0.44029,0.51864,0.60391,0.08070,0.09426,0.62879,0.73195,0.03491,0.04083,0.29045,0.33785,0.30883,0.35962,0.05433,0.06323,0.11093,0.12851,0.08406,0.09818,0.68687,0.79974,0.07246,0.08441
2.00000,0.03250,0.03346,1.15856,1.19998,1.08636,1.12408,0.00230,0.00249,0.35302,0.36511,0.21084,0.21814,0.18710,0.19325,0.14948,0.15445,0.03417,0.03528,0.42025,0.43522,0.23329,0.24185,0.09744,0.10052,2.00000,2.00000,0.37852,0.39171,0.51864,0.53745,0.08070,0.08362,0.62879,0.65162,0.03491,0.03613,0.29045,0.30035,0.30883,0.32027,0.05433,0.05655,0.11093,0.11433,0.08406,0.08705,0.68687,0.71146,0.07246,0.07554
2.50000,0.03250,0.03254,1.15856,1.15921,1.08636,1.08580,0.00230,0.00231,0.35302,0.35335,0.21084,0.21101,0.18710,0.18669,0.14948,0.15000,0.03417,0.03427,0.42025,0.42072,0.23329,0.23344,0.09744,0.09755,2.00000,2.00000,0.37852,0.37897,0.51864,0.51914,0.08070,0.08065,0.62879,0.62934,0.03491,0.03495,0.29045,0.29054,0.30883,0.30911,0.05433,0.05443,0.11093,0.11129,0.08406,0.08401,0.68687,0.68748,0.07246,0.07283
3.00000,0.03250,0.03262,1.15856,1.15738,1.08636,1.08441,0.00230,0.00230,0.35302,0.35309,0.21084,0.21085,0.18710,0.18681,0.14948,0.14958,0.03417,0.03436,0.42025,0.42000,0.23329,0.23283,0.09744,0.09753,2.00000,2.00000,0.37852,0.37841,0.51864,0.51804,0.08070,0.08054,0.62879,0.62812,0.03491,0.03497,0.29045,0.29040,0.30883,0.30845,0.05433,0.05413,0.11093,0.11128,0.08406,0.08393,0.68687,0.68621,0.07246,0.07240
3.50000,0.03250,0.03254,1.15856,1.15919,1.08636,1.08659,0.00230,0.00231,0.35302,0.35342,0.21084,0.21100,0.18710,0.18736,0.14948,0.14953,0.03417,0.03431,0.42025,0.42039,0.23329,0.23324,0.09744,0.09750,2.00000,2.00000,0.37852,0.37878,0.51864,0.51872,0.08070,0.08069,0.62879,0.62896,0.03491,0.03495,0.29045,0.29067,0.30883,0.30888,0.05433,0.05430,0.11093,0.11122,0.08406,0.08405,0.68687,0.68719,0.07246,0.07250
4.00000,0.03250,0.03254,1.15856,1.15908,1.08636,1.08686,0.00230,0.00230,0.35302,0.35328,0.21084,0.21101,0.18710,0.18727,0.14948,0.14954,0.03417,0.03427,0.42025,0.42040,0.23329,0.23332,0.09744,0.09749,2.00000,2.00000,0.37852,0.37886,0.51864,0.51881,0.08070,0.08071,0.62879,0.62901,0.03491,0.03494,0.29045,0.29062,0.30883,0.30889,0.05433,0.05432,0.11093,0.11110,0.08406,0.08408,0.68687,0.68726,0.07246,0.07252
4.50000,0.03250,0.03252,1.15856,1.15865,1.08636,1.08656,0.00230,0.00230,0.35302,0.35315,0.21084,0.21096,0.18710,0.18717,0.14948,0.14951,0.03417,0.03424,0.42025,0.42034,0.23329,0.23325,0.09744,0.09747,2.00000,2.00000,0.37852,0.37871,0.51864,0.51871,0.08070,0.08070,0.62879,0.62887,0.03491,0.03494,0.29045,0.29055,0.30883,0.30885,0.05433,0.05432,0.11093,0.11100,0.08406,0.08405,0.68687,0.68706,0.07246,0.07250
5.00000,0.03250,0.03253,1.15856,1.15854,1.08636,1.08641,0.00230,0.00230,0.35302,0.35309,0.21084,0.21091,0.18710,0.18715,0.14948,0.14951,0.03417,0.03421,0.42025,0.42029,0.23329,0.23324,0.09744,0.09748,2.00000,2.00000,0.37852,0.37861,0.51864,0.51864,0.08070,0.08070,0.62879,0.62880,0.03491,0.03494,0.29045,0.29050,0.30883,0.30881,0.05433,0.05431,0.11093,0.11097,0.08406,0.08402,0.68687,0.68696,0.07246,0.07248
5.50000,0.03250,0.03251,1.15856,1.15854,1.08636,1.08637,0.00230,0.00229,0.35302,0.35306,0.21084,0.21089,0.18710,0.18713,0.14948,0.14952,0.03417,0.03420,0.42025,0.42030,0.23329,0.23324,0.09744,0.09746,2.00000,2.00000,0.37852,0.37857,0.51864,0.51863,0.08070,0.08067,0.62879,0.62878,0.03491,0.03495,0.29045,0.29048,0.30883,0.30881,0.05433,0.05434,0.11093,0.11095,0.08406,0.08402,0.68687,0.68693,0.07246,0.07247
6.00000,0.03250,0.03252,1.15856,1.15857,1.08636,1.08639,0.00230,0.00229,0.35302,0.35313,0.21084,0.21087,0.18710,0.18712,0.14948,0.14951,0.03417,0.03420,0.42025,0.42029,0.23329,0.23324,0.09744,0.09746,2.00000,2.00000,0.37852,0.37855,0.51864,0.51862,0.08070,0.08067,0.62879,0.62877,0.03491,0.03495,0.29045,0.29047,0.30883,0.30878,0.05433,0.05431,0.11093,0.11095,0.08406,0.08403,0.68687,0.68690,0.07246,0.07247
6.50000,0.03250,0.03255,1.15856,1.15855,1.08636,1.08636,0.00230,0.00229,0.35302,0.35315,0.21084,0.21086,0.18710,0.18713,0.14948,0.14952,0.03417,0.03421,0.42025,0.42028,0.23329,0.23326,0.09744,0.09749,2.00000,2.00000,0.37852,0.37854,0.51864,0.51862,0.08070,0.08067,0.62879,0.62879,0.03491,0.03493,0.29045,0.29046,0.30883,0.30883,0.05433,0.05428,0.11093,0.11094,0.08406,0.08403,0.68687,0.68689,0.07246,0.07246
7.00000,0.03250,0.03255,1.15856,1.15852,1.08636,1.08638,0.00230,0.00229,0.35302,0.35312,0.21084,0.21086,0.18710,0.18710,0.14948,0.14948,0.03417,0.03420,0.42025,0.42027,0.23329,0.23325,0.09744,0.09750,2.00000,2.00000,0.37852,0.37854,0.51864,0.51863,0.08070,0.08067,0.62879,0.62878,0.03491,0.03493,0.29045,0.29049,0.30883,0.30884,0.05433,0.05428,0.11093,0.11094,0.08406,0.08404,0.68687,0.68689,0.07246,0.07246
7.50000,0.03250,0.03255,1.15856,1.15856,1.08636,1.08638,0.00230,0.00229,0.35302,0.35305,0.21084,0.21087,0.18710,0.18713,0.14948,0.14951,0.03417,0.03420,0.42025,0.42027,0.23329,0.23328,0.09744,0.09748,2.00000,2.00000,0.37852,0.37853,0.51864,0.51862,0.08070,0.08067,0.62879,0.62877,0.03491,0.03491,0.29045,0.29048,0.30883,0.30880,0.05433,0.05429,0.11093,0.11094,0.08406,0.08404,0.68687,0.68688,0.07246,0.07246
8.00000,0.03250,0.03253,1.15856,1.15857,1.08636,1.08635,0.00230,0.00229,0.35302,0.35259,0.21084,0.21087,0.18710,0.18715,0.14948,0.14953,0.03417,0.03420,0.42025,0.42027,0.23329,0.23327,0.09744,0.09747,2.00000,2.00000,0.37852,0.37854,0.51864,0.51863,0.08070,0.08068,0.62879,0.62878,0.03491,0.03490,0.29045,0.29048,0.30883,0.30878,0.05433,0.05431,0.11093,0.11094,0.08406,0.08404,0.68687,0.68689,0.07246,0.07246
8.50000,0.03250,0.03252,1.15856,1.15858,1.08636,1.08637,0.00230,0.00229,0.35302,0.35273,0.21084,0.21087,0.18710,0.18715,0.14948,0.14952,0.03417,0.03420,0.42025,0.42026,0.23329,0.23323,0.09744,0.09745,2.00000,2.00000,0.37852,0.37855,0.51864,0.51864,0.08070,0.08069,0.62879,0.62879,0.03491,0.03492,0.29045,0.29048,0.30883,0.30879,0.05433,0.05432,0.11093,0.11096,0.08406,0.08405,0.68687,0.68687,0.07246,0.07246
9.00000,0.03250,0.03251,1.15856,1.15856,1.08636,1.08636,0.00230,0.00229,0.35302,0.35302,0.21084,0.21087,0.18710,0.18715,0.14948,0.14951,0.03417,0.03420,0.42025,0.42026,0.23329,0.23324,0.09744,0.09745,2.00000,2.00000,0.37852,0.37855,0.51864,0.51865,0.08070,0.08070,0.62879,0.62879,0.03491,0.03492,0.29045,0.29047,0.30883,0.30880,0.05433,0.05432,0.11093,0.11095,0.08406,0.08405,0.68687,0.68688,0.07246,0.07246
9.50000,0.03250,0.03252,1.15856,1.15856,1.08636,1.08637,0.00230,0.00229,0.35302,0.35313,0.21084,0.21087,0.18710,0.18713,0.14948,0.14950,0.03417,0.03419,0.42025,0.42011,0.23329,0.23325,0.09744,0.09746,2.00000,2.00000,0.37852,0.37855,0.51864,0.51880,0.08070,0.08069,0.62879,0.62879,0.03491,0.03491,0.29045,0.29046,0.30883,0.30880,0.05433,0.05431,0.11093,0.11096,0.08406,0.08404,0.68687,0.68688,0.07246,0.07246
10.00000,0.03250,0.03307,1.15856,1.15911,1.08636,1.08653,0.00230,0.00227,0.35302,0.35290,0.21084,0.21193,0.18710,0.18837,0.14948,0.14951,0.03417,0.03475,0.42025,0.42130,0.23329,0.23508,0.09744,0.09818,2.00000,2.00000,0.37852,0.37970,0.51864,0.51834,0.08070,0.08199,0.62879,0.62895,0.03491,0.03549,0.29045,0.29239,0.30883,0.31010,0.05433,0.05522,0.11093,0.11140,0.08406,0.08476,0.68687,0.68694,0.07246,0.07354
10.50000,0.03250,0.03310,1.15856,1.16000,1.08636,1.08575,0.00230,0.00217,0.35302,0.35188,0.21084,0.21130,0.18710,0.18708,0.14948,0.14945,0.03417,0.03481,0.42025,0.42083,0.23329,0.23369,0.09744,0.09744,2.00000,2.00000,0.37852,0.37832,0.51864,0.51836,0.08070,0.08159,0.62879,0.62944,0.03491,0.03555,0.29045,0.29061,0.30883,0.30982,0.05433,0.05469,0.11093,0.11068,0.08406,0.08413,0.68687,0.68740,0.07246,0.07238
11.00000,0.03250,0.03130,1.15856,1.15203,1.08636,1.08533,0.00230,0.00210,0.35302,0.35252,0.21084,0.20799,0.18710,0.18446,0.14948,0.14938,0.03417,0.03291,0.42025,0.41680,0.23329,0.23013,0.09744,0.09542,2.00000,2.00000,0.37852,0.37485,0.51864,0.51815,0.08070,0.07912,0.62879,0.62456,0.03491,0.03361,0.29045,0.28932,0.30883,0.30566,0.05433,0.05447,0.11093,0.10913,0.08406,0.08470,0.68687,0.68232,0.07246,0.07218
11.50000,0.03250,0.03135,1.15856,1.14023,1.08636,1.08519,0.00230,0.00223,0.35302,0.35354,0.21084,0.20614,0.18710,0.18226,0.14948,0.14935,0.03417,0.03295,0.42025,0.41156,0.23329,0.22800,0.09744,0.09537,2.00000,2.00000,0.37852,0.37068,0.51864,0.51746,0.08070,0.07748,0.62879,0.61701,0.03491,0.03366,0.29045,0.28370,0.30883,0.30182,0.05433,0.05304,0.11093,0.10930,0.08406,0.08175,0.68687,0.67344,0.07246,0.07020
12.00000,0.03250,0.03376,1.15856,1.18210,1.08636,1.08713,0.00230,0.00253,0.35302,0.35419,0.21084,0.21511,0.18710,0.19039,0.14948,0.14965,0.03417,0.03550,0.42025,0.42727,0.23329,0.23840,0.09744,0.09924,2.00000,2.00000,0.37852,0.38465,0.51864,0.51886,0.08070,0.08187,0.62879,0.64035,0.03491,0.03626,0.29045,0.29410,0.30883,0.31448,0.05433,0.05550,0.11093,0.11432,0.08406,0.08498,0.68687,0.69914,0.07246,0.07316
12.50000,0.03250,0.04143,1.15856,1.44910,1.08636,1.09466,0.00230,0.00305,0.35302,0.35645,0.21084,0.26453,0.18710,0.23492,0.14948,0.15033,0.03417,0.04310,0.42025,0.52495,0.23329,0.29308,0.09744,0.12254,2.00000,2.00000,0.37852,0.47359,0.51864,0.52313,0.08070,0.10152,0.62879,0.78602,0.03491,0.04430,0.29045,0.36354,0.30883,0.38655,0.05433,0.06842,0.11093,0.13803,0.08406,0.10545,0.68687,0.85884,0.07246,0.09147
13.00000,0.05611,0.05258,2.00000,1.89068,1.08636,1.09310,0.00396,0.00363,0.35302,0.35545,0.36398,0.34100,0.32300,0.30315,0.14948,0.15027,0.05900,0.05504,0.72547,0.67939,0.40272,0.37739,0.16821,0.15806,1.52027,2.00000,0.65344,0.61218,0.51864,0.52198,0.13931,0.13099,1.08548,1.01568,0.06026,0.05623,0.50140,0.47001,0.53313,0.49927,0.09379,0.08768,0.19149,0.17854,0.14511,0.13607,1.18573,1.11015,0.12509,0.11809
13.50000,0.05611,0.05646,2.00000,2.00000,1.08636,1.08655,0.00396,0.00394,0.35302,0.35321,0.36398,0.36861,0.32300,0.32698,0.14948,0.14969,0.05900,0.05962,0.72547,0.73578,0.40272,0.40726,0.16821,0.17044,1.52027,2.00000,0.65344,0.66208,0.51864,0.51859,0.13931,0.14125,1.08548,1.10032,0.06026,0.06075,0.50140,0.50804,0.53313,0.54045,0.09379,0.09446,0.19149,0.19439,0.14511,0.14658,1.18573,1.20262,0.12509,0.12641
14.00000,0.05611,0.05647,2.00000,2.00000,1.08636,1.08567,0.00396,0.00398,0.35302,0.35292,0.36398,0.36786,0.32300,0.32632,0.14948,0.14963,0.05900,0.05963,0.72547,0.73375,0.40272,0.40653,0.16821,0.16971,1.52027,1.84495,0.65344,0.66030,0.51864,0.51833,0.13931,0.14079,1.08548,1.09846,0.06026,0.06081,0.50140,0.50681,0.53313,0.53908,0.09379,0.09453,0.19149,0.19431,0.14511,0.14638,1.18573,1.19960,0.12509,0.12580
14.50000,0.05611,0.05608,2.00000,2.00000,1.08636,1.08626,0.00396,0.00394,0.35302,0.35324,0.36398,0.36468,0.32300,0.32388,0.14948,0.14958,0.05900,0.05906,0.72547,0.72674,0.40272,0.40366,0.16821,0.16863,1.52027,1.46081,0.65344,0.65448,0.51864,0.51877,0.13931,0.13970,1.08548,1.08805,0.06026,0.06030,0.50140,0.50245,0.53313,0.53387,0.09379,0.09387,0.19149,0.19198,0.14511,0.14545,1.18573,1.18813,0.12509,0.12534
15.00000,0.05611,0.05598,2.00000,2.00000,1.08636,1.08654,0.00396,0.00391,0.35302,0.35348,0.36398,0.36382,0.32300,0.32308,0.14948,0.14946,0.05900,0.05887,0.72547,0.72514,0.40272,0.40267,0.16821,0.16826,1.52027,1.42221,0.65344,0.65299,0.51864,0.51904,0.13931,0.13936,1.08548,1.08496,0.06026,0.06014,0.50140,0.50124,0.53313,0.53223,0.09379,0.09368,0.19149,0.19119,0.14511,0.14512,1.18573,1.18519,0.12509,0.12514
15.50000,0.05611,0.05672,2.00000,2.00000,1.08636,1.08625,0.00396,0.00393,0.35302,0.35359,0.36398,0.36415,0.32300,0.32477,0.14948,0.14940,0.05900,0.05972,0.72547,0.72502,0.40272,0.40256,0.16821,0.16890,1.52027,1.48306,0.65344,0.65375,0.51864,0.51892,0.13931,0.13994,1.08548,1.08557,0.06026,0.06099,0.50140,0.50112,0.53313,0.53272,0.09379,0.09412,0.19149,0.19230,0.14511,0.14569,1.18573,1.18647,0.12509,0.12556
16.00000,0.05611,0.05660,2.00000,2.00000,1.08636,1.08597,0.00396,0.00386,0.35302,0.35350,0.36398,0.36411,0.32300,0.32280,0.14948,0.14936,0.05900,0.05956,0.72547,0.72501,0.40272,0.40251,0.16821,0.16733,1.52027,1.51447,0.65344,0.65340,0.51864,0.51849,0.13931,0.13947,1.08548,1.08683,0.06026,0.06081,0.50140,0.50080,0.53313,0.53241,0.09379,0.09384,0.19149,0.19056,0.14511,0.14523,1.18573,1.18678,0.12509,0.12484
16.50000,0.05611,0.05603,2.00000,2.00000,1.08636,1.08584,0.00396,0.00382,0.35302,0.35342,0.36398,0.36095,0.32300,0.32091,0.14948,0.14935,0.05900,0.05813,0.72547,0.72580,0.40272,0.40177,0.16821,0.16622,1.52027,1.51792,0.65344,0.64924,0.51864,0.51838,0.13931,0.13761,1.08548,1.07904,0.06026,0.06020,0.50140,0.49723,0.53313,0.53249,0.09379,0.09191,0.19149,0.19014,0.14511,0.14334,1.18573,1.17938,0.12509,0.12314
17.00000,0.05611,0.05380,2.00000,2.00000,1.08636,1.08606,0.00396,0.00392,0.35302,0.35356,0.36398,0.35576,0.32300,0.31524,0.14948,0.14924,0.05900,0.05613,0.72547,0.72540,0.40272,0.40233,0.16821,0.16362,1.52027,1.52442,0.65344,0.63904,0.51864,0.51870,0.13931,0.13664,1.08548,1.06540,0.06026,0.05785,0.50140,0.49072,0.53313,0.53295,0.09379,0.09235,0.19149,0.18701,0.14511,0.14233,1.18573,1.16585,0.12509,0.12270
17.50000,0.05611,0.05679,2.00000,1.97864,1.08636,1.08730,0.00396,0.00429,0.35302,0.35399,0.36398,0.36821,0.32300,0.32619,0.14948,0.14969,0.05900,0.05971,0.72547,0.72619,0.40272,0.40343,0.16821,0.17011,1.52027,1.53566,0.65344,0.66025,0.51864,0.51957,0.13931,0.14165,1.08548,1.09843,0.06026,0.06082,0.50140,0.50697,0.53313,0.53383,0.09379,0.09597,0.19149,0.19317,0.14511,0.14761,1.18573,1.20292,0.12509,0.12720
18.00000,0.05611,0.06885,2.00000,1.62100,1.08636,1.09120,0.00396,0.00512,0.35302,0.35478,0.36398,0.45002,0.32300,0.39884,0.14948,0.15036,0.05900,0.07395,0.72547,0.72969,0.40272,0.40524,0.16821,0.20833,1.52027,1.45715,0.65344,0.80597,0.51864,0.52159,0.13931,0.17262,1.08548,1.33128,0.06026,0.07479,0.50140,0.61802,0.53313,0.53593,0.09379,0.11671,0.19149,0.23608,0.14511,0.17971,1.18573,1.45562,0.12509,0.15437
18.50000,0.09464,0.08842,0.67820,0.93749,1.08636,1.09023,0.00669,0.00621,0.35302,0.35458,0.61393,0.57524,0.54480,0.51007,0.14948,0.15008,0.09951,0.09369,0.72547,0.72861,0.40272,0.40432,0.28373,0.26630,1.52027,1.01418,1.10217,1.03212,0.51864,0.52092,0.23498,0.21992,1.83090,1.70930,0.10164,0.09539,0.84572,0.79095,0.53313,0.53548,0.15819,0.14806,0.32299,0.30258,0.24476,0.22908,2.00000,1.88215,0.21100,0.19759
19.00000,0.09464,0.09579,0.67820,0.63806,1.08636,1.08658,0.00669,0.00664,0.35302,0.35362,0.61393,0.61960,0.54480,0.55015,0.14948,0.14937,0.09951,0.10005,0.72547,0.72532,0.40272,0.40268,0.28373,0.28687,0.04052,0.26729,1.10217,1.11396,0.51864,0.51888,0.23498,0.23651,1.83090,1.85334,0.10164,0.10241,0.84572,0.85392,0.53313,0.53370,0.15819,0.15912,0.32299,0.32686,0.24476,0.24662,2.00000,2.00000,0.21100,0.21327
19.50000,0.09464,0.09582,0.67820,0.63366,1.08636,1.08541,0.00669,0.00671,0.35302,0.35327,0.61393,0.61933,0.54480,0.54991,0.14948,0.14930,0.09951,0.10008,0.72547,0.72500,0.40272,0.40260,0.28373,0.28647,0.04052,0.00000,1.10217,1.11289,0.51864,0.51907,0.23498,0.23664,1.83090,1.85231,0.10164,0.10226,0.84572,0.85405,0.53313,0.53334,0.15819,0.15904,0.32299,0.32647,0.24476,0.24662,2.00000,2.00000,0.21100,0.21305
20.00000,0.09464,0.09478,0.67820,0.66809,1.08636,1.09481,0.00669,0.00672,0.35302,0.35330,0.61393,0.61523,0.54480,0.54577,0.14948,0.14943,0.09951,0.09956,0.72547,0.72542,0.40272,0.40270,0.28373,0.28422,0.04052,0.00000,1.10217,1.10392,0.51864,0.51937,0.23498,0.23533,1.83090,1.83526,0.10164,0.10165,0.84572,0.84747,0.53313,0.53345,0.15819,0.15830,0.32299,0.32370,0.24476,0.24499,2.00000,2.00000,0.21100,0.21124
20.50000,0.09464,0.09447,0.67820,0.67982,1.08636,1.10580,0.00669,0.00667,0.35302,0.35390,0.61393,0.61395,0.54480,0.54467,0.14948,0.14945,0.09951,0.09943,0.72547,0.72559,0.40272,0.40274,0.28373,0.28367,0.04052,0.00000,1.10217,1.10168,0.51864,0.51874,0.23498,0.23495,1.83090,1.83008,0.10164,0.10156,0.84572,0.84540,0.53313,0.53340,0.15819,0.15800,0.32299,0.32287,0.24476,0.24458,2.00000,2.00000,0.21100,0.21079
21.00000,0.09464,0.09459,0.67820,0.67999,1.08636,1.04177,0.00669,0.00663,0.35302,0.35386,0.61393,0.61389,0.54480,0.54474,0.14948,0.14944,0.09951,0.09946,0.72547,0.72558,0.40272,0.40276,0.28373,0.28369,0.04052,0.00000,1.10217,1.10210,0.51864,0.51814,0.23498,0.23492,1.83090,1.82999,0.10164,0.10160,0.84572,0.84540,0.53313,0.53338,0.15819,0.15806,0.32299,0.32289,0.24476,0.24467,2.00000,2.00000,0.21100,0.21094
21.50000,0.09464,0.09461,0.67820,0.67545,1.08636,0.75079,0.00669,0.00663,0.35302,0.35352,0.61393,0.61394,0.54480,0.54483,0.14948,0.14946,0.09951,0.09949,0.72547,0.72549,0.40272,0.40275,0.28373,0.28374,0.04052,0.00000,1.10217,1.10234,0.51864,0.51838,0.23498,0.23495,1.83090,1.83035,0.10164,0.10162,0.84572,0.84567,0.53313,0.53315,0.15819,0.15812,0.32299,0.32298,0.24476,0.24473,2.00000,2.00000,0.21100,0.21099
22.00000,0.09464,0.09460,0.67820,0.67133,0.33033,0.39792,0.00669,0.00665,0.35302,0.35308,0.61393,0.61395,0.54480,0.54483,0.14948,0.14945,0.09951,0.09950,0.72547,0.72547,0.40272,0.40273,0.28373,0.28376,0.04052,0.03986,1.10217,1.10234,0.51864,0.51864,0.23498,0.23497,1.83090,1.83044,0.10164,0.10163,0.84572,0.84571,0.53313,0.53323,0.15819,0.15811,0.32299,0.32305,0.24476,0.24475,2.00000,2.00000,0.21100,0.21097
22.50000,0.09464,0.09460,0.67820,0.68856,0.33033,0.30046,0.00669,0.00667,0.35302,0.35295,0.61393,0.61394,0.54480,0.54483,0.14948,0.14946,0.09951,0.09950,0.72547,0.72547,0.40272,0.40273,0.28373,0.28378,0.04052,0.08231,1.10217,1.10225,0.51864,0.51869,0.23498,0.23497,1.83090,1.83053,0.10164,0.10163,0.84572,0.84571,0.53313,0.53381,0.15819,0.15816,0.32299,0.32307,0.24476,0.24474,2.00000,2.00000,0.21100,0.21095
23.00000,0.09464,0.09460,0.67820,0.77675,0.33033,0.31322,0.00669,0.00668,0.35302,0.35304,0.61393,0.61394,0.54480,0.54485,0.14948,0.14945,0.09951,0.09951,0.72547,0.72548,0.40272,0.40273,0.28373,0.28375,0.04052,0.06640,1.10217,1.10222,0.51864,0.51871,0.23498,0.23497,1.83090,1.83071,0.10164,0.10163,0.84572,0.84572,0.53313,0.53372,0.15819,0.15815,0.32299,0.32300,0.24476,0.24474,2.00000,2.00000,0.21100,0.21097
23.50000,0.09464,0.09461,0.93334,0.90235,0.33033,0.32794,0.00669,0.00668,0.35302,0.35299,0.61393,0.61393,0.54480,0.54484,0.14948,0.14947,0.09951,0.09948,0.72547,0.72547,0.40272,0.40272,0.28373,0.28377,0.04052,0.04814,1.10217,1.10210,0.51864,0.51868,0.23498,0.23497,1.83090,1.83080,0.10164,0.10162,0.84572,0.84578,0.53313,0.53322,0.15819,0.15816,0.32299,0.32302,0.24476,0.24473,2.00000,2.00000,0.21100,0.21097
24.00000,0.09464,0.09461,0.93334,0.94283,0.33033,0.33093,0.00669,0.00667,0.35302,0.35300,0.61393,0.61393,0.54480,0.54483,0.14948,0.14945,0.09951,0.09947,0.72547,0.72548,0.40272,0.40271,0.28373,0.28377,0.04052,0.04134,1.10217,1.10212,0.51864,0.51866,0.23498,0.23498,1.83090,1.83074,0.10164,0.10162,0.84572,0.84575,0.53313,0.53291,0.15819,0.15816,0.32299,0.32303,0.24476,0.24473,2.00000,2.00000,0.21100,0.21098
24.50000,0.09464,0.09461,0.93334,0.93992,0.33033,0.33057,0.00669,0.00668,0.35302,0.35301,0.61393,0.61393,0.54480,0.54483,0.14948,0.14947,0.09951,0.09947,0.72547,0.72547,0.40272,0.40272,0.28373,0.28376,0.04052,0.04050,1.10217,1.10217,0.51864,0.51867,0.23498,0.23499,1.83090,1.83060,0.10164,0.10161,0.84572,0.84574,0.53313,0.53298,0.15819,0.15816,0.32299,0.32303,0.24476,0.24473,2.00000,2.00000,0.21100,0.21098
25.00000,0.09464,0.09463,0.93334,0.93497,0.33033,0.33029,0.00669,0.00668,0.35302,0.35303,0.61393,0.61396,0.54480,0.54481,0.14948,0.14945,0.09951,0.09948,0.72547,0.72548,0.40272,0.40273,0.28373,0.28375,0.04052,0.04062,1.10217,1.10222,0.51864,0.51866,0.23498,0.23497,1.83090,1.83061,0.10164,0.10161,0.84572,0.84621,0.53313,0.53311,0.15819,0.15818,0.32299,0.32303,0.24476,0.24474,2.00000,2.00000,0.21100,0.21099
25.50000,0.09464,0.09463,0.93334,0.93341,0.33033,0.33028,0.00669,0.00668,0.35302,0.35302,0.61393,0.61393,0.54480,0.54482,0.14948,0.14947,0.09951,0.09950,0.72547,0.72546,0.40272,0.40273,0.28373,0.28374,0.04052,0.04062,1.10217,1.10222,0.51864,0.51867,0.23498,0.23494,1.83090,1.83069,0.10164,0.10161,0.84572,0.84569,0.53313,0.53314,0.15819,0.15816,0.32299,0.32301,0.24476,0.24476,2.00000,2.00000,0.21100,0.21099
26.00000,0.09464,0.09464,0.93334,0.93334,0.33033,0.33030,0.00669,0.00668,0.35302,0.35304,0.61393,0.61392,0.54480,0.54483,0.14948,0.14945,0.09951,0.09950,0.72547,0.72548,0.40272,0.40273,0.28373,0.28375,0.04052,0.04062,1.10217,1.10221,0.51864,0.51865,0.23498,0.23493,1.83090,1.83073,0.10164,0.10161,0.84572,0.84172,0.53313,0.53308,0.15819,0.15813,0.32299,0.32302,0.24476,0.24475,2.00000,2.00000,0.21100,0.21099
26.50000,0.09464,0.09463,0.93334,0.93337,0.33033,0.33032,0.00669,0.00668,0.35302,0.35302,0.61393,0.61395,0.54480,0.54481,0.14948,0.14948,0.09951,0.09948,0.72547,0.72546,0.40272,0.40272,0.28373,0.28372,0.04052,0.04062,1.10217,1.10217,0.51864,0.51866,0.23498,0.23494,1.83090,1.83076,0.10164,0.10164,0.84572,0.84051,0.53313,0.53310,0.15819,0.15815,0.32299,0.32300,0.24476,0.24475,2.00000,2.00000,0.21100,0.21100
27.00000,0.09464,0.09462,0.93334,0.93341,0.33033,0.33032,0.00669,0.00668,0.35302,0.35303,0.61393,0.61397,0.54480,0.54480,0.14948,0.14946,0.09951,0.09950,0.72547,0.72548,0.40272,0.40272,0.28373,0.28372,0.04052,0.04062,1.10217,1.10217,0.51864,0.51864,0.23498,0.23495,1.83090,1.83075,0.10164,0.10163,0.84572,0.87290,0.53313,0.53309,0.15819,0.15815,0.32299,0.32300,0.24476,0.24475,2.00000,2.00000,0.21100,0.21100
27.50000,0.09464,0.09463,0.93334,0.93342,0.33033,0.33031,0.00669,0.00669,0.35302,0.35299,0.61393,0.61367,0.54480,0.54481,0.14948,0.14948,0.09951,0.09954,0.72547,0.72546,0.40272,0.40272,0.28373,0.28373,0.04052,0.04062,1.10217,1.10216,0.51864,0.51838,0.23498,0.23601,1.83090,1.83075,0.10164,0.10163,1.07495,0.97958,0.53313,0.53313,0.15819,0.15818,0.32299,0.32301,0.24476,0.24474,2.00000,2.00000,0.21100,0.21100
28.00000,0.09464,0.09463,0.93334,0.93336,0.33033,0.33031,0.00669,0.00669,0.35302,0.35297,0.61393,0.61486,0.54480,0.54482,0.14948,0.14981,0.09951,0.09963,0.72547,0.72548,0.40272,0.40272,0.28373,0.28374,0.04052,0.04062,1.10217,1.10217,0.51864,0.51770,0.23498,0.23433,1.83090,1.83077,0.10164,0.10162,1.07495,1.06686,0.53313,0.53311,0.15819,0.15818,0.32299,0.32301,0.24476,0.24474,2.00000,2.00000,0.21100,0.21099
28.50000,0.09464,0.09463,0.93334,0.93333,0.33033,0.33030,0.00669,0.00669,0.35302,0.35299,0.61393,0.61259,0.54480,0.54483,0.14948,0.15052,0.09951,0.09951,0.72547,0.72546,0.40272,0.40272,0.28373,0.28375,0.04052,0.04062,1.10217,1.10216,0.51864,0.52048,0.23498,0.23069,1.83090,1.83078,0.10164,0.10161,1.07495,1.08231,0.53313,0.53314,0.15819,0.15817,0.32299,0.32301,0.24476,0.24475,2.00000,2.00000,0.21100,0.21099
29.00000,0.09464,0.09463,0.93334,0.93333,0.33033,0.33030,0.00669,0.00669,0.35302,0.35299,0.61393,0.60529,0.54480,0.54482,0.14948,0.14812,0.09951,0.09966,0.72547,0.72548,0.40272,0.40272,0.28373,0.28374,0.04052,0.04062,1.10217,1.10216,0.51864,0.52819,0.23498,0.23066,1.83090,1.83078,0.10164,0.10162,1.07495,1.07803,0.53313,0.53312,0.15819,0.15818,0.32299,0.32300,0.24476,0.24475,2.00000,2.00000,0.21100,0.21100
29.50000,0.09464,0.09463,0.93334,0.93336,0.33033,0.33030,0.00669,0.00669,0.35302,0.35301,0.61393,0.61252,0.54480,0.54481,0.14948,0.14233,0.09951,0.09938,0.72547,0.72546,0.40272,0.40272,0.28373,0.28373,0.04052,0.04062,1.10217,1.10216,0.51864,0.51693,0.23498,0.26377,1.83090,1.83074,0.10164,0.10163,1.07495,1.07552,0.53313,0.53314,0.15819,0.15818,0.32299,0.32299,0.24476,0.24476,2.00000,2.00000,0.21100,0.21100
30.00000,0.09464,0.09465,0.93334,0.93293,0.33033,0.33027,0.00669,0.00669,0.35302,0.35309,0.61393,0.70768,0.54480,0.54653,0.14948,0.15029,0.09951,0.09941,0.72547,0.72488,0.40272,0.40271,0.28373,0.28429,0.04052,0.04062,1.10217,1.10227,0.51864,0.39379,0.45902,0.36957,1.83090,1.83024,0.10164,0.10165,1.07495,1.07444,0.53313,0.53299,0.15819,0.15918,0.32299,0.32389,0.24476,0.24542,2.00000,2.00000,0.21100,0.21139
30.50000,0.09464,0.09466,0.93334,0.93254,0.33033,0.33025,0.00669,0.00669,0.35302,0.35296,1.06857,0.93790,0.54480,0.54509,0.14948,0.21969,0.09951,0.09979,0.72547,0.72597,0.40272,0.40251,0.28373,0.28358,0.04052,0.04062,1.10217,1.10236,0.00000,0.12018,0.45902,0.45463,1.83090,1.83011,0.10164,0.10165,1.07495,1.07442,0.53313,0.53245,0.15819,0.15744,0.32299,0.32264,0.24476,0.24457,2.00000,1.99999,0.21100,0.21080
31.00000,0.09464,0.09468,0.93334,0.93335,0.33033,0.33035,0.00669,0.00669,0.35302,0.35294,1.06857,1.07377,0.54480,0.53050,0.40782,0.35282,0.09951,0.09520,0.72547,0.73433,0.40272,0.40252,0.28373,0.27377,0.04052,0.04062,1.10217,1.10279,0.00000,0.12018,0.45902,0.46958,1.83090,1.82816,0.10164,0.10168,1.07495,1.07484,0.53313,0.53227,0.15819,0.15027,0.32299,0.31066,0.24476,0.23432,2.00000,2.00000,0.21100,0.20255
31.50000,0.09464,0.09473,0.93334,0.93378,0.33033,0.33043,0.00669,0.00669,0.35302,0.35304,1.06857,1.08634,0.54480,0.53157,0.40782,0.41264,0.09951,0.09250,0.72547,0.73946,0.40272,0.40279,0.28373,0.26823,0.04052,0.04062,1.10217,1.10242,0.00000,0.12018,0.45902,0.46340,1.83090,1.83680,0.10164,0.10174,1.07495,1.07518,0.53313,0.53308,0.15819,0.14792,0.32299,0.30605,0.24476,0.23028,2.00000,2.00000,0.21100,0.19762
32.00000,0.09464,0.09427,0.93334,0.93422,0.33033,0.33086,0.00669,0.00670,0.35302,0.35361,1.06857,1.07623,0.54480,0.71328,0.40782,0.41571,0.09951,0.12917,0.72547,0.65482,0.40272,0.40348,0.28373,0.36696,0.04052,0.04062,1.10217,1.10357,0.00000,0.12018,0.45902,0.45956,1.83090,1.85360,0.10164,0.10182,1.07495,1.07666,0.53313,0.53462,0.15819,0.20535,0.32299,0.41856,0.24476,0.31729,2.00000,1.90889,0.21100,0.27333
32.50000,0.10090,0.09381,0.99510,0.93578,0.35219,0.33165,0.00713,0.00670,0.37638,0.35465,1.13927,1.07412,1.04480,1.34225,0.43480,0.41157,0.36530,0.25262,0.46795,0.33561,0.42937,0.40446,0.78373,0.70887,0.04320,0.04062,1.17509,1.10677,0.00000,0.12018,0.48939,0.46012,1.95204,1.77018,0.10836,0.10192,1.14607,1.07971,0.56840,0.53614,0.58072,0.40213,0.82299,0.80406,0.74476,0.61529,1.50000,1.44505,0.71100,0.53345
33.00000,0.09464,0.09476,0.92907,0.93154,0.33033,0.33077,0.00669,0.00670,0.35302,0.35354,1.06857,1.06958,2.00000,1.99999,0.40782,0.40843,0.36530,0.35544,0.00000,0.10705,0.40272,0.40325,1.04158,1.01419,0.04052,0.04062,1.10217,1.10330,0.00000,0.12018,0.45902,0.45924,1.83090,1.28967,0.10164,0.10175,1.07495,1.07647,0.53313,0.53386,0.58072,0.56523,1.18572,1.15271,0.89852,0.87444,0.94437,0.99543,0.77459,0.75448
33.50000,0.09464,0.09730,0.92907,0.93170,0.33033,0.33032,0.00669,0.00669,0.35302,0.35295,1.06857,1.06783,2.00000,2.00000,0.40782,0.40760,0.36530,0.37494,0.00000,0.10705,0.40272,0.40475,1.04158,1.07301,0.04052,0.04062,1.10217,1.10152,0.00000,0.12018,0.45902,0.45882,0.19945,0.47293,0.10164,0.10164,1.07495,1.07470,0.53313,0.53289,0.58072,0.59546,1.18572,1.22151,0.89852,0.92434,0.94437,0.89905,0.77459,0.79576
34.00000,0.09464,0.09665,0.92907,0.92565,0.33033,0.33027,0.00669,0.00669,0.35302,0.35291,1.06857,1.06801,2.00000,2.00000,0.40782,0.40769,0.36530,0.36947,0.00000,0.10705,0.40272,0.40121,1.04158,1.05426,0.04052,0.04062,1.10217,1.10165,0.00000,0.12018,0.45902,0.45884,0.19945,0.12260,0.10164,0.10161,1.07495,1.07462,0.53313,0.53298,0.58072,0.58655,1.18572,1.20203,0.89852,0.90914,0.94437,0.92670,0.77459,0.78264
34.50000,0.09464,0.07636,0.92907,0.88717,0.33033,0.33032,0.00669,0.00669,0.35302,0.35299,1.06857,1.06834,2.00000,2.00000,0.40782,0.40781,0.36530,0.36565,0.00000,0.10705,0.40272,0.39561,1.04158,1.04209,0.04052,0.04062,1.10217,1.10197,0.00000,0.12018,0.45902,0.45895,0.19945,0.13417,0.10164,0.10161,1.07495,1.07484,0.53313,0.53244,0.58072,0.58123,1.18572,1.18768,0.89852,0.89917,0.94437,0.94631,0.77459,0.77476
35.00000,0.00127,0.02736,0.81177,0.82876,0.33033,0.33036,0.00669,0.00669,0.35302,0.35301,1.06857,1.06848,2.00000,2.00000,0.40782,0.40783,0.36530,0.36509,0.00000,0.10705,0.40272,0.39173,1.04158,1.04065,0.04052,0.04062,1.10217,1.10210,0.00000,0.12018,0.45902,0.45896,0.19945,0.18467,0.10164,0.10163,1.07495,1.07495,0.53313,0.53286,0.58072,0.58054,1.18572,1.18478,0.89852,0.89783,0.94437,0.92432,0.77459,0.77421
35.50000,0.00127,0.00000,0.81177,0.80840,0.33033,0.33035,0.00669,0.00669,0.35302,0.35304,1.06857,1.06856,2.00000,2.00000,0.40782,0.40777,0.36530,0.36527,0.00000,0.10705,0.40272,0.43428,1.04158,1.04129,0.04052,0.04062,1.10217,1.10214,0.00000,0.12018,0.45902,0.45895,0.19945,0.20081,0.10164,0.10163,1.07495,1.07496,0.53313,0.53572,0.58072,0.58066,1.18572,1.18514,0.89852,0.89833,0.77461,0.84412,0.77459,0.77449
36.00000,0.00127,0.00000,0.81177,0.80895,0.33033,0.33034,0.00669,0.00669,0.35302,0.35302,1.06857,1.06871,2.00000,2.00000,0.40782,0.40778,0.36530,0.36624,0.00000,0.10705,0.54194,0.59814,1.04158,1.04261,0.04052,0.04062,1.10217,1.10217,0.00000,0.12018,0.45902,0.45899,0.19945,0.20094,0.10164,0.10164,1.07495,1.07497,0.53313,0.53664,0.58072,0.58165,1.18572,1.18698,0.89852,0.89930,0.77461,0.77994,0.77459,0.77612
36.50000,0.00127,0.00000,0.81177,0.81106,0.33033,0.33034,0.00669,0.00669,0.35302,0.35304,1.06857,1.06879,2.00000,2.00000,0.40782,0.40783,0.36530,0.36440,0.00000,0.10705,0.78423,0.76108,1.04158,1.04113,0.04052,0.04062,1.10217,1.10218,0.00000,0.12018,0.45902,0.45900,0.19945,0.19959,0.10164,0.10164,1.07495,1.07498,0.53313,0.52837,0.58072,0.58013,1.18572,1.18482,0.89852,0.89801,0.77461,0.76877,0.77459,0.77344
37.00000,0.00127,0.00000,0.81177,0.81168,0.33033,0.33037,0.00669,0.00669,0.35302,0.35303,1.06857,1.06892,2.00000,2.00000,0.40782,0.40783,0.36530,0.35977,0.00000,0.10705,0.78423,0.79876,1.04158,1.03060,0.04052,0.04062,1.10217,1.10222,0.00000,0.12018,0.45902,0.45901,0.19945,0.19932,0.10164,0.10165,1.07495,1.07501,0.53313,0.48919,0.58072,0.57351,1.18572,1.17471,0.89852,0.88860,0.77461,0.77225,0.77459,0.76488
37.50000,0.00127,0.00000,0.81177,0.81180,0.33033,0.33039,0.00669,0.00669,0.35302,0.35307,1.06857,1.06902,2.00000,2.00000,0.40782,0.40788,0.36530,0.35856,0.00000,0.10705,0.78423,0.79142,1.04158,1.02645,0.04052,0.04062,1.10217,1.10231,0.00000,0.12018,0.45902,0.45905,0.19945,0.19941,0.10164,0.10165,1.07495,1.07510,0.41994,0.43376,0.58072,0.57139,1.18572,1.17210,0.89852,0.88388,0.77461,0.77455,0.77459,0.76103
38.00000,0.00127,0.00000,0.81177,0.81195,0.33033,0.33041,0.00669,0.00669,0.35302,0.35310,1.06857,1.06765,2.00000,2.00000,0.40782,0.40795,0.36530,0.39334,0.00000,0.10705,0.78423,0.78509,1.04158,1.12114,0.04052,0.04062,1.10217,1.10243,0.00000,0.12018,0.45902,0.45911,0.19945,0.19952,0.10164,0.10166,1.07495,1.07520,0.41994,0.41623,0.58072,0.62520,1.18572,1.27808,0.89852,0.96575,0.77461,0.77501,0.77459,0.83352
38.50000,0.00127,0.00000,0.81177,0.81200,0.33033,0.33041,0.00669,0.00669,0.35302,0.35313,1.06857,1.06921,1.95258,2.00000,0.40782,0.40797,0.61617,0.51056,0.00000,0.10705,0.78423,0.78386,1.54158,1.44482,0.04052,0.04062,1.10217,1.10246,0.00000,0.12018,0.45902,0.45912,0.19945,0.19953,0.10164,0.10166,1.07495,1.07525,0.41994,0.41740,0.97953,0.81106,1.68572,1.64848,1.39852,1.24947,0.77461,0.77495,1.27459,1.08106
39.00000,0.00127,0.00000,0.81177,0.81193,0.33033,0.33038,0.00669,0.00669,0.35302,0.35308,1.06857,1.07053,1.95258,2.00000,0.40782,0.40792,0.61617,0.60748,0.00000,0.10705,0.78423,0.78409,1.75688,1.73039,0.04052,0.04062,1.10217,1.10201,0.00000,0.12018,0.45902,0.45907,0.19945,0.19951,0.10164,0.10166,1.07495,1.07514,0.41994,0.41946,0.97953,0.96506,2.00000,2.00000,1.51558,1.49354,0.77461,0.77483,1.30654,1.28738
39.50000,0.00127,0.00000,0.81177,0.81103,0.33033,0.33038,0.00669,0.00669,0.35302,0.35300,1.06857,1.07297,1.95258,2.00000,0.40782,0.40786,0.61617,0.62497,0.00000,0.10705,0.78423,0.78422,1.75688,1.78566,0.02359,0.04062,1.10217,1.10201,0.00000,0.12018,0.45902,0.45903,0.19945,0.19947,0.10164,0.10165,1.07495,1.07503,0.41994,0.42001,0.97953,0.99341,2.00000,2.00000,1.51558,1.53999,0.77461,0.77474,1.30654,1.32570
40.00000,0.00127,0.00000,0.81177,0.81046,0.33033,0.32966,0.00669,0.00669,0.35302,0.35370,1.06857,1.06865,1.95258,2.00000,0.40782,0.40784,0.61617,0.61959,0.00000,0.10705,0.78423,0.78424,1.75688,1.76902,0.00000,0.04062,1.10217,1.09929,0.00000,0.12018,0.45902,0.45901,0.19945,0.19947,0.10164,0.10165,1.07495,1.07497,0.41994,0.42002,0.97953,0.98476,2.00000,2.00000,1.51558,1.52636,0.77461,0.77470,1.30654,1.31407
40.50000,0.00127,0.00000,0.81177,0.81351,0.33033,0.33222,0.00669,0.00669,0.35302,0.35247,1.06857,1.03574,1.95258,1.94318,0.40782,0.40784,0.61617,0.61647,0.00000,0.10705,0.78423,0.78425,1.75688,1.75771,0.00000,0.04062,1.10217,1.10042,0.00000,0.12018,0.45902,0.45900,0.19945,0.19945,0.10164,0.10165,1.07495,1.07495,0.41994,0.41991,0.97953,0.97988,2.00000,2.00000,1.51558,1.51647,0.77461,0.77468,1.30654,1.30702
41.00000,0.00127,0.00000,0.81177,0.81331,0.33033,0.33730,0.00669,0.00669,0.35302,0.35269,0.95727,0.97814,1.95258,1.90186,0.40782,0.40784,0.61617,0.61617,0.00000,0.10705,0.78423,0.78425,1.75688,1.75578,0.00000,0.04062,1.10217,1.11174,0.00000,0.12018,0.45902,0.45900,0.19945,0.19947,0.10164,0.10164,1.07495,1.07495,0.41994,0.41991,0.97953,0.97940,2.00000,2.00000,1.51558,1.51448,0.77461,0.77466,1.30654,1.30624
41.50000,0.00127,0.00000,0.81177,0.81084,0.33033,0.32728,0.00669,0.00669,0.35302,0.35279,0.95727,0.95434,1.95258,1.92635,0.40782,0.40885,0.61617,0.61628,0.00000,0.10705,0.78423,0.78425,1.75688,1.75629,0.00000,0.04062,1.10217,1.12460,0.00000,0.12018,0.45902,0.45901,0.19945,0.19945,0.10164,0.10164,1.07495,1.07495,0.41994,0.41993,0.97953,0.97945,2.00000,2.00000,1.51558,1.51492,0.77461,0.77465,1.30654,1.30647
42.00000,0.00127,0.00000,0.81177,0.79945,0.33033,0.24049,0.00669,0.00669,0.35302,0.34975,0.95727,0.95390,1.95258,1.94538,0.40782,0.40709,0.61617,0.61633,0.00000,0.10705,0.78423,0.78425,1.75688,1.75654,0.00000,0.04062,1.10217,1.03303,0.00000,0.12018,0.45902,0.45902,0.19945,0.19946,0.10164,0.10160,1.07495,1.07495,0.41994,0.41994,0.97953,0.97954,2.00000,2.00000,1.51558,1.51571,0.77461,0.77467,1.30654,1.30657
42.50000,0.00127,0.00000,0.77258,0.77954,0.00000,0.13396,0.00669,0.00669,0.33730,0.34199,0.95727,0.95618,1.95258,1.95176,0.40782,0.40043,0.61617,0.61628,0.00000,0.10705,0.78423,0.78425,1.75688,1.75659,0.00000,0.04062,1.10217,0.61122,0.00000,0.12018,0.45902,0.45901,0.19945,0.19944,0.10164,0.10320,1.07495,1.07495,0.41994,0.41992,0.97953,0.97956,2.00000,2.00000,1.51558,1.51623,0.77461,0.77467,1.30654,1.30659
43.00000,0.00127,0.00000,0.77258,0.77135,0.00000,0.13396,0.00669,0.00669,0.33730,0.33742,0.95727,0.95706,1.95258,1.95235,0.40782,0.39891,0.61617,0.61623,0.00000,0.10705,0.78423,0.78425,1.75688,1.75666,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45902,0.19945,0.19946,0.10164,0.09751,1.07495,1.07494,0.41994,0.41992,0.97953,0.97955,2.00000,2.00000,1.51558,1.51621,0.77461,0.77465,1.30654,1.30657
43.50000,0.00127,0.00000,0.77258,0.77148,0.00000,0.13396,0.00669,0.00669,0.33730,0.33697,0.95727,0.95715,1.95258,1.95223,0.40782,0.44558,0.61617,0.61620,0.00000,0.10705,0.78423,0.78425,1.75688,1.75669,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45902,0.19945,0.19944,0.10164,0.08190,1.07495,1.07494,0.41994,0.41993,0.97953,0.97955,2.00000,2.00000,1.51558,1.51592,0.77461,0.77463,1.30654,1.30658
44.00000,0.00127,0.00000,0.77258,0.77233,0.00000,0.13396,0.00669,0.00669,0.33730,0.33718,0.95727,0.95709,1.95258,1.95221,0.74330,0.60134,0.61617,0.61619,0.00000,0.10705,0.78423,0.78426,1.75688,1.75667,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45902,0.19945,0.19946,0.10164,0.10781,1.07495,1.07489,0.41994,0.41907,0.97953,0.97954,2.00000,2.00000,1.51558,1.51569,0.77461,0.77466,1.30654,1.30658
44.50000,0.00127,0.00000,0.77258,0.77267,0.00000,0.13396,0.00669,0.00669,0.33730,0.33727,0.95727,0.95707,1.95258,1.95008,0.74330,0.73207,0.61617,0.61618,0.00000,0.10705,0.78423,0.78426,1.75688,1.75668,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45902,0.19945,0.19944,0.10164,0.35416,1.07495,1.07455,0.41994,0.41934,0.97953,0.97956,2.00000,2.00000,1.51558,1.51556,0.77461,0.77460,1.30654,1.30656
45.00000,0.00127,0.00000,0.77258,0.77203,0.00000,0.13396,0.00669,0.00669,0.33730,0.33734,0.95727,0.95707,1.95258,1.95315,0.74330,0.75704,0.61617,0.61618,0.00000,0.10705,0.78423,0.78426,1.75688,1.75670,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45902,0.19945,0.19946,1.11231,0.87132,1.07495,1.07421,0.41994,0.42103,0.97953,0.97957,2.00000,2.00000,1.51558,1.51551,0.77461,0.77470,1.30654,1.30657
45.50000,0.00127,0.00000,0.77258,0.77263,0.00000,0.13396,0.00669,0.00669,0.33730,0.33739,0.95727,0.95712,1.95258,1.96712,0.74330,0.74869,0.61617,0.61616,0.00000,0.10705,0.78423,0.78425,1.75688,1.75673,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45902,0.19945,0.19944,1.11231,1.13620,1.07495,1.07190,0.41994,0.42153,0.97953,0.97956,2.00000,2.00000,1.51558,1.51549,0.77461,0.77457,1.30654,1.30658
46.00000,0.00127,0.00000,0.77258,0.77394,0.00000,0.13396,0.00669,0.00669,0.33730,0.33734,0.95727,0.95723,1.95258,1.93545,0.74330,0.74326,0.61617,0.61616,0.00000,0.10705,0.78423,0.78425,1.75688,1.75670,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45902,0.19945,0.19946,1.11231,1.14941,1.07495,1.07533,0.41994,0.41928,0.97953,0.97956,2.00000,2.00000,1.51558,1.51549,0.77461,0.77458,1.30654,1.30657
46.50000,0.00127,0.00000,0.77258,0.77462,0.00000,0.13396,0.00669,0.00669,0.33730,0.33731,0.95727,0.95730,1.95258,1.64618,0.74330,0.74290,0.61617,0.61617,0.00000,0.10705,0.78423,0.78425,1.75688,1.75660,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45902,0.19945,0.19944,1.11231,1.12137,1.07495,1.08954,0.41994,0.41199,0.97953,0.97955,2.00000,2.00000,1.51558,1.51549,0.77461,0.77456,1.30654,1.30657
47.00000,0.00127,0.00000,0.77258,0.76416,0.00000,0.13396,0.00669,0.00669,0.33730,0.33729,0.95727,0.95730,0.95258,0.89778,0.74330,0.74399,0.61617,0.61619,0.00000,0.10705,0.78423,0.78426,1.75688,1.75649,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45902,0.19945,0.19946,1.11231,1.11081,1.07495,1.08832,0.39972,0.40232,0.97953,0.97955,2.00000,2.00000,1.51558,1.51549,0.77461,0.77451,1.30654,1.30652
47.50000,0.00127,0.00000,0.70654,0.73071,0.00000,0.13396,0.00669,0.00669,0.33730,0.33730,0.95727,0.95720,0.35055,0.33410,0.74330,0.74207,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75648,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45903,0.19945,0.19944,1.11231,1.11023,1.07495,0.92208,0.39972,0.39949,0.97953,0.97954,2.00000,2.00000,1.51558,1.51550,0.77461,0.77455,1.30654,1.30624
48.00000,0.00127,0.00000,0.70654,0.70780,0.00000,0.13396,0.00669,0.00669,0.33730,0.33729,0.95727,0.95720,0.35055,0.26375,0.74330,0.73496,0.61617,0.61616,0.00000,0.10705,0.78423,0.78426,1.75688,1.75654,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45954,0.19945,0.19946,1.11231,1.11156,0.00000,0.40430,0.39972,0.39946,0.97953,0.97955,2.00000,2.00000,1.51558,1.51550,0.77461,0.77464,1.30654,1.30621
48.50000,0.00127,0.00000,0.70654,0.71223,0.00000,0.13396,0.00669,0.00669,0.33730,0.33730,0.95727,0.95640,0.35055,0.31993,0.74330,0.73565,0.61617,0.61616,0.00000,0.10705,0.78423,0.78426,1.75688,1.75663,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45853,0.19945,0.19944,1.11231,1.11219,0.00000,0.09428,0.39972,0.39963,0.97953,0.97955,2.00000,2.00000,1.51558,1.51551,0.77461,0.77460,1.30654,1.30626
49.00000,0.00127,0.00000,0.70654,0.72061,0.00000,0.13396,0.00669,0.00669,0.33730,0.33729,0.95727,0.96059,0.35055,0.34851,0.74330,0.79802,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75667,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45409,0.19945,0.19946,1.11231,1.11235,0.00000,0.09428,0.39972,0.39908,0.97953,0.97954,2.00000,2.00000,1.51558,1.51552,0.77461,0.77453,1.30654,1.30588
49.50000,0.00127,0.00000,0.70654,0.65231,0.00000,0.13396,0.00669,0.00669,0.33730,0.33730,0.95727,0.97080,0.35055,0.35181,1.07189,0.96423,0.61617,0.61618,0.00000,0.10705,0.78423,0.78426,1.75688,1.75662,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.45142,0.19945,0.19944,1.11231,1.11232,0.00000,0.09428,0.39972,0.39901,0.97953,0.97954,2.00000,2.00000,1.51558,1.51552,0.77461,0.77461,1.30654,1.30551
50.00000,0.00127,0.00000,0.70654,0.35932,0.00000,0.13396,0.00669,0.00669,0.33730,0.33729,0.95727,0.93899,0.35055,0.35082,1.07189,1.06832,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75657,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.45902,0.48670,0.19945,0.19946,1.11231,1.11232,0.00000,0.09428,0.39972,0.40020,0.97953,0.97954,2.00000,2.00000,1.51558,1.51552,0.77461,0.77467,1.30654,1.30540
50.50000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.33730,0.33730,0.95727,0.72158,0.35055,0.35057,1.07189,1.08201,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75669,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.60906,0.19945,0.19944,1.11231,1.11230,0.00000,0.09428,0.39972,0.40205,0.97953,0.97954,2.00000,2.00000,1.51558,1.51435,0.77461,0.77466,1.30654,1.30612
51.00000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.33730,0.33628,0.15550,0.31251,0.35055,0.35047,1.07189,1.07574,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75673,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.71192,0.19945,0.19946,1.11231,1.11232,0.00000,0.09428,0.39972,0.39849,0.97953,0.97953,2.00000,2.00000,1.51558,1.51034,0.77461,0.77468,1.30654,1.30106
51.50000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.33730,0.33730,0.15550,0.12648,0.35055,0.35047,1.07189,1.07238,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75673,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.73180,0.19945,0.19944,1.11231,1.11231,0.00000,0.09428,0.39972,0.38172,0.97953,0.97953,2.00000,2.00000,1.51558,1.50592,0.77461,0.77451,1.30654,1.29741
52.00000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.33730,0.34365,0.15550,0.12551,0.35055,0.35050,1.07189,1.07181,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75668,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72637,0.19945,0.19946,1.11231,1.11232,0.00000,0.09428,0.35015,0.35741,0.97953,0.97954,2.00000,2.00000,1.51558,1.55464,0.77461,0.77454,1.30654,1.34305
52.50000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.33730,0.34667,0.15550,0.14816,0.35055,0.35053,1.07189,1.07196,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75680,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72242,0.19945,0.19944,1.11231,1.11231,0.00000,0.09428,0.35015,0.34925,0.97953,0.97954,2.00000,2.00000,1.65277,1.74590,0.77461,0.77459,1.42480,1.51387
53.00000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.33730,0.30261,0.15550,0.15562,0.35055,0.35054,1.07189,1.07204,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75695,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72181,0.19945,0.19946,1.11231,1.11232,0.00000,0.09428,0.35015,0.34937,0.97953,0.97954,2.00000,2.00000,1.97595,1.95042,0.77461,0.77461,1.70341,1.68273
53.50000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.01308,0.14541,0.15550,0.15607,0.35055,0.35055,1.07189,1.07203,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75695,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72222,0.19945,0.19944,1.11231,1.11231,0.00000,0.09428,0.35015,0.35009,0.97953,0.97953,2.00000,2.00000,1.97595,2.00000,0.77461,0.77457,1.70341,1.71986
54.00000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.00000,0.14541,0.15550,0.15570,0.35055,0.35055,1.07189,1.07217,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75679,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72244,0.19945,0.19946,1.11231,1.11232,0.00000,0.09428,0.35015,0.35038,0.97953,0.97953,2.00000,2.00000,1.97595,1.99253,0.77461,0.77459,1.70341,1.71103
54.50000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.00000,0.14541,0.15550,0.15550,0.35055,0.35055,1.07189,1.07195,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75428,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72242,0.19945,0.19944,1.11231,1.11231,0.00000,0.09428,0.35015,0.35012,0.97953,0.97953,2.00000,2.00000,1.97595,1.97767,0.77461,0.77458,1.70341,1.70472
55.00000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.00000,0.14541,0.15550,0.15540,0.35055,0.35055,1.07189,1.07427,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.75976,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72239,0.19945,0.19946,1.11231,1.11232,0.00000,0.09428,0.35015,0.35236,0.97953,0.97953,2.00000,2.00000,1.97595,1.97419,0.77461,0.77467,1.70341,1.70384
55.50000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.00000,0.14541,0.15550,0.15537,0.35055,0.35055,1.07189,1.08058,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.78572,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72236,0.19945,0.19944,1.11231,1.11231,0.00000,0.09428,0.35015,0.35806,0.97953,0.97953,2.00000,2.00000,1.97595,1.97479,0.77461,0.77470,1.70341,1.70311
56.00000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.00000,0.14541,0.15550,0.15543,0.35055,0.35055,1.07189,1.06634,0.61617,0.61617,0.00000,0.10705,0.78423,0.78426,1.75688,1.77988,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72235,0.19945,0.19946,1.11231,1.11232,0.00000,0.09428,0.35015,0.34001,0.97953,0.97953,2.00000,2.00000,1.97595,1.97546,0.77461,0.77465,1.70341,1.70310
56.50000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.00000,0.14541,0.15550,0.15547,0.35055,0.35055,1.07189,0.96068,0.61617,0.61616,0.00000,0.10705,0.78423,0.78428,1.75688,1.48607,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72230,0.19945,0.19945,1.11231,1.11232,0.00000,0.09428,0.35015,0.22564,0.97953,0.97951,2.00000,2.00000,1.97595,1.97675,0.77461,0.77461,1.70341,1.70431
57.00000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.00000,0.14541,0.15550,0.15550,0.35055,0.35058,0.67903,0.75849,0.61617,0.61621,0.00000,0.10705,0.78423,0.78380,0.00000,0.62013,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72218,0.19945,0.19944,1.11231,1.11234,0.00000,0.09428,0.00000,0.14774,0.97953,0.98044,2.00000,2.00000,1.97595,1.97515,0.77461,0.77381,1.70341,1.70303
57.50000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00669,0.00000,0.14541,0.15550,0.15548,0.35055,0.35054,0.67903,0.66891,0.61617,0.61615,0.00000,0.10705,0.78423,0.78307,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72292,0.19945,0.19942,1.11231,1.11171,0.00000,0.09428,0.00000,0.14774,0.97953,0.98066,2.00000,2.00000,1.97595,1.97416,0.77461,0.77448,1.70341,1.70147
58.00000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00729,0.00000,0.14541,0.15550,0.15550,0.35055,0.35053,0.67903,0.66658,0.61617,0.61615,0.00000,0.10705,0.78423,0.78446,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72257,0.19945,0.19943,1.11231,1.11234,0.00000,0.09428,0.00000,0.14774,0.97953,0.97260,2.00000,2.00000,1.97595,1.98155,0.77461,0.77527,1.70341,1.70797
58.50000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00742,0.00000,0.14541,0.15550,0.15563,0.35055,0.35065,0.67903,0.67616,0.61617,0.61635,0.00000,0.10705,0.78423,0.78496,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72184,0.19945,0.19941,1.11231,1.11256,0.00000,0.09428,0.00000,0.14774,0.97953,0.95961,2.00000,1.98074,1.97595,1.99766,0.77461,0.77557,1.70341,1.72518
59.00000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00617,0.00000,0.14541,0.15550,0.15552,0.35055,0.35086,0.67903,0.67969,0.61617,0.61670,0.00000,0.10705,0.78423,0.78487,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72219,0.19945,0.19957,1.11231,1.11334,0.00000,0.09428,0.00000,0.14774,0.97953,1.01248,1.75313,1.82807,2.00000,1.97445,0.77461,0.77529,1.72414,1.70470
59.50000,0.00127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00560,0.00000,0.14541,0.15550,0.15577,0.35055,0.35122,0.67903,0.68078,0.61617,0.61734,0.00000,0.10705,0.78423,0.78444,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72408,0.19945,0.19991,1.11231,1.11526,0.00000,0.09428,0.00000,0.14774,0.97953,1.33530,1.75313,1.54583,2.00000,1.75975,0.77461,0.77614,1.72414,1.51329
60.00000,0.50127,0.00000,0.00000,0.13195,0.00000,0.13396,0.00669,0.00864,0.00000,0.14541,0.15550,0.15574,0.35055,0.35105,0.67903,0.68004,0.61617,0.61703,0.00000,0.10705,0.78423,0.77919,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72372,0.19945,0.19977,1.11231,1.11419,0.00000,0.09428,0.00000,0.14774,2.00000,1.86569,1.13806,1.22306,1.29832,1.40867,0.77461,0.77576,1.11924,1.20975
60.50000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02201,0.01708,0.00000,0.14541,0.15550,0.15553,0.35055,0.35065,0.67903,0.67896,0.61617,0.61628,0.00000,0.10705,0.78423,0.76955,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72229,0.19945,0.19942,1.11231,1.11203,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.13806,1.11564,1.29832,1.27539,0.77461,0.77450,1.11924,1.10058
61.00000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02361,0.00000,0.14541,0.15550,0.15552,0.35055,0.35052,0.67903,0.67885,0.61617,0.61609,0.00000,0.10705,0.78423,0.76874,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72214,0.19945,0.19940,1.11231,1.11191,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.13806,1.12131,1.29832,1.27828,0.77461,0.77431,1.11924,1.10379
61.50000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02459,0.00000,0.14541,0.15550,0.15553,0.35055,0.35052,0.67903,0.67894,0.61617,0.61610,0.00000,0.10705,0.78423,0.77598,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72234,0.19945,0.19943,1.11231,1.11213,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.13806,1.13238,1.29832,1.29452,0.77461,0.77444,1.11924,1.11652
62.00000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02437,0.00000,0.14541,0.15550,0.15551,0.35055,0.35052,0.67903,0.67900,0.61617,0.61615,0.00000,0.10705,0.78423,0.78148,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72248,0.19945,0.19946,1.11231,1.11224,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11774,1.12692,1.29832,1.29894,0.77461,0.77453,1.11924,1.11970
62.50000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02420,0.00000,0.14541,0.15550,0.15551,0.35055,0.35053,0.67903,0.67900,0.61617,0.61617,0.00000,0.10705,0.78423,0.78351,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72250,0.19945,0.19945,1.11231,1.11227,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11774,1.11942,1.29832,1.29809,0.77461,0.77458,1.11924,1.11959
63.00000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02417,0.00000,0.14541,0.15550,0.15550,0.35055,0.35054,0.67903,0.67900,0.61617,0.61618,0.00000,0.10705,0.78423,0.78400,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72255,0.19945,0.19818,1.11231,1.11230,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11774,1.11755,1.29832,1.29775,0.77461,0.77458,1.11924,1.11929
63.50000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02420,0.00000,0.14541,0.15550,0.15550,0.35055,0.35054,0.67903,0.67900,0.61617,0.61617,0.00000,0.10705,0.78423,0.78412,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72255,0.19945,0.19875,1.11231,1.11230,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11774,1.11753,1.29832,1.29794,0.77461,0.77457,1.11924,1.11921
64.00000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02422,0.00000,0.14541,0.15550,0.15550,0.35055,0.35055,0.67903,0.67904,0.61617,0.61617,0.00000,0.10705,0.78423,0.78419,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72259,0.19945,0.20187,1.11231,1.11232,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11722,1.29832,1.29815,0.77461,0.77461,1.11924,1.11920
64.50000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02424,0.00000,0.14541,0.15550,0.15550,0.35055,0.35055,0.67903,0.67903,0.61617,0.61617,0.00000,0.10705,0.78423,0.78377,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72258,0.19945,0.20581,1.11231,1.11232,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11699,1.29832,1.29839,0.77461,0.77463,1.11924,1.11922
65.00000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02426,0.00000,0.14541,0.15550,0.15550,0.35055,0.35055,0.67903,0.67902,0.61617,0.61617,0.00000,0.10705,0.78423,0.78319,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72261,0.19945,0.19583,1.11231,1.11232,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11683,1.29832,1.29850,0.77461,0.77463,1.11924,1.11922
65.50000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02427,0.00000,0.14541,0.15550,0.15551,0.35055,0.35054,0.67903,0.67902,0.61617,0.61617,0.00000,0.10705,0.78423,0.78892,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72260,0.19945,0.14943,1.11231,1.11232,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11685,1.29832,1.29849,0.77461,0.77461,1.11924,1.11920
66.00000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02426,0.00000,0.14541,0.15550,0.15550,0.35055,0.35054,0.67903,0.67904,0.61617,0.61617,0.00000,0.10705,0.78423,0.80427,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72262,0.00000,0.14943,1.11231,1.11232,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11688,1.29832,1.29822,0.77461,0.77462,1.11924,1.11922
66.50000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02424,0.00000,0.14541,0.15550,0.15551,0.35055,0.35054,0.67903,0.67905,0.61617,0.61617,0.00000,0.10705,0.78423,0.78580,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72260,0.00000,0.14943,1.11231,1.11232,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11685,1.29832,1.29816,0.77461,0.77460,1.11924,1.11921
67.00000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02424,0.00000,0.14541,0.15550,0.15550,0.35055,0.35053,0.67903,0.67904,0.61617,0.61616,0.00000,0.10705,0.78423,0.58367,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72261,0.00000,0.14943,1.11231,1.11233,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11683,1.29832,1.29816,0.77461,0.77462,1.11924,1.11922
67.50000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02424,0.00000,0.14541,0.15550,0.15551,0.35055,0.35053,0.67903,0.67904,0.61617,0.61617,0.00000,0.10705,0.00000,0.16575,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72259,0.00000,0.14943,1.11231,1.11232,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11682,1.29832,1.29818,0.77461,0.77461,1.11924,1.11923
68.00000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02425,0.00000,0.14541,0.15550,0.15550,0.35055,0.35055,0.67903,0.67904,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72260,0.00000,0.14943,1.11231,1.11233,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11678,1.29832,1.29820,0.77461,0.77462,1.11924,1.11921
68.50000,1.03694,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02502,0.00000,0.14541,0.15550,0.15551,0.35055,0.35056,0.67903,0.67903,0.61617,0.61616,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72258,0.00000,0.14943,1.11231,1.11232,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11676,1.29832,1.29832,0.77461,0.77461,1.11924,1.11923
69.00000,1.36740,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.02696,0.00000,0.14541,0.15550,0.15550,0.35055,0.35056,0.67903,0.67904,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72260,0.00000,0.14943,1.11231,1.11232,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11678,1.29832,1.29836,0.77461,0.77462,1.11924,1.11905
69.50000,1.36740,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.01874,0.00000,0.14541,0.15550,0.15551,0.35055,0.35055,0.67903,0.67904,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72258,0.00000,0.14943,1.11231,1.11232,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11681,1.29832,1.29838,0.77461,0.77461,1.11924,1.11879
70.00000,1.36740,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.00957,0.00000,0.14541,0.15550,0.15550,0.35055,0.35054,0.67903,0.67905,0.61617,0.61616,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72259,0.00000,0.14943,1.11231,1.11237,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11683,1.29832,1.29833,0.77461,0.77462,1.11924,1.11844
70.50000,1.36740,0.00000,0.00000,0.13195,0.00000,0.13396,0.02428,0.11457,0.00000,0.14541,0.15550,0.15551,0.35055,0.35054,0.67903,0.67904,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72257,0.00000,0.14943,1.11231,1.11193,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11683,1.29832,1.29833,0.77461,0.77460,1.11924,1.11825
71.00000,1.36740,0.80000,0.00000,0.13195,0.00000,0.13396,0.02428,0.63084,0.00000,0.14541,0.15550,0.15550,0.35055,0.35065,0.67903,0.67905,0.61617,0.61616,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72258,0.00000,0.14943,1.11231,1.11035,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11682,1.29832,1.29831,0.77461,0.77462,1.11924,1.11819
71.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.51174,0.00000,0.14541,0.15550,0.15551,0.35055,0.34994,0.67903,0.67904,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72257,0.00000,0.14943,1.11231,1.11326,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11678,1.29832,1.29833,0.77461,0.77460,1.11924,1.11839
72.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.89806,0.00000,0.14541,0.15550,0.15550,0.35055,0.35205,0.67903,0.67903,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72258,0.00000,0.14943,1.11231,1.12480,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11675,1.29832,1.29834,0.77461,0.77462,1.11924,1.11886
72.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.88348,0.00000,0.14541,0.15550,0.15551,0.35055,0.35859,0.67903,0.67878,0.61617,0.61616,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72257,0.00000,0.14943,1.11231,1.10930,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11678,1.11669,1.29832,1.29832,0.77461,0.77460,1.11924,1.11913
73.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.82531,0.00000,0.14541,0.15550,0.15550,0.35055,0.35189,0.67903,0.67886,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72257,0.00000,0.14943,1.11231,0.91705,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11661,1.29832,1.29831,0.77461,0.77462,1.11924,1.11918
73.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80640,0.00000,0.14541,0.15550,0.15551,0.35055,0.26293,0.67903,0.67676,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72252,0.00000,0.14943,0.11231,0.41775,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11655,1.29832,1.29832,0.77461,0.77460,1.11924,1.11925
74.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80643,0.00000,0.14541,0.15550,0.15550,0.00000,0.11172,0.67903,0.66661,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72239,0.00000,0.14943,0.06789,0.02040,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11653,1.29832,1.29831,0.77461,0.77462,1.11924,1.11925
74.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80824,0.00000,0.14541,0.15550,0.15551,0.00000,0.11172,0.67903,0.65212,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72250,0.00000,0.14943,0.06789,0.00176,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11652,1.29832,1.29833,0.77461,0.77460,1.11924,1.11926
75.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80861,0.00000,0.14541,0.15550,0.15550,0.00000,0.11172,0.67903,0.65568,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72257,0.00000,0.14943,0.06789,0.04714,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11653,1.29832,1.29831,0.77461,0.77462,1.11924,1.11924
75.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80848,0.00000,0.14541,0.15550,0.15551,0.00000,0.11172,0.67903,0.67613,0.61617,0.61616,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72255,0.00000,0.14943,0.06789,0.07014,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11653,1.29832,1.29833,0.77461,0.77460,1.11924,1.11926
76.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80844,0.00000,0.14541,0.15550,0.15550,0.00000,0.11172,0.67903,0.59877,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72236,0.00000,0.14943,0.06789,0.07130,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11653,1.29832,1.29831,0.77461,0.77462,1.11924,1.11913
76.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80844,0.00000,0.14541,0.15550,0.15551,0.00000,0.11172,0.00000,0.28471,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72239,0.00000,0.14943,0.06789,0.06896,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11653,1.29832,1.29833,0.77461,0.77460,1.11924,1.11928
77.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80845,0.00000,0.14541,0.15550,0.15550,0.00000,0.11172,0.00000,0.14282,0.61617,0.61616,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72238,0.00000,0.14943,0.06789,0.06785,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11653,1.29832,1.29831,0.77461,0.77462,1.11924,1.11931
77.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80844,0.00000,0.14541,0.15550,0.15551,0.00000,0.11172,0.00000,0.14282,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72233,0.00000,0.14943,0.06789,0.06779,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11620,1.29832,1.29833,0.77461,0.77460,1.11924,1.11928
78.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80842,0.00000,0.14541,0.15550,0.15550,0.00000,0.11172,0.00000,0.14282,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72233,0.00000,0.14943,0.06789,0.06797,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11840,1.29832,1.29831,0.77461,0.77462,1.11924,1.11924
78.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80844,0.00000,0.14541,0.15550,0.15551,0.00000,0.11172,0.00000,0.14282,0.61617,0.61616,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72230,0.00000,0.14943,0.06789,0.06804,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11781,1.29832,1.29833,0.77461,0.77460,1.11924,1.11924
79.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80844,0.00000,0.14541,0.15550,0.15550,0.00000,0.11172,0.00000,0.14282,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72231,0.00000,0.14943,0.06789,0.06799,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.11712,1.29832,1.29831,0.77461,0.77462,1.11924,1.11923
79.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80843,0.00000,0.14541,0.15550,0.15551,0.00000,0.11172,0.00000,0.14282,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72236,0.00000,0.14943,0.06789,0.06798,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.11653,1.10238,1.29832,1.29833,0.77461,0.77460,1.11924,1.11925
80.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80845,0.00000,0.14541,0.15550,0.15550,0.00000,0.11172,0.00000,0.14282,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72232,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.01365,1.06227,1.29832,1.29831,0.77461,0.77462,1.11924,1.11930
80.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80842,0.00000,0.14541,0.15550,0.15551,0.00000,0.11172,0.00000,0.14282,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72231,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.01365,1.03961,1.29832,1.29833,0.77461,0.77460,1.11924,1.11931
81.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80842,0.00000,0.14541,0.15550,0.15550,0.00000,0.11172,0.00000,0.14282,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72229,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.01365,0.98472,1.29832,1.29831,0.77461,0.77462,1.11924,1.11918
81.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80842,0.00000,0.14541,0.15550,0.15551,0.00000,0.11172,0.00000,0.14282,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72227,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,1.01365,0.67405,1.29832,1.29833,0.77461,0.77460,1.11924,1.11920
82.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80842,0.00000,0.14541,0.15550,0.15550,0.00000,0.11172,0.00000,0.14282,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72231,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,0.00000,0.14011,1.29832,1.29831,0.77461,0.77462,1.11924,1.11922
82.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80842,0.00000,0.14541,0.15550,0.15551,0.00000,0.11172,0.00000,0.14282,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72233,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,0.00000,0.14011,1.29832,1.29833,0.77461,0.77460,1.11924,1.11925
83.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80843,0.00000,0.14541,0.15550,0.15550,0.00000,0.11172,0.00000,0.14282,0.61617,0.61618,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72234,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,0.00000,0.14011,1.29832,1.29831,0.77461,0.77462,1.11924,1.11924
83.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80843,0.00000,0.14541,0.15550,0.15551,0.00000,0.11172,0.00000,0.14282,0.61617,0.61618,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72231,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,0.00000,0.14011,1.29832,1.29833,0.77461,0.77460,1.11924,1.11925
84.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80842,0.00000,0.14541,0.15550,0.15550,0.00000,0.11172,0.00000,0.14282,0.61617,0.61617,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72232,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,0.00000,0.14011,1.29832,1.29831,0.77461,0.77462,1.11924,1.11923
84.50000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80843,0.00000,0.14541,0.15550,0.15551,0.00000,0.11172,0.00000,0.14282,0.61617,0.61579,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72230,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,0.00000,0.14011,1.29832,1.29833,0.77461,0.77460,1.11924,1.11925
85.00000,1.36740,2.00000,0.00000,0.13195,0.00000,0.13396,1.80843,1.80843,0.00000,0.14541,0.15550,0.15550,0.00000,0.11172,0.00000,0.14282,0.61617,0.61569,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72229,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,0.00000,0.14011,1.29832,1.29831,0.77461,0.77462,1.11924,1.11923
85.50000,1.36740,1.99961,0.00000,0.13195,0.00000,0.13396,1.80843,1.80843,0.00000,0.14541,0.15550,0.15551,0.00000,0.11172,0.00000,0.14282,0.61617,0.61399,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72233,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,0.00000,0.14011,1.29832,1.29833,0.77461,0.77461,1.11924,1.11925
86.00000,1.36740,1.82136,0.00000,0.13195,0.00000,0.13396,1.80843,1.80637,0.00000,0.14541,0.15550,0.15440,0.00000,0.11172,0.00000,0.14282,0.61617,0.60526,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72169,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,0.00000,0.14011,1.29832,1.29697,0.77461,0.77393,1.11924,1.11813
86.50000,1.36740,1.54999,0.00000,0.13195,0.00000,0.13396,1.80843,1.80669,0.00000,0.14541,0.15550,0.15414,0.00000,0.11172,0.00000,0.14282,0.61617,0.58873,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72197,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,0.00000,0.14011,1.29832,1.29718,0.77461,0.77420,1.11924,1.11822
87.00000,1.36740,1.42374,0.00000,0.13195,0.00000,0.13396,1.80843,1.82505,0.00000,0.14541,0.15550,0.15730,0.00000,0.11172,0.00000,0.14282,0.61617,0.58664,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.72848,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,0.00000,0.14011,1.29832,1.30994,0.77461,0.78195,1.11924,1.12925
87.50000,1.36740,1.41027,0.00000,0.13195,0.00000,0.13396,1.80843,1.85674,0.00000,0.14541,0.15550,0.16025,0.00000,0.11172,0.00000,0.14282,0.61617,0.61050,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.74141,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,2.00000,0.00000,0.14011,1.29832,1.33271,0.77461,0.79467,1.11924,1.14924
88.00000,1.36740,1.33000,0.00000,0.13195,0.00000,0.13396,1.80843,1.75862,0.00000,0.14541,0.15550,0.15167,0.00000,0.11172,0.00000,0.14282,0.61617,0.59066,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.70258,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,1.95457,0.00000,0.14011,1.29832,1.26175,0.77461,0.75288,1.11924,1.08805
88.50000,1.36740,0.86958,0.00000,0.13195,0.00000,0.13396,1.80843,1.14872,0.00000,0.14541,0.15550,0.14573,0.00000,0.11172,0.00000,0.14282,0.61617,0.38840,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.72231,0.45868,0.00000,0.14943,0.06789,0.06792,0.00000,0.09428,0.00000,0.14774,2.00000,1.32210,0.00000,0.14011,1.29832,0.82439,0.77461,0.49175,1.11924,0.71040
89.00000,0.00000,0.16403,0.00000,0.13195,0.00000,0.13396,0.00000,0.21554,0.00000,0.14541,0.00000,0.14573,0.00000,0.11172,0.00000,0.14282,0.00000,0.12340,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.00000,0.14599,0.00000,0.14943,0.00000,0.06792,0.00000,0.09428,0.00000,0.14774,0.00000,0.26259,0.00000,0.14011,0.00000,0.15576,0.00000,0.09263,0.00000,0.13423
89.20000,0.00000,0.07105,0.00000,0.13195,0.00000,0.13396,0.00000,0.09277,0.00000,0.14541,0.00000,0.14573,0.00000,0.11172,0.00000,0.14282,0.00000,0.12340,0.00000,0.10705,0.00000,0.09930,0.00000,0.12720,0.00000,0.04062,0.00000,0.14817,0.00000,0.12018,0.00000,0.14599,0.00000,0.14943,0.00000,0.06792,0.00000,0.09428,0.00000,0.14774,0.00000,0.11757,0.00000,0.14011,0.00000,0.06780,0.00000,0.09263,0.00000,0.13423


==> full_method_comparison_across_combinations.csv <==
N,method,alpha,T_mean,T_std,T_count,E_mean,E_std,E_count,runtime_s_mean,runtime_s_std,runtime_s_count,equal_time_energy_J_mean,equal_time_energy_J_std,equal_time_energy_J_count
10,Chalaki,,32.981619353897045,4.113191991321517,10,41765.574840038134,5015.0809927930695,10,0.012923412793315946,0.006656906314715878,10,17747.38234594386,6090.340789987219,10
10,Pan,,52.40973859950468,11.374874293466837,10,21864.76301887897,1631.554184219296,10,3.8960516166174783,0.3654952318778758,10,21864.76301887897,1631.554184219296,10
10,Proposed,0.0,38.06,3.9719013079380514,10,19897.114625685383,2376.1270271201174,10,0.7030691126012243,0.4092845447706917,10,11371.198307238994,3806.364290862756,10
10,Proposed,0.7,35.52,4.231837005892883,10,20903.134864975313,2001.0657906683032,10,0.7838537876843474,0.34931448109452745,10,10359.545932560533,3344.5619505669024,10
10,Proposed,1.0,35.65,4.437028535204863,10,21488.16703759944,1930.7369258536153,10,0.7477294121868908,0.23626053207307707,10,10658.750671837388,3131.9425290461554,10
15,Chalaki,,38.903871424384654,2.8129334188613644,10,66412.96882680552,5994.656925318958,10,0.0805342419189401,0.03460074642926489,10,17085.376949878577,2999.261609361097,10
15,Pan,,77.39308630694516,9.552454737989075,10,32039.429136496834,3214.8000264940406,10,6.859039049874991,0.3873442801029334,10,32039.429136496834,3214.8000264940406,10
15,Proposed,0.0,49.82000000000001,6.905199329329878,10,29694.40861214806,3176.6725143438666,10,3.317960400111042,1.1541153933188886,10,12436.484504010785,2563.550179630841,10
15,Proposed,0.7,44.34,4.524550315286102,10,32640.713634566353,3311.107577353729,10,3.1514377875835633,0.9028351745721034,10,10876.949655573939,2033.8429044790662,10
15,Proposed,1.0,44.88,3.7937961053394655,10,33570.257153738705,4000.1113612106333,10,4.1220441000768915,1.6243226468855472,10,11481.514544412032,2214.7417547363057,10
20,Chalaki,,41.415606440671574,,1,87980.07579741215,,1,0.40322529210243374,,1,12351.37096628513,,1
20,Pan,,110.534692672967,,1,42046.96978682412,,1,10.2848824999528,,1,42046.96978682412,,1
20,Proposed,0.0,56.900000000000006,,1,38494.333061293066,,1,4.497649417840876,,1,10200.562384072236,,1
20,Proposed,0.7,51.900000000000006,,1,37658.32967735969,,1,6.112768499995582,,1,8302.3024906394,,1
20,Proposed,1.0,48.5,,1,49600.393139333566,,1,13.530438833055086,,1,9549.29653702562,,1
25,Chalaki,,53.58419360884767,4.133483822958366,10,126046.63073022473,12868.152137190205,10,5.6394135250942785,3.0023855257211443,10,22730.087229113764,9398.682572271735,10
25,Pan,,131.76296950500515,19.19740376442157,10,54700.5326630319,3406.802567992311,10,18.765475645894185,0.7190754365449831,10,54700.5326630319,3406.802567992311,10
25,Proposed,0.0,85.75,9.119119109504675,10,51254.98155381334,5710.752145014755,10,25.7182392417104,15.603925994312755,10,22648.159844713307,6156.723877992656,10
25,Proposed,0.7,75.26,8.414035892483467,10,56949.37509760404,6571.760082609322,10,15.70898072111886,8.047108644171661,10,19969.17817087379,7985.903605045119,10
25,Proposed,1.0,73.38000000000001,5.351593739770948,10,60516.13157507884,6135.065397776309,10,18.296457375027238,7.967061181772823,10,19667.421970011917,5415.764804442906,10
30,Chalaki,,61.36091505934786,4.953025825091436,10,151176.14912852363,10552.840718765045,10,36.357448320905675,24.626063787177912,10,56831.71155619602,11795.54246434427,10
30,Proposed,0.0,100.27000000000001,6.9240402463686825,10,63296.31220289817,7482.324171824084,10,68.41090937862172,39.50081893988675,10,62801.26878131709,7687.179241304374,10
30,Proposed,0.7,85.59,5.212474353787162,10,68448.67090451013,6419.375862946179,10,38.50456326279091,20.293571060786565,10,50142.76632454285,9250.95213717367,10
30,Proposed,1.0,85.16,6.629429336928885,10,80159.94021682705,9969.561585879188,10,63.598244095721746,44.73337228222233,10,58675.75777925072,16993.075222010677,10
35,Chalaki,,69.27413610268597,3.3777142168717713,10,184147.183334177,15831.443094552997,10,239.22779284149874,155.50020567397206,10,59612.101147331065,12515.528619583962,10
35,Proposed,0.0,121.92,11.733409090664525,10,76371.38313080072,6844.628466269823,10,127.75351716699079,82.30968843284562,10,75028.7741671267,9665.685848263127,10
35,Proposed,0.7,100.32000000000001,9.394182597047312,10,86525.1636242251,8797.04770158552,10,67.60359335393878,25.950071879575443,10,57559.8895165832,8590.247880458332,10
35,Proposed,1.0,101.05,13.30131572439358,10,93695.42967756007,8250.232458268798,10,100.6014593251748,59.097491269183266,10,63511.59226017145,13600.170104652478,10
40,Chalaki,,76.69867039333829,,1,219399.06955491132,,1,600.0604096250609,,1,73183.68978641846,,1
40,Proposed,0.0,132.8,,1,94909.32833319383,,1,77.37823312391993,,1,94909.32833319383,,1
40,Proposed,0.7,107.5,,1,105054.85992057454,,1,64.35723891598172,,1,68839.37623368886,,1
40,Proposed,1.0,110.10000000000001,,1,140975.7040534835,,1,163.28670075093396,,1,96899.77309237141,,1


==> full_method_comparison_across_combinations_1.csv <==
N,method,alpha,T_mean,T_std,T_count,E_mean,E_std,E_count,runtime_s_mean,runtime_s_std,runtime_s_count
10,Chalaki,,33.46158586624093,4.738702878542674,10,42077.67397106446,4717.5324478575785,10,0.021466887509450316,0.02474647654776986,10
10,Pan,,55.98314217839411,15.888208202304385,10,22450.428941800805,2679.4065591363483,10,4.31966110849171,1.8692756566135809,10
10,Proposed,0.0,50.470000000000006,5.650771825354678,10,16928.617107195594,1434.5377620618096,10,0.8714688792882953,0.18560356426180835,10
10,Proposed,0.7,35.46,4.618128529080922,10,23155.129209389248,4113.6832766725465,10,0.6666932084015571,0.18955015855697602,10
10,Proposed,1.0,35.63,4.391671410497122,10,26323.379964933927,4669.865348896966,10,0.5120382414956112,0.18231988674330846,10
15,Chalaki,,37.354237659827405,3.4315506487098237,10,63634.4924863399,4878.733191456105,10,0.1294187956955284,0.13817706727378293,10
15,Pan,,81.34378915327815,21.754346751304602,10,33771.18694049077,4452.38401466395,10,6.883537721005268,0.5377252870967175,10
15,Proposed,0.0,68.64,10.242417249414862,10,25350.268778731606,3173.6163598483026,10,2.5092018292285503,0.9104463966814146,10
15,Proposed,0.7,45.35000000000001,5.204752102112495,10,35094.53490153205,3549.5866089288543,10,1.4910116836836096,0.8562082136321174,10
15,Proposed,1.0,44.410000000000004,4.080972106414515,10,42045.76458953168,4715.62048141393,10,2.3514660959888714,1.3102383556680373,10
20,Chalaki,,41.415606440671574,,1,87980.07579741215,,1,0.39864658296573907,,1
20,Pan,,110.53763639330845,,1,42043.92279331181,,1,9.564072582987137,,1
20,Proposed,0.0,88.5,,1,31381.76069173293,,1,8.694413667952176,,1
20,Proposed,0.7,54.300000000000004,,1,44068.290873645245,,1,4.116252125008032,,1
20,Proposed,1.0,51.800000000000004,,1,42048.07458018729,,1,4.486559040960856,,1
25,Chalaki,,53.49793279972249,7.581473336620778,10,122701.81549918663,6762.625384576607,10,6.3183810666843785,2.7722764949805794,10
25,Pan,,133.95538683265326,24.890797486220503,10,53556.971198252344,3753.7129720590897,10,19.75464386648964,2.198687661845942,10
25,Proposed,0.0,117.2,9.112628599915611,10,38601.978450664894,4225.819113956677,10,17.40331749584293,9.35662573994154,10
25,Proposed,0.7,74.52000000000001,7.0820273305820525,10,53859.87148895223,4977.605439820108,10,9.424476404010784,2.895715965294973,10
25,Proposed,1.0,75.5,8.999012291480787,10,69194.28893826227,14354.108795459204,10,11.766639829287305,8.284579788898805,10
30,Chalaki,,60.654589164709456,5.190478890814066,10,152976.65410639206,11855.915371936366,10,39.68093331658747,21.52497337327965,10
30,Proposed,0.0,135.95,17.803136427794588,10,48956.107863813704,3290.2030406527842,10,36.33198593350826,15.857959539177118,10
30,Proposed,0.7,88.49000000000001,4.900442156921489,10,68627.64694107763,5530.702796646033,10,17.161360041802983,12.272525969708642,10
30,Proposed,1.0,84.52000000000001,10.486689976664067,10,107967.24202859393,15755.765013365579,10,14.617104950093198,5.084030237367524,10
35,Chalaki,,71.49419781554965,3.8760758859173667,10,184241.5364878262,16561.92134987681,10,272.07328466669424,172.8495711909741,10
35,Proposed,0.0,161.87,15.666244675167762,10,59439.15150463075,2819.229942414145,10,88.94396232047583,57.69860955863163,10
35,Proposed,0.7,103.01000000000002,12.579034585814249,10,77215.99642281323,5208.809536926294,10,32.275611933204345,10.111698329399614,10
35,Proposed,1.0,92.89000000000001,10.012042748610293,10,111755.3921052138,14306.890696418588,10,42.99243406708702,40.571114103568775,10
40,Chalaki,,76.69867039333829,,1,219399.06955491132,,1,600.0711934579886,,1
40,Proposed,0.0,169.10000000000002,,1,67760.32089716378,,1,105.44131395901786,,1
40,Proposed,0.7,101.30000000000001,,1,93004.26383007134,,1,32.68256804102566,,1
40,Proposed,1.0,96.9,,1,193631.01000371462,,1,93.36048816604307,,1


==> norm_comparison_alpha_0.60_summary.csv <==
case_id,length_norm,velocity_norm,mean_max_time_s,std_max_time_s,min_max_time_s,max_max_time_s,mean_energy_J,std_energy_J,min_energy_J,max_energy_J,mean_speed_variation
first_L2_energy_Linf,l2,linf,83.49508426815638,9.65724958361757,61.049440841396674,112.78228473789363,55655.137022334355,6130.654582295463,37793.26055221721,79583.565683918,67.85651482847372
first_Linf_energy_Linf,linf,linf,83.93310452403215,9.184786366548465,53.65769806975982,113.8461384303147,47737.681812079296,4481.850971804559,35409.74515247634,69227.43139444318,66.86987846659355
first_L2_energy_L2,l2,l2,127.2642406644047,6.384135506506253,109.54708778276417,151.11477243763758,21070.06222531026,2716.7847644831563,14444.39638766454,29516.13237065809,26.6916863740409
first_Linf_energy_L2,linf,l2,130.37031135536122,6.700227885840875,107.0278772655516,151.835035745826,22163.478443402513,2843.0182399933287,14090.871853161661,31683.301627629946,27.81010385484744

